Efficient, arbitrarily high precision hardware logarithmic arithmetic for linear algebra

The logarithmic number system (LNS) is arguably not broadly used due to exponential circuit overheads for summation tables relative to arithmetic precision. Methods to reduce this overhead have been proposed, yet still yield designs with high chip area and power requirements. Use remains limited to lower precision or high multiply/add ratio cases, while much of linear algebra (near 1:1 multiply/add ratio) does not qualify. We present a dual-base approximate logarithmic arithmetic comparable to floating point in use, yet unlike LNS it is easily fully pipelined, extendable to arbitrary precision with $O(n^2)$ overhead, and energy efficient at a 1:1 multiply/add ratio. Compared to float32 or float64 vector inner product with FMA, our design is respectively 2.3x and 4.6x more energy efficient in 7 nm CMOS. It depends on exp and log evaluation 5.4x and 3.2x more energy efficient, at 0.23x and 0.37x the chip area for equivalent accuracy versus standard hyperbolic CORDIC using shift-and-add and approximated ODE integration in the style of Revol and Yakoubsohn. This technique is a novel design alternative for low power, high precision hardened linear algebra in computer vision, graphics and machine learning applications.

==> plots/add_abs.csv <==
0, 0, 0, 0, 0
1, 0, 0, 0, 0
2, 0, 0, 0, 0
3, 0, 0, 0, 0
4, 0, 0, 0, 0
5, 0, 0, 0, 0
6, 0, 0, 0, 0
7, 0, 0, 0, 0
8, 0, 0, 0, 0
9, 0, 0, 0, 0
10, 0, 0, 0, 0
11, 0, 0, 0, 0
12, 0, 0, 0, 0
13, 0, 0, 0, 0
14, 0, 0, 0, 0
15, 0, 0, 0, 0
16, 0, 0, 0, 0
17, 0, 0, 0, 0
18, 0, 0, 0, 0
19, 0, 0, 0, 0
20, 0, 0, 0, 0
21, 0, 0, 0, 0
22, 0, 0, 0, 0
23, 0, 0, 0, 0
24, 0, 0, 0, 0
25, 0, 0, 0, 0
26, 0, 0, 0, 0
27, 0, 0, 0, 0
28, 0, 0, 0, 0
29, 0, 0, 0, 0
30, 0, 0, 0, 0
31, 0, 0, 0, 0
32, 0, 0, 0, 0
33, 0, 0, 0, 0
34, 0, 0, 0, 0
35, 0, 0, 0, 0
36, 0, 0, 0, 0
37, 0, 0, 0, 0
38, 0, 0, 0, 0
39, 0, 0, 0, 0
40, 0, 0, 0, 0
41, 0, 0, 0, 0
42, 0, 0, 0, 0
43, 0, 0, 0, 0
44, 0, 0, 0, 0
45, 0, 0, 0, 0
46, 0, 0, 0, 0
47, 0, 0, 0, 0
48, 0, 0, 0, 0
49, 0, 0, 0, 0
50, 0, 0, 0, 0
51, 0, 0, 0, 0
52, 0, 0, 0, 0
53, 0, 0, 0, 0
54, 0, 0, 0, 0
55, 0, 0, 0, 0
56, 0, 0, 0, 0
57, 0, 0, 0, 0
58, 0, 0, 0, 0
59, 0, 0, 0, 0
60, 0, 0, 0, 0
61, 0, 0, 0, 0
62, 0, 0, 0, 0
63, 0, 0, 0, 0
64, 0, 0, 0, 0
65, 0, 0, 0, 0
66, 0, 0, 0, 0
67, 0, 0, 0, 0
68, 0, 0, 0, 0
69, 0, 0, 0, 0
70, 0, 0, 0, 0
71, 0, 0, 0, 0
72, 0, 0, 0, 0
73, 0, 0, 0, 0
74, 0, 0, 0, 0
75, 0, 0, 0, 0
76, 0, 0, 0, 0
77, 0, 0, 0, 0
78, 0, 0, 0, 0
79, 0, 0, 0, 0
80, 0, 0, 0, 0
81, 0, 0, 0, 0
82, 0, 0, 0, 0
83, 0, 0, 0, 0
84, 0, 0, 0, 0
85, 0, 0, 0, 0
86, 0, 0, 0, 0
87, 0, 0, 0, 0
88, 0, 0, 0, 0
89, 0, 0, 0, 0
90, 0, 0, 0, 0
91, 0, 0, 0, 0
92, 0, 0, 0, 0
93, 0, 0, 0, 0
94, 0, 0, 0, 0
95, 0, 0, 0, 0
96, 0, 0, 0, 0
97, 0, 0, 0, 0
98, 0, 0, 0, 0
99, 0, 0, 0, 0
100, 0, 0, 0, 0
101, 0, 0, 0, 0
102, 0, 0, 0, 0
103, 0, 0, 0, 0
104, 0, 0, 0, 0
105, 0, 0, 0, 0
106, 0, 0, 0, 0
107, 0, 0, 0, 0
108, 0, 0, 0, 0
109, 0, 0, 0, 0
110, 0, 0, 0, 0
111, 0, 0, 0, 0
112, 0, 0, 0, 0
113, 0, 0, 0, 0
114, 0, 0, 0, 0
115, 0, 0, 0, 0
116, 0, 0, 0, 0
117, 0, 0, 0, 0
118, 0, 0, 0, 0
119, 0, 0, 0, 0
120, 0, 0, 0, 0
121, 0, 0, 0, 0
122, 0, 0, 0, 0
123, 0, 0, 0, 0
124, 0, 0, 0, 0
125, 0, 0, 0, 0
126, 0, 0, 0, 0
127, 0, 0, 0, 0
128, 0, 0, 0, 0
129, 0, 0, 0, 0
130, 0, 0, 0, 0
131, 0, 0, 0, 0
132, 0, 0, 0, 0
133, 0, 0, 0, 0
134, 0, 0, 0, 0
135, 0, 0, 0, 0
136, 0, 0, 0, 0
137, 0, 0, 0, 0
138, 0, 0, 0, 0
139, 0, 0, 0, 0
140, 0, 0, 0, 0
141, 0, 0, 0, 0
142, 0, 0, 0, 0
143, 0, 0, 0, 0
144, 0, 0, 0, 0
145, 0, 0, 0, 0
146, 0, 0, 0, 0
147, 0, 0, 0, 0
148, 0, 0, 0, 0
149, 0, 0, 0, 0
150, 0, 0, 0, 0
151, 0, 0, 0, 0
152, 0, 0, 0, 0
153, 0, 0, 0, 0
154, 0, 0, 0, 0
155, 0, 0, 0, 0
156, 0, 0, 0, 0
157, 0, 0, 0, 0
158, 0, 0, 0, 0
159, 0, 0, 0, 0
160, 0, 0, 0, 0
161, 0, 0, 0, 0
162, 0, 0, 0, 0
163, 0, 0, 0, 0
164, 0, 0, 0, 0
165, 0, 0, 0, 0
166, 0, 0, 0, 0
167, 0, 0, 0, 0
168, 0, 0, 0, 0
169, 0, 0, 0, 0
170, 0, 0, 0, 0
171, 0, 0, 0, 0
172, 0, 0, 0, 0
173, 0, 0, 0, 0
174, 0, 0, 0, 0
175, 0, 0, 0, 0
176, 0, 0, 0, 0
177, 0, 0, 0, 0
178, 0, 0, 0, 0
179, 0, 0, 0, 0
180, 0, 0, 0, 0
181, 0, 0, 0, 0
182, 0, 0, 0, 0
183, 0, 0, 0, 0
184, 0, 0, 0, 0
185, 0, 0, 0, 0
186, 0, 0, 0, 0
187, 0, 0, 0, 0
188, 0, 0, 0, 0
189, 0, 0, 0, 0
190, 0, 0, 0, 0
191, 0, 0, 0, 0
192, 0, 0, 0, 0
193, 0, 0, 0, 0
194, 0, 0, 0, 0
195, 0, 0, 0, 0
196, 0, 0, 0, 0
197, 0, 0, 0, 0
198, 0, 0, 0, 0
199, 0, 0, 0, 0
200, 0, 0, 0, 0
201, 0, 0, 0, 0
202, 0, 0, 0, 0
203, 0, 0, 0, 0
204, 0, 0, 0, 0
205, 0, 0, 0, 0
206, 0, 0, 0, 0
207, 0, 0, 0, 0
208, 0, 0, 0, 0
209, 0, 0, 0, 0
210, 0, 0, 0, 0
211, 0, 0, 0, 0
212, 0, 0, 0, 0
213, 0, 0, 0, 0
214, 0, 0, 0, 0
215, 0, 0, 0, 0
216, 0, 0, 0, 0
217, 0, 0, 0, 0
218, 0, 0, 0, 0
219, 0, 0, 0, 0
220, 0, 0, 0, 0
221, 0, 0, 0, 0
222, 0, 0, 0, 0
223, 0, 0, 0, 0
224, 0, 0, 0, 0
225, 0, 0, 0, 0
226, 0, 0, 0, 0
227, 0, 0, 0, 0
228, 0, 0, 0, 0
229, 0, 0, 0, 0
230, 0, 0, 0, 0
231, 0, 0, 0, 0
232, 0, 0, 0, 0
233, 0, 0, 0, 0
234, 0, 0, 0, 0
235, 0, 0, 0, 0
236, 0, 0, 0, 0
237, 0, 0, 0, 0
238, 0, 0, 0, 0
239, 0, 0, 0, 0
240, 0, 0, 0, 0
241, 0, 0, 0, 0
242, 0, 0, 0, 0
243, 0, 0, 0, 0
244, 0, 0, 0, 0
245, 0, 0, 0, 0
246, 0, 0, 0, 0
247, 0, 0, 0, 0
248, 0, 0, 0, 0
249, 0, 0, 0, 0
250, 0, 0, 0, 0
251, 0, 0, 0, 0
252, 0, 0, 0, 0
253, 0, 0, 0, 0
254, 0, 0, 0, 0
255, 0, 0, 0, 0
256, 0, 0, 0, 0
257, 1, 0, 0, 0
258, 0, 0, 0, 0
259, 1, 0, 0, 0
260, 0, 0, 0, 0
261, 1, 0, 0, 0
262, 0, 0, 0, 0
263, 1, 0, 0, 0
264, 0, 0, 0, 0
265, 1, 0, 0, 0
266, 0, 0, 0, 0
267, 1, 0, 0, 0
268, 0, 0, 0, 0
269, 1, 0, 0, 0
270, 0, 0, 0, 0
271, 1, 0, 0, 0
272, 0, 0, 0, 0
273, 1, 0, 0, 0
274, 0, 0, 0, 0
275, 1, 0, 0, 0
276, 0, 0, 0, 0
277, 1, 0, 0, 0
278, 0, 0, 0, 0
279, 1, 0, 0, 0
280, 0, 0, 0, 0
281, 1, 0, 0, 0
282, 0, 0, 0, 0
283, 1, 0, 0, 0
284, 0, 0, 0, 0
285, 1, 0, 0, 0
286, 0, 0, 0, 0
287, 1, 0, 0, 0
288, 0, 0, 0, 0
289, 1, 0, 0, 0
290, 0, 0, 0, 0
291, 1, 0, 0, 0
292, 0, 0, 0, 0
293, 1, 0, 0, 0
294, 0, 0, 0, 0
295, 1, 0, 0, 0
296, 0, 0, 0, 0
297, 1, 0, 0, 0
298, 0, 0, 0, 0
299, 1, 0, 0, 0
300, 0, 0, 0, 0
301, 1, 0, 0, 0
302, 0, 0, 0, 0
303, 1, 0, 0, 0
304, 0, 0, 0, 0
305, 1, 0, 0, 0
306, 0, 0, 0, 0
307, 1, 0, 0, 0
308, 0, 0, 0, 0
309, 1, 0, 0, 0
310, 0, 0, 0, 0
311, 1, 0, 0, 0
312, 0, 0, 0, 0
313, 1, 0, 0, 0
314, 0, 0, 0, 0
315, 1, 0, 0, 0
316, 0, 0, 0, 0
317, 1, 0, 0, 0
318, 0, 0, 0, 0
319, 1, 0, 0, 0
320, 0, 0, 0, 0
321, 1, 0, 0, 0
322, 0, 0, 0, 0
323, 1, 0, 0, 0
324, 0, 0, 0, 0
325, 1, 0, 0, 0
326, 0, 0, 0, 0
327, 1, 0, 0, 0
328, 0, 0, 0, 0
329, 1, 0, 0, 0
330, 0, 0, 0, 0
331, 1, 0, 0, 0
332, 0, 0, 0, 0
333, 1, 0, 0, 0
334, 0, 0, 0, 0
335, 1, 0, 0, 0
336, 0, 0, 0, 0
337, 1, 0, 0, 0
338, 0, 0, 0, 0
339, 1, 0, 0, 0
340, 0, 0, 0, 0
341, 1, 0, 0, 0
342, 0, 0, 0, 0
343, 1, 0, 0, 0
344, 0, 0, 0, 0
345, 1, 0, 0, 0
346, 0, 0, 0, 0
347, 1, 0, 0, 0
348, 0, 0, 0, 0
349, 1, 0, 0, 0
350, 0, 0, 0, 0
351, 1, 0, 0, 0
352, 0, 0, 0, 0
353, 1, 0, 0, 0
354, 0, 0, 0, 0
355, 1, 0, 0, 0
356, 0, 0, 0, 0
357, 1, 0, 0, 0
358, 0, 0, 0, 0
359, 1, 0, 0, 0
360, 0, 0, 0, 0
361, 1, 0, 0, 0
362, 0, 0, 0, 0
363, 1, 0, 0, 0
364, 0, 0, 0, 0
365, 1, 0, 0, 0
366, 0, 0, 0, 0
367, 1, 0, 0, 0
368, 0, 0, 0, 0
369, 1, 0, 0, 0
370, 0, 0, 0, 0
371, 1, 0, 0, 0
372, 0, 0, 0, 0
373, 1, 0, 0, 0
374, 0, 0, 0, 0
375, 1, 0, 0, 0
376, 0, 0, 0, 0
377, 1, 0, 0, 0
378, 0, 0, 0, 0
379, 1, 0, 0, 0
380, 0, 0, 0, 0
381, 1, 0, 0, 0
382, 0, 0, 0, 0
383, 1, 0, 0, 0
384, 0, 0, 0, 0
385, 1, 0, 0, 0
386, 0, 0, 0, 0
387, 1, 0, 0, 0
388, 0, 0, 0, 0
389, 1, 0, 0, 0
390, 0, 0, 0, 0
391, 1, 0, 0, 0
392, 0, 0, 0, 0
393, 1, 0, 0, 0
394, 0, 0, 0, 0
395, 1, 0, 0, 0
396, 0, 0, 0, 0
397, 1, 0, 0, 0
398, 0, 0, 0, 0
399, 1, 0, 0, 0
400, 0, 0, 0, 0
401, 1, 0, 0, 0
402, 0, 0, 0, 0
403, 1, 0, 0, 0
404, 0, 0, 0, 0
405, 1, 0, 0, 0
406, 0, 0, 0, 0
407, 1, 0, 0, 0
408, 0, 0, 0, 0
409, 1, 0, 0, 0
410, 0, 0, 0, 0
411, 1, 0, 0, 0
412, 0, 0, 0, 0
413, 1, 1, 0, 0
414, 0, 0, 0, 0
415, 1, 1, 0, 0
416, 0, 0, 0, 0
417, 1, 0, 0, 0
418, 0, 0, 0, 0
419, 1, 0, 0, 0
420, 0, 0, 0, 0
421, 1, 0, 0, 0
422, 0, 0, 0, 0
423, 1, 0, 0, 0
424, 0, 0, 0, 0
425, 1, 0, 0, 0
426, 0, 0, 0, 0
427, 1, 1, 0, 0
428, 0, 0, 0, 0
429, 1, 1, 0, 0
430, 0, 0, 0, 0
431, 1, 1, 0, 0
432, 0, 0, 0, 0
433, 1, 1, 0, 0
434, 0, 0, 0, 0
435, 1, 0, 0, 0
436, 0, 0, 0, 0
437, 1, 0, 0, 0
438, 0, 0, 0, 0
439, 1, 0, 0, 0
440, 0, 0, 0, 0
441, 1, 0, 0, 0
442, 0, 0, 0, 0
443, 1, 1, 0, 0
444, 0, 0, 0, 0
445, 1, 1, 0, 0
446, 0, 0, 0, 0
447, 1, 1, 0, 0
448, 0, 0, 0, 0
449, 1, 1, 0, 0
450, 0, 0, 0, 0
451, 1, 0, 0, 0
452, 0, 0, 0, 0
453, 1, 0, 0, 0
454, 0, 0, 0, 0
455, 1, 0, 0, 0
456, 0, 0, 0, 0
457, 1, 0, 0, 0
458, 0, 0, 0, 0
459, 1, 1, 0, 0
460, 0, 0, 0, 0
461, 1, 1, 0, 0
462, 0, 0, 0, 0
463, 1, 1, 0, 0
464, 0, 0, 0, 0
465, 1, 1, 0, 0
466, 0, 0, 0, 0
467, 1, 0, 0, 0
468, 0, 0, 0, 0
469, 1, 0, 0, 0
470, 0, 0, 0, 0
471, 1, 0, 0, 0
472, 0, 0, 0, 0
473, 1, 0, 0, 0
474, 0, 0, 0, 0
475, 1, 1, 0, 0
476, 0, 0, 0, 0
477, 1, 1, 0, 0
478, 0, 0, 0, 0
479, 1, 1, 0, 0
480, 0, 0, 0, 0
481, 1, 1, 0, 0
482, 0, 0, 0, 0
483, 1, 0, 0, 0
484, 0, 0, 0, 0
485, 1, 0, 0, 0
486, 0, 0, 0, 0
487, 1, 0, 0, 0
488, 0, 0, 0, 0
489, 1, 0, 0, 0
490, 0, 0, 0, 0
491, 1, 1, 0, 0
492, 0, 0, 0, 0
493, 1, 1, 0, 0
494, 0, 0, 0, 0
495, 1, 1, 0, 0
496, 0, 0, 0, 0
497, 1, 0, 0, 0
498, 0, 0, 0, 0
499, 1, 0, 0, 0
500, 0, 0, 0, 0
501, 1, 0, 0, 0
502, 0, 0, 0, 0
503, 1, 0, 0, 0
504, 0, 0, 0, 0
505, 1, 0, 0, 0
506, 0, 0, 0, 0
507, 1, 1, 0, 0
508, 0, 0, 0, 0
509, 1, 1, 0, 0
510, 0, 0, 0, 0
511, 1, 1, 0, 0
512, 0, 0, 0, 0
513, 1, 0, 0, 0
514, 0, 0, 0, 0
515, 1, 0, 0, 0
516, 0, 0, 0, 0
517, 1, 0, 0, 0
518, 0, 0, 0, 0
519, 1, 0, 0, 0
520, 0, 0, 0, 0
521, 1, 0, 0, 0
522, 0, 0, 0, 0
523, 1, 1, 0, 0
524, 0, 0, 0, 0
525, 1, 1, 0, 0
526, 0, 0, 0, 0
527, 1, 1, 0, 0
528, 0, 0, 0, 0
529, 1, 0, 0, 0
530, 0, 0, 0, 0
531, 1, 0, 0, 0
532, 0, 0, 0, 0
533, 1, 0, 0, 0
534, 0, 0, 0, 0
535, 1, 0, 0, 0
536, 0, 0, 0, 0
537, 1, 0, 0, 0
538, 0, 0, 0, 0
539, 1, 1, 0, 0
540, 0, 0, 0, 0
541, 1, 1, 0, 0
542, 0, 0, 0, 0
543, 1, 0, 0, 0
544, 0, 0, 0, 0
545, 1, 0, 0, 0
546, 0, 0, 0, 0
547, 1, 0, 0, 0
548, 0, 0, 0, 0
549, 1, 0, 0, 0
550, 0, 0, 0, 0
551, 1, 0, 0, 0
552, 0, 0, 0, 0
553, 1, 0, 0, 0
554, 0, 0, 0, 0
555, 1, 1, 0, 0
556, 0, 0, 0, 0
557, 1, 1, 0, 0
558, 0, 0, 0, 0
559, 1, 0, 0, 0
560, 0, 0, 0, 0
561, 1, 0, 0, 0
562, 0, 0, 0, 0
563, 1, 0, 0, 0
564, 0, 0, 0, 0
565, 1, 0, 0, 0
566, 0, 0, 0, 0
567, 1, 0, 0, 0
568, 0, 0, 0, 0
569, 1, 0, 0, 0
570, 0, 0, 0, 0
571, 1, 1, 0, 0
572, 0, 0, 0, 0
573, 1, 1, 0, 0
574, 0, 0, 0, 0
575, 1, 0, 0, 0
576, 0, 0, 0, 0
577, 1, 0, 0, 0
578, 0, 0, 0, 0
579, 1, 0, 0, 0
580, 0, 0, 0, 0
581, 1, 0, 0, 0
582, 0, 0, 0, 0
583, 1, 0, 0, 0
584, 0, 0, 0, 0
585, 1, 0, 0, 0
586, 0, 0, 0, 0
587, 1, 1, 0, 0
588, 0, 0, 0, 0
589, 1, 0, 0, 0
590, 0, 0, 0, 0
591, 1, 0, 0, 0
592, 0, 0, 0, 0
593, 1, 0, 0, 0
594, 0, 0, 0, 0
595, 1, 0, 0, 0
596, 0, 0, 0, 0
597, 1, 0, 0, 0
598, 0, 0, 0, 0
599, 1, 0, 0, 0
600, 0, 0, 0, 0
601, 1, 0, 0, 0
602, 0, 0, 0, 0
603, 1, 1, 0, 0
604, 0, 0, 0, 0
605, 1, 1, 0, 0
606, 0, 0, 0, 0
607, 1, 1, 0, 0
608, 0, 0, 0, 0
609, 1, 1, 0, 0
610, 0, 0, 0, 0
611, 1, 1, 0, 0
612, 0, 0, 0, 0
613, 1, 0, 0, 0
614, 0, 0, 0, 0
615, 1, 0, 0, 0
616, 0, 0, 0, 0
617, 1, 0, 0, 0
618, 0, 0, 0, 0
619, 1, 1, 0, 0
620, 0, 0, 0, 0
621, 1, 1, 0, 0
622, 0, 0, 0, 0
623, 1, 1, 0, 0
624, 0, 0, 0, 0
625, 1, 1, 0, 0
626, 0, 0, 0, 0
627, 1, 1, 0, 0
628, 0, 0, 0, 0
629, 1, 0, 0, 0
630, 0, 0, 0, 0
631, 1, 0, 0, 0
632, 0, 0, 0, 0
633, 1, 0, 0, 0
634, 0, 0, 0, 0
635, 1, 1, 0, 0
636, 0, 0, 0, 0
637, 1, 1, 0, 0
638, 0, 0, 0, 0
639, 1, 1, 0, 0
640, 0, 0, 0, 0
641, 1, 1, 0, 0
642, 0, 0, 0, 0
643, 1, 0, 0, 0
644, 0, 0, 0, 0
645, 1, 0, 0, 0
646, 0, 0, 0, 0
647, 1, 0, 0, 0
648, 0, 0, 0, 0
649, 1, 0, 0, 0
650, 0, 0, 0, 0
651, 1, 1, 0, 0
652, 0, 0, 0, 0
653, 1, 1, 0, 0
654, 0, 0, 0, 0
655, 1, 1, 0, 0
656, 0, 0, 0, 0
657, 1, 1, 0, 0
658, 0, 0, 0, 0
659, 1, 1, 0, 0
660, 0, 0, 0, 0
661, 1, 1, 0, 0
662, 0, 0, 0, 0
663, 1, 1, 0, 0
664, 0, 0, 0, 0
665, 1, 1, 0, 0
666, 0, 0, 0, 0
667, 1, 1, 0, 0
668, 0, 0, 0, 0
669, 1, 1, 0, 0
670, 0, 0, 0, 0
671, 1, 1, 0, 0
672, 0, 0, 0, 0
673, 1, 1, 0, 0
674, 0, 0, 0, 0
675, 1, 1, 0, 0
676, 0, 0, 0, 0
677, 1, 1, 0, 0
678, 0, 0, 0, 0
679, 1, 1, 0, 0
680, 0, 0, 0, 0
681, 1, 1, 0, 0
682, 0, 0, 0, 0
683, 1, 1, 0, 0
684, 0, 0, 0, 0
685, 1, 1, 0, 0
686, 0, 0, 0, 0
687, 1, 1, 0, 0
688, 0, 0, 0, 0
689, 1, 1, 0, 0
690, 0, 0, 0, 0
691, 1, 1, 0, 0
692, 0, 0, 0, 0
693, 1, 1, 0, 0
694, 0, 0, 0, 0
695, 1, 1, 0, 0
696, 0, 0, 0, 0
697, 1, 0, 0, 0
698, 0, 0, 0, 0
699, 1, 1, 0, 0
700, 0, 0, 0, 0
701, 1, 1, 0, 0
702, 0, 0, 0, 0
703, 1, 1, 0, 0
704, 0, 0, 0, 0
705, 1, 1, 0, 0
706, 0, 0, 0, 0
707, 1, 1, 0, 0
708, 0, 0, 0, 0
709, 1, 1, 0, 0
710, 0, 0, 0, 0
711, 1, 0, 0, 0
712, 0, 0, 0, 0
713, 1, 0, 0, 0
714, 0, 0, 0, 0
715, 1, 1, 0, 0
716, 0, 0, 0, 0
717, 1, 1, 0, 0
718, 0, 0, 0, 0
719, 1, 1, 0, 0
720, 0, 0, 0, 0
721, 1, 1, 0, 0
722, 0, 0, 0, 0
723, 1, 1, 0, 0
724, 0, 0, 0, 0
725, 1, 1, 0, 0
726, 0, 0, 0, 0
727, 1, 0, 0, 0
728, 0, 0, 0, 0
729, 1, 0, 0, 0
730, 0, 0, 0, 0
731, 1, 1, 1, 0
732, 0, 0, 0, 0
733, 0, 0, 0, 0
734, 0, 0, 0, 0
735, 0, 0, 0, 0
736, 0, 0, 0, 0
737, 0, 0, 0, 0
738, 0, 0, 0, 0
739, 0, 0, 0, 0
740, 0, 0, 0, 0
741, 0, 0, 0, 0
742, 0, 0, 0, 0
743, 0, -1, 0, 0
744, 0, 0, 0, 0
745, 0, -1, 0, 0
746, 0, 0, 0, 0
747, 0, 0, 0, 0
748, 0, 0, 0, 0
749, 0, 0, 0, 0
750, 0, 0, 0, 0
751, 0, 0, 0, 0
752, 0, 0, 0, 0
753, 0, 0, 0, 0
754, 0, 0, 0, 0
755, 0, 0, 0, 0
756, 0, 0, 0, 0
757, 0, -1, 0, 0
758, 0, 0, 0, 0
759, 0, -1, 0, 0
760, 0, 0, 0, 0
761, 0, -1, 0, 0
762, 0, 0, 0, 0
763, 0, 0, 0, 0
764, 0, 0, 0, 0
765, 0, 0, 0, 0
766, 0, 0, 0, 0
767, 0, 0, 0, 0
768, 0, 0, 0, 0
769, 0, 0, 0, 0
770, 0, 0, 0, 0
771, 0, 0, 0, 0
772, 0, 0, 0, 0
773, 0, -1, 0, 0
774, 0, 0, 0, 0
775, 0, -1, 0, 0
776, 0, 0, 0, 0
777, 0, -1, 0, 0
778, 0, 0, 0, 0
779, 0, 0, 0, 0
780, 0, 0, 0, 0
781, 0, 0, 0, 0
782, 0, 0, 0, 0
783, 0, 0, 0, 0
784, 0, 0, 0, 0
785, 0, 0, 0, 0
786, 0, 0, 0, 0
787, 0, 0, 0, 0
788, 0, 0, 0, 0
789, 0, -1, 0, 0
790, 0, 0, 0, 0
791, 0, -1, 0, 0
792, 0, 0, 0, 0
793, 0, 0, 0, 0
794, 0, 0, 0, 0
795, 0, 0, 0, 0
796, 0, 0, 0, 0
797, 0, 0, 0, 0
798, 0, 0, 0, 0
799, 0, 0, 0, 0
800, 0, 0, 0, 0
801, 0, 0, 0, 0
802, 0, 0, 0, 0
803, 0, 0, 0, 0
804, 0, 0, 0, 0
805, 0, 0, 0, 0
806, 0, 0, 0, 0
807, 0, 0, 0, 0
808, 0, 0, 0, 0
809, 0, 0, 0, 0
810, 0, 0, 0, 0
811, 0, 0, 0, 0
812, 0, 0, 0, 0
813, 0, 0, 0, 0
814, 0, 0, 0, 0
815, -1, 0, 0, 0
816, 0, 0, 0, 0
817, 0, 0, 0, 0
818, 0, 0, 0, 0
819, -1, 0, 0, 0
820, 0, 0, 0, 0
821, 0, 0, 0, 0
822, 0, 0, 0, 0
823, -1, 0, 0, 0
824, 0, 0, 0, 0
825, 0, 0, 0, 0
826, 0, 0, 0, 0
827, -1, 0, 0, 0
828, 0, 0, 0, 0
829, 0, 0, 0, 0
830, 0, 0, 0, 0
831, -1, 0, 0, 0
832, 0, 0, 0, 0
833, 0, 0, 0, 0
834, 0, 0, 0, 0
835, -1, 0, 0, 0
836, 0, 0, 0, 0
837, 0, 0, 0, 0
838, 0, 0, 0, 0
839, -1, 0, 0, 0
840, 0, 0, 0, 0
841, 0, 0, 0, 0
842, 0, 0, 0, 0
843, -1, 0, 0, 0
844, 0, 0, 0, 0
845, 0, 0, 0, 0
846, 0, 0, 0, 0
847, -1, 0, 0, 0
848, 0, 0, 0, 0
849, 0, 0, 0, 0
850, 0, 0, 0, 0
851, -1, 0, 0, 0
852, 0, 0, 0, 0
853, 0, 0, 0, 0
854, 0, 0, 0, 0
855, -1, 0, 0, 0
856, 0, 0, 0, 0
857, 0, 0, 0, 0
858, 0, 0, 0, 0
859, -1, 0, 0, 0
860, 0, 0, 0, 0
861, 0, 0, 0, 0
862, 0, 0, 0, 0
863, -1, 0, 0, 0
864, 0, 0, 0, 0
865, 0, 0, 0, 0
866, 0, 0, 0, 0
867, -1, 0, 0, 0
868, 0, 0, 0, 0
869, 0, 0, 0, 0
870, 0, 0, 0, 0
871, -1, 0, 0, 0
872, 0, 0, 0, 0
873, 0, 0, 0, 0
874, 0, 0, 0, 0
875, -1, 0, 0, 0
876, 0, 0, 0, 0
877, 0, 0, 0, 0
878, 0, 0, 0, 0
879, -1, 0, 0, 0
880, 0, 0, 0, 0
881, 0, 0, 0, 0
882, 0, 0, 0, 0
883, -1, 0, 0, 0
884, 0, 0, 0, 0
885, 0, 0, 0, 0
886, 0, 0, 0, 0
887, -1, 0, 0, 0
888, 0, 0, 0, 0
889, 0, 0, 0, 0
890, 0, 0, 0, 0
891, -1, 0, 0, 0
892, 0, 0, 0, 0
893, 0, 0, 0, 0
894, 0, 0, 0, 0
895, -1, 0, 0, 0
896, 0, 0, 0, 0
897, 0, 0, 0, 0
898, 0, 0, 0, 0
899, -1, 0, 0, 0
900, 0, 0, 0, 0
901, 0, 0, 0, 0
902, 0, 0, 0, 0
903, -1, 0, 0, 0
904, 0, 0, 0, 0
905, 0, 0, 0, 0
906, 0, 0, 0, 0
907, -1, 0, 0, 0
908, 0, 0, 0, 0
909, 0, 0, 0, 0
910, 0, 0, 0, 0
911, -1, 0, 0, 0
912, 0, 0, 0, 0
913, 0, 0, 0, 0
914, 0, 0, 0, 0
915, -1, 0, 0, 0
916, 0, 0, 0, 0
917, 0, 0, 0, 0
918, 0, 0, 0, 0
919, -1, 0, 0, 0
920, 0, 0, 0, 0
921, 0, 0, 0, 0
922, 0, 0, 0, 0
923, -1, 0, 0, 0
924, 0, 0, 0, 0
925, 0, 0, 0, 0
926, 0, 0, 0, 0
927, -1, 0, 0, 0
928, 0, 0, 0, 0
929, 0, 0, 0, 0
930, 0, 0, 0, 0
931, -1, 0, 0, 0
932, 0, 0, 0, 0
933, 0, 0, 0, 0
934, 0, 0, 0, 0
935, -1, 0, 0, 0
936, 0, 0, 0, 0
937, 0, 0, 0, 0
938, 0, 0, 0, 0
939, -1, 0, 0, 0
940, 0, 0, 0, 0
941, 0, 0, 0, 0
942, 0, 0, 0, 0
943, -1, 0, 0, 0
944, 0, 0, 0, 0
945, 0, 0, 0, 0
946, 0, 0, 0, 0
947, -1, 0, 0, 0
948, 0, 0, 0, 0
949, 0, 0, 0, 0
950, 0, 0, 0, 0
951, -1, 0, 0, 0
952, 0, 0, 0, 0
953, 0, 0, 0, 0
954, 0, 0, 0, 0
955, -1, 0, 0, 0
956, 0, 0, 0, 0
957, 0, 0, 0, 0
958, 0, 0, 0, 0
959, -1, 0, 0, 0
960, 0, 0, 0, 0
961, 0, 0, 0, 0
962, 0, 0, 0, 0
963, -1, 0, 0, 0
964, 0, 0, 0, 0
965, 0, 0, 0, 0
966, 0, 0, 0, 0
967, -1, 0, 0, 0
968, 0, 0, 0, 0
969, 0, 0, 0, 0
970, 0, 0, 0, 0
971, -1, 0, 0, 0
972, 0, 0, 0, 0
973, 0, 0, 0, 0
974, 0, 0, 0, 0
975, -1, 0, 0, 0
976, 0, 0, 0, 0
977, 0, 0, 0, 0
978, 0, 0, 0, 0
979, -1, 0, 0, 0
980, 0, 0, 0, 0
981, 0, 0, 0, 0
982, 0, 0, 0, 0
983, -1, 0, 0, 0
984, 0, 0, 0, 0
985, 0, 0, 0, 0
986, 0, 0, 0, 0
987, -1, 0, 0, 0
988, 0, 0, 0, 0
989, 0, 0, 0, 0
990, 0, 0, 0, 0
991, -1, 0, 0, 0
992, 0, 0, 0, 0
993, 0, 0, 0, 0
994, 0, 0, 0, 0
995, -1, 0, 0, 0
996, 0, 0, 0, 0
997, 0, 0, 0, 0
998, 0, 0, 0, 0
999, -1, 0, 0, 0
1000, 0, 0, 0, 0
1010, 0, 0, 0, 0
1020, 0, 0, 0, 0
1030, 0, 0, 0, 0
1040, 0, 0, 0, 0
1050, 0, 0, 0, 0
1060, 0, 0, 0, 0
1070, 0, 0, 0, 0
1080, 0, 0, 0, 0
1090, 0, 0, 0, 0
1100, 0, 0, 0, 0
1110, 0, 0, 0, 0
1120, 0, 0, 0, 0
1130, 0, 0, 0, 0
1140, 0, 0, 0, 0
1150, 0, 0, 0, 0
1160, 0, 0, 0, 0
1170, 0, 0, 0, 0
1180, 0, 0, 0, 0
1190, 0, 0, 0, 0
1200, 0, 0, 0, 0
1210, 0, 0, 0, 0
1220, 0, 0, 0, 0
1230, 0, 0, 0, 0
1240, 0, 0, 0, 0
1250, 0, 0, 0, 0
1260, 0, 0, 0, 0
1270, 0, 0, 0, 0
1280, 0, 0, 0, 0
1290, 0, 0, 0, 0
1300, 0, 0, 0, 0
1310, 0, 0, 0, 0
1320, 0, 0, 0, 0
1330, 0, 0, 0, 0
1340, 0, 0, 0, 0
1350, 0, 0, 0, 0
1360, 0, 0, 0, 0
1370, 0, 0, 0, 0
1380, 0, 0, 0, 0
1390, 0, 0, 0, 0
1400, 0, 0, 0, 0
1410, 0, 0, 0, 0
1420, 0, 0, 0, 0
1430, 0, 0, 0, 0
1440, 0, 0, 0, 0
1450, 0, 0, 0, 0
1460, 0, 0, 0, 0
1470, 0, 0, 0, 0
1480, 0, 0, 0, 0
1490, 0, 0, 0, 0
1500, 0, 0, 0, 0
1510, 0, 0, 0, 0
1520, 0, 0, 0, 0
1530, 0, 0, 0, 0
1540, 0, 0, 0, 0
1550, 0, 0, 0, 0
1560, 0, 0, 0, 0
1570, 0, 0, 0, 0
1580, 0, 0, 0, 0
1590, 0, 0, 0, 0
1600, 0, 0, 0, 0
1610, 0, 0, 0, 0
1620, 0, 0, 0, 0
1630, 0, 0, 0, 0
1640, 0, 0, 0, 0
1650, 0, 0, 0, 0
1660, 0, 0, 0, 0
1670, 0, 0, 0, 0
1680, 0, 0, 0, 0
1690, 0, 0, 0, 0
1700, 0, 0, 0, 0
1710, 0, 0, 0, 0
1720, 0, 0, 0, 0
1730, 0, 0, 0, 0
1740, 0, 0, 0, 0
1750, 0, 0, 0, 0
1760, 0, 0, 0, 0
1770, 0, 0, 0, 0
1780, 0, 0, 0, 0
1790, 0, 0, 0, 0
1800, 0, 0, 0, 0
1810, 0, 0, 0, 0
1820, 0, 0, 0, 0
1830, 0, 0, 0, 0
1840, 0, 0, 0, 0
1850, 0, 0, 0, 0
1860, 0, 0, 0, 0
1870, 0, 0, 0, 0
1880, 0, 0, 0, 0
1890, 0, 0, 0, 0
1900, 0, 0, 0, 0
1910, 0, 0, 0, 0
1920, 0, 0, 0, 0
1930, 0, 0, 0, 0
1940, 0, 0, 0, 0
1950, 0, 0, 0, 0
1960, 0, 0, 0, 0
1970, 0, 0, 0, 0
1980, 0, 0, 0, 0
1990, 0, 0, 0, 0
2000, 0, 0, 0, 0
2010, 0, 0, 0, 0
2020, 0, 0, 0, 0
2030, 0, 0, 0, 0
2040, 0, 0, 0, 0
2050, 0, 0, 0, 0
2060, 0, 0, 0, 0
2070, 0, 0, 0, 0
2080, 0, 0, 0, 0
2090, 0, 0, 0, 0
2100, 0, 0, 0, 0
2110, 0, 0, 0, 0
2120, 0, 0, 0, 0
2130, 0, 0, 0, 0
2140, 0, 0, 0, 0
2150, 0, 0, 0, 0
2160, 0, 0, 0, 0
2170, 0, 0, 0, 0
2180, 0, 0, 0, 0
2190, 0, 0, 0, 0
2200, 0, 0, 0, 0
2210, 0, 0, 0, 0
2220, 0, 0, 0, 0
2230, 0, 0, 0, 0
2240, 0, 0, 0, 0
2250, 0, 0, 0, 0
2260, 0, 0, 0, 0
2270, 0, 0, 0, 0
2280, 0, 0, 0, 0
2290, 0, 0, 0, 0
2300, 0, 0, 0, 0
2310, 0, 0, 0, 0
2320, 0, 0, 0, 0
2330, 0, 0, 0, 0
2340, 0, 0, 0, 0
2350, 0, 0, 0, 0
2360, 0, 0, 0, 0
2370, 0, 0, 0, 0
2380, 0, 0, 0, 0
2390, 0, 0, 0, 0
2400, 0, 0, 0, 0
2410, 0, 0, 0, 0
2420, 0, 0, 0, 0
2430, 0, 0, 0, 0
2440, 0, 0, 0, 0
2450, 0, 0, 0, 0
2460, 0, 0, 0, 0
2470, 0, 0, 0, 0
2480, 0, 0, 0, 0
2490, 0, 0, 0, 0
2500, 0, 0, 0, 0
2510, 0, 0, 0, 0
2520, 0, 0, 0, 0
2530, 0, 0, 0, 0
2540, 0, 0, 0, 0
2550, 0, 0, 0, 0
2560, 0, 0, 0, 0
2570, 0, 0, 0, 0
2580, 0, 0, 0, 0
2590, 0, 0, 0, 0
2600, 0, 0, 0, 0
2610, 0, 0, 0, 0
2620, 0, 0, 0, 0
2630, 0, 0, 0, 0
2640, 0, 0, 0, 0
2650, 0, 0, 0, 0
2660, 0, 0, 0, 0
2670, 0, 0, 0, 0
2680, 0, 0, 0, 0
2690, 0, 0, 0, 0
2700, 0, 0, 0, 0
2710, 0, 0, 0, 0
2720, 0, 0, 0, 0
2730, 0, 0, 0, 0
2740, 0, 0, 0, 0
2750, 0, 0, 0, 0
2760, 0, 0, 0, 0
2770, 0, 0, 0, 0
2780, 0, 0, 0, 0
2790, 0, 0, 0, 0
2800, 0, 0, 0, 0
2810, 0, 0, 0, 0
2820, 0, 0, 0, 0
2830, 0, 0, 0, 0
2840, 0, 0, 0, 0
2850, 0, 0, 0, 0
2860, 0, 0, 0, 0
2870, 0, 0, 0, 0
2880, 0, 0, 0, 0
2890, 0, 0, 0, 0
2900, 0, 0, 0, 0
2910, 0, 0, 0, 0
2920, 0, 0, 0, 0
2930, 0, 0, 0, 0
2940, 0, 0, 0, 0
2950, 0, 0, 0, 0
2960, 0, 0, 0, 0
2970, 0, 0, 0, 0
2980, 0, 0, 0, 0
2990, 0, 0, 0, 0
3000, 0, 0, 0, 0
3010, 0, 0, 0, 0
3020, 0, 0, 0, 0
3030, 0, 0, 0, 0
3040, 0, 0, 0, 0
3050, 0, 0, 0, 0
3060, 0, 0, 0, 0
3070, 0, 0, 0, 0
3080, 0, 0, 0, 0
3090, 0, 0, 0, 0
3100, 0, 0, 0, 0
3110, 0, 0, 0, 0
3120, 0, 0, 0, 0
3130, 0, 0, 0, 0
3140, 0, 0, 0, 0
3150, 0, 0, 0, 0
3160, 0, 0, 0, 0
3170, 0, 0, 0, 0
3180, 0, 0, 0, 0
3190, 0, 0, 0, 0
3200, 0, 0, 0, 0
3210, 0, 0, 0, 0
3220, 0, 0, 0, 0
3230, 0, 0, 0, 0
3240, 0, 0, 0, 0
3250, 1, 0, 0, 0
3260, 1, 0, 0, 0
3270, 1, 0, 0, 0
3280, 1, 0, 0, 0
3290, 1, 0, 0, 0
3300, 1, 0, 0, 0
3310, 1, 0, 0, 0
3320, 1, 0, 0, 0
3330, 1, 0, 0, 0
3340, 1, 0, 0, 0
3350, 1, 0, 0, 0
3360, 1, 0, 0, 0
3370, 1, 0, 0, 0
3380, 1, 0, 0, 0
3390, 1, 0, 0, 0
3400, 1, 0, 0, 0
3410, 1, 0, 0, 0
3420, 1, 0, 0, 0
3430, 1, 0, 0, 0
3440, 1, 0, 0, 0
3450, 1, 0, 0, 0
3460, 1, 0, 0, 0
3470, 1, 0, 0, 0
3480, 1, 0, 0, 0
3490, 1, 0, 0, 0
3500, 1, 0, 0, 0
3510, 0, 0, 0, 0
3520, 0, 0, 0, 0
3530, 0, 0, 0, 0
3540, 0, 0, 0, 0
3550, 0, 0, 0, 0
3560, 0, 0, 0, 0
3570, 0, 0, 0, 0
3580, 0, 0, 0, 0
3590, 0, 0, 0, 0
3600, 0, 0, 0, 0
3610, 0, 0, 0, 0
3620, 0, 0, 0, 0
3630, 0, 0, 0, 0
3640, 0, 0, 0, 0
3650, 0, 0, 0, 0
3660, 0, 0, 0, 0
3670, 0, 0, 0, 0
3680, 0, 0, 0, 0
3690, 0, 0, 0, 0
3700, 0, 0, 0, 0
3710, 0, 0, 0, 0
3720, 0, 0, 0, 0
3730, 0, 0, 0, 0
3740, 0, 0, 0, 0
3750, 0, 0, 0, 0
3760, 0, 0, 0, 0
3770, 0, 0, 0, 0
3780, 0, 0, 0, 0
3790, 0, 0, 0, 0
3800, 0, 0, 0, 0
3810, 0, 0, 0, 0
3820, 0, 0, 0, 0
3830, 0, 0, 0, 0
3840, 0, 0, 0, 0
3850, 0, 0, 0, 0
3860, 0, 0, 0, 0
3870, 0, 0, 0, 0
3880, 0, 0, 0, 0
3890, 0, 0, 0, 0
3900, 0, 0, 0, 0
3910, 0, 0, 0, 0
3920, 0, 0, 0, 0
3930, 0, 0, 0, 0
3940, 0, 0, 0, 0
3950, 0, 0, 0, 0
3960, 0, 0, 0, 0
3970, 0, 0, 0, 0
3980, 0, 0, 0, 0
3990, 0, 0, 0, 0
4000, 0, 0, 0, 0
4010, 0, 0, 0, 0
4020, 0, 0, 0, 0
4030, 0, 0, 0, 0
4040, 0, 0, 0, 0
4050, 0, 0, 0, 0
4060, 0, 0, 0, 0
4070, 0, 0, 0, 0
4080, 0, 0, 0, 0
4090, 0, 0, 0, 0
4100, 0, 0, 0, 0
4110, 0, 0, 0, 0
4120, 0, 0, 0, 0
4130, 0, 0, 0, 0
4140, 0, 0, 0, 0
4150, 0, 0, 0, 0
4160, 0, 0, 0, 0
4170, 0, 0, 0, 0
4180, 0, 0, 0, 0
4190, 0, 0, 0, 0
4200, 0, 0, 0, 0
4210, 0, 0, 0, 0
4220, 0, 0, 0, 0
4230, 0, 0, 0, 0
4240, 0, 0, 0, 0
4250, 0, 0, 0, 0
4260, 0, 0, 0, 0
4270, 1, 0, 0, 0
4280, 0, 0, 0, 0
4290, 1, 0, 0, 0
4300, 0, 0, 0, 0
4310, 1, 0, 0, 0
4320, 0, 0, 0, 0
4330, 1, 0, 0, 0
4340, 0, 0, 0, 0
4350, 1, 0, 0, 0
4360, 0, 0, 0, 0
4370, 1, 0, 0, 0
4380, 0, 0, 0, 0
4390, 1, 0, 0, 0
4400, 0, 0, 0, 0
4410, 0, 0, 0, 0
4420, 0, 0, 0, 0
4430, 0, 0, 0, 0
4440, 0, 0, 0, 0
4450, 0, 0, 0, 0
4460, 0, 0, 0, 0
4470, 0, 0, 0, 0
4480, 0, 0, 0, 0
4490, 0, 0, 0, 0
4500, 0, 0, 0, 0
4510, 0, 0, 0, 0
4520, 0, 0, 0, 0
4530, 0, 0, 0, 0
4540, 0, 0, 0, 0
4550, 0, 0, 0, 0
4560, 0, 0, 0, 0
4570, 0, 0, 0, 0
4580, 0, 0, 0, 0
4590, 0, 0, 0, 0
4600, 0, 0, 0, 0
4610, 0, 0, 0, 0
4620, 0, 0, 0, 0
4630, 0, 0, 0, 0
4640, 0, 0, 0, 0
4650, 0, 0, 0, 0
4660, 0, 0, 0, 0
4670, 0, 0, 0, 0
4680, 0, 0, 0, 0
4690, 0, 0, 0, 0
4700, 0, 0, 0, 0
4710, 0, 0, 0, 0
4720, 0, 0, 0, 0
4730, 0, 0, 0, 0
4740, 0, 0, 0, 0
4750, 0, 0, 0, 0
4760, 0, 0, 0, 0
4770, 0, 0, 0, 0
4780, 0, 0, 0, 0
4790, 0, 0, 0, 0
4800, 0, 0, 0, 0
4810, 1, 0, 0, 0
4820, 0, 0, 0, 0
4830, 1, 0, 0, 0
4840, 0, 0, 0, 0
4850, 1, 0, 0, 0
4860, 0, 0, 0, 0
4870, 1, 0, 0, 0
4880, 0, 0, 0, 0
4890, 1, 0, 0, 0
4900, 0, 0, 0, 0
4910, 0, 0, 0, 0
4920, 0, 0, 0, 0
4930, 0, 0, 0, 0
4940, 0, 0, 0, 0
4950, 0, 0, 0, 0
4960, 0, 0, 0, 0
4970, 0, 0, 0, 0
4980, 0, 0, 0, 0
4990, 0, 0, 0, 0
5000, 0, 0, 0, 0
5020, 0, 0, 0, 0
5040, 0, 0, 0, 0
5060, 0, 0, 0, 0
5080, 0, 0, 0, 0
5100, 0, 0, 0, 0
5120, 0, 0, 0, 0
5140, 0, 0, 0, 0
5160, 0, 0, 0, 0
5180, 0, 0, 0, 0
5200, 0, 0, 0, 0
5220, 0, 0, 0, 0
5240, 0, 0, 0, 0
5260, 0, 0, 0, 0
5280, 0, 0, 0, 0
5300, 1, 0, 0, 0
5320, 1, 0, 0, 0
5340, 1, 0, 0, 0
5360, 1, 0, 0, 0
5380, 1, 0, 0, 0
5400, 1, 0, 0, 0
5420, 1, 0, 0, 0
5440, 1, 0, 0, 0
5460, 1, 0, 0, 0
5480, 1, 0, 0, 0
5500, 1, 0, 0, 0
5520, 1, 0, 0, 0
5540, 1, 0, 0, 0
5560, 1, 0, 0, 0
5580, 1, 0, 0, 0
5600, 1, 0, 0, 0
5620, 1, 0, 0, 0
5640, 1, 0, 0, 0
5660, 1, 0, 0, 0
5680, 1, 0, 0, 0
5700, 1, 0, 0, 0
5720, 1, 0, 0, 0
5740, 1, 0, 0, 0
5760, 1, 0, 0, 0
5780, 1, 0, 0, 0
5800, 1, 0, 0, 0
5820, 1, 0, 0, 0
5840, 0, 0, 0, 0
5860, 0, 0, 0, 0
5880, 0, 0, 0, 0
5900, 0, 0, 0, 0
5920, 0, 0, 0, 0
5940, 0, 0, 0, 0
5960, 0, 0, 0, 0
5980, 0, 0, 0, 0
6000, 0, 0, 0, 0
6020, 0, 0, 0, 0
6040, 0, 0, 0, 0
6060, -1, 0, 0, 0
6080, -1, 0, 0, 0
6100, -1, 0, 0, 0
6120, -1, 0, 0, 0
6140, -1, 0, 0, 0
6160, -1, 0, 0, 0
6180, -1, 0, 0, 0
6200, -1, 0, 0, 0
6220, -1, 0, 0, 0
6240, -1, 0, 0, 0
6260, -1, 0, 0, 0
6280, -1, 0, 0, 0
6300, -1, 0, 0, 0
6320, 0, 0, 0, 0
6340, 0, 0, 0, 0
6360, 0, 0, 0, 0
6380, 0, 0, 0, 0
6400, 0, 0, 0, 0
6420, 0, 0, 0, 0
6440, 0, 0, 0, 0
6460, 0, 0, 0, 0
6480, 0, 0, 0, 0
6500, 0, 0, 0, 0
6520, 0, 0, 0, 0
6540, 0, 0, 0, 0
6560, 0, 0, 0, 0
6580, 0, 0, 0, 0
6600, 0, 0, 0, 0
6620, 0, 0, 0, 0
6640, 0, 0, 0, 0
6660, 0, 0, 0, 0
6680, 0, 0, 0, 0
6700, 0, 0, 0, 0
6720, 0, 0, 0, 0
6740, 0, 0, 0, 0
6760, 0, 0, 0, 0
6780, 0, 0, 0, 0
6800, 0, 0, 0, 0
6820, 0, 0, 0, 0
6840, 0, 0, 0, 0
6860, 0, 0, 0, 0
6880, 0, 0, 0, 0
6900, 0, 0, 0, 0
6920, 0, 0, 0, 0
6940, 0, 0, 0, 0
6960, 0, 0, 0, 0
6980, 0, 0, 0, 0
7000, 0, 0, 0, 0
7020, 0, 0, 0, 0
7040, 0, 0, 0, 0
7060, 0, 0, 0, 0
7080, 0, 0, 0, 0
7100, 0, 0, 0, 0
7120, 0, 0, 0, 0
7140, 0, 0, 0, 0
7160, 0, 0, 0, 0
7180, 0, 0, 0, 0
7200, 0, 0, 0, 0
7220, 0, 0, 0, 0
7240, 0, 0, 0, 0
7260, 0, 0, 0, 0
7280, 0, 0, 0, 0
7300, 0, 0, 0, 0
7320, 0, 0, 0, 0
7340, 0, 0, 0, 0
7360, 0, 0, 0, 0
7380, 0, 0, 0, 0
7400, 0, 0, 0, 0
7420, 0, 0, 0, 0
7440, 0, 0, 0, 0
7460, 0, 0, 0, 0
7480, 0, 0, 0, 0
7500, 0, 0, 0, 0
7520, 0, 0, 0, 0
7540, 0, 0, 0, 0
7560, 0, 0, 0, 0
7580, 0, 0, 0, 0
7600, 0, 0, 0, 0
7620, 0, 0, 0, 0
7640, 0, 0, 0, 0
7660, 0, 0, 0, 0
7680, 0, 0, 0, 0
7700, 0, 0, 0, 0
7720, 0, 0, 0, 0
7740, 0, 0, 0, 0
7760, 0, 0, 0, 0
7780, 0, 0, 0, 0
7800, 0, 0, 0, 0
7820, 0, 0, 0, 0
7840, 0, 0, 0, 0
7860, 0, 0, 0, 0
7880, 0, 0, 0, 0
7900, 0, 0, 0, 0
7920, 0, 0, 0, 0
7940, 0, 0, 0, 0
7960, 0, 0, 0, 0
7980, 0, 0, 0, 0
8000, 0, 0, 0, 0
8020, 0, 0, 0, 0
8040, 0, 0, 0, 0
8060, 0, 0, 0, 0
8080, 0, 0, 0, 0
8100, 0, 0, 0, 0
8120, 0, 0, 0, 0
8140, 0, 0, 0, 0
8160, 0, 0, 0, 0
8180, 0, 0, 0, 0
8200, 0, 0, 0, 0
8220, 0, 0, 0, 0
8240, 0, 0, 0, 0
8260, 0, 0, 0, 0
8280, 0, 0, 0, 0
8300, 0, 0, 0, 0
8320, 0, 0, 0, 0
8340, 0, 0, 0, 0
8360, 0, 0, 0, 0
8380, 0, 0, 0, 0
8400, 0, 0, 0, 0
8420, 0, 0, 0, 0
8440, 0, 0, 0, 0
8460, 0, 0, 0, 0
8480, 0, 0, 0, 0
8500, 0, 0, 0, 0
8520, 0, 0, 0, 0
8540, 0, 0, 0, 0
8560, 0, 0, 0, 0
8580, 0, 0, 0, 0
8600, 0, 0, 0, 0
8620, 0, 0, 0, 0
8640, 0, 0, 0, 0
8660, 0, 0, 0, 0
8680, 0, 0, 0, 0
8700, 0, 0, 0, 0
8720, 0, 0, 0, 0
8740, 0, 0, 0, 0
8760, 0, 0, 0, 0
8780, 0, 0, 0, 0
8800, 0, 0, 0, 0
8820, 0, 0, 0, 0
8840, 0, 0, 0, 0
8860, 0, 0, 0, 0
8880, 0, 0, 0, 0
8900, 0, 0, 0, 0
8920, 0, 0, 0, 0
8940, 0, 0, 0, 0
8960, 0, 0, 0, 0
8980, 0, 0, 0, 0
9000, 0, 0, 0, 0
9020, 0, 0, 0, 0
9040, 0, 0, 0, 0
9060, 0, 0, 0, 0
9080, 0, 0, 0, 0
9100, 0, 0, 0, 0
9120, 0, 0, 0, 0
9140, 0, 0, 0, 0
9160, 0, 0, 0, 0
9180, 0, 0, 0, 0
9200, 0, 0, 0, 0
9220, 0, 0, 0, 0
9240, 0, 0, 0, 0
9260, 0, 0, 0, 0
9280, 0, 0, 0, 0
9300, 0, 0, 0, 0
9320, 0, 0, 0, 0
9340, 0, 0, 0, 0
9360, 0, 0, 0, 0
9380, 0, 0, 0, 0
9400, 0, 0, 0, 0
9420, 0, 0, 0, 0
9440, 0, 0, 0, 0
9460, 0, 0, 0, 0
9480, 0, 0, 0, 0
9500, 1, 0, 0, 0
9520, 0, 0, 0, 0
9540, 0, 0, 0, 0
9560, 0, 0, 0, 0
9580, 0, 0, 0, 0
9600, 0, 0, 0, 0
9620, 0, 0, 0, 0
9640, 0, 0, 0, 0
9660, 0, 0, 0, 0
9680, 0, 0, 0, 0
9700, 0, 0, 0, 0
9720, 1, 0, 0, 0
9740, 1, 0, 0, 0
9760, 1, 0, 0, 0
9780, 1, 0, 0, 0
9800, 1, 0, 0, 0
9820, 1, 0, 0, 0
9840, 1, 0, 0, 0
9860, 1, 0, 0, 0
9880, 1, 0, 0, 0
9900, 1, 0, 0, 0
9920, 1, 0, 0, 0
9940, 1, 0, 0, 0
9960, 1, 0, 0, 0
9980, 1, 0, 0, 0
10000, 1, 0, 0, 0
10100, -1, 0, 0, 0
10200, -1, 0, 0, 0
10300, -1, 0, 0, 0
10400, 0, 0, 0, 0
10500, 0, 0, 0, 0
10600, 0, 0, 0, 0
10700, 0, 0, 0, 0
10800, 0, 0, 0, 0
10900, 0, 0, 0, 0
11000, 0, 0, 0, 0
11100, 0, 0, 0, 0
11200, 0, 0, 0, 0
11300, 0, 0, 0, 0
11400, 0, 0, 0, 0
11500, 0, 0, 0, 0
11600, 0, 0, 0, 0
11700, 0, 0, 0, 0
11800, 0, 0, 0, 0
11900, 0, 0, 0, 0
12000, 0, 0, 0, 0
12100, 0, 0, 0, 0
12200, 0, 0, 0, 0
12300, 0, 0, 0, 0
12400, 0, 0, 0, 0
12500, 0, 0, 0, 0
12600, 0, 0, 0, 0
12700, 0, 0, 0, 0
12800, 0, 0, 0, 0
12900, 0, 0, 0, 0
13000, -1, 0, 0, 0
13100, -1, 0, 0, 0
13200, 0, 0, 0, 0
13300, -1, 0, 0, 0
13400, 0, 0, 0, 0
13500, 0, 0, 0, 0
13600, 0, 0, 0, 0
13700, 0, 0, 0, 0
13800, 0, 0, 0, 0
13900, 0, 0, 0, 0
14000, 0, 0, 0, 0
14100, 0, 0, 0, 0
14200, 0, 0, 0, 0
14300, 0, 0, 0, 0
14400, 0, 0, 0, 0
14500, 0, 0, 0, 0
14600, 0, 0, 0, 0
14700, 0, 0, 0, 0
14800, 0, 0, 0, 0
14900, 0, 0, 0, 0
15000, 0, 0, 0, 0
15100, 0, 0, 0, 0
15200, 0, 0, 0, 0
15300, 0, 0, 0, 0
15400, -1, 0, 0, 0
15500, -1, 0, 0, 0
15600, 0, 0, 0, 0
15700, 0, 0, 0, 0
15800, 0, 0, 0, 0
15900, 0, 0, 0, 0
16000, 0, 0, 0, 0
16100, 0, 0, 0, 0
16200, 0, 0, 0, 0
16300, 0, 0, 0, 0
16400, 0, 0, 0, 0
16500, 0, 0, 0, 0
16600, 0, 0, 0, 0
16700, 0, 0, 0, 0
16800, 1, 0, 0, 0
16900, 0, 0, 0, 0
17000, 0, 0, 0, 0
17100, 0, 0, 0, 0
17200, 0, 0, 0, 0
17300, 1, 0, 0, 0
17400, -1, 0, 0, 0
17500, -1, 0, 0, 0
17600, 0, 0, 0, 0
17700, 0, 0, 0, 0
17800, 0, 0, 0, 0
17900, 0, 0, 0, 0
18000, 0, 0, 0, 0
18100, 0, 0, 0, 0
18200, 0, 0, 0, 0
18300, 0, 0, 0, 0
18400, 0, 0, 0, 0
18500, 0, 0, 0, 0
18600, 0, 0, 0, 0
18700, 1, 0, 0, 0
18800, 0, 0, 0, 0
18900, 0, 0, 0, 0
19000, 1, 0, 0, 0
19100, 1, 0, 0, 0
19200, 1, 0, 0, 0
19300, 0, 0, 0, 0
19400, 0, 0, 0, 0
19500, 0, 0, 0, 0
19600, 0, 0, 0, 0
19700, 0, 0, 0, 0
19800, 0, 0, 0, 0
19900, 0, 0, 0, 0
20000, 0, 0, 0, 0
20100, 0, 0, 0, 0
20200, 0, 0, 0, 0
20300, 0, 0, 0, 0
20400, 0, 0, 0, 0
20500, 0, 0, 0, 0
20600, 0, 0, 0, 0
20700, 1, 0, 0, 0
20800, 1, 0, 0, 0
20900, 0, 0, 0, 0
21000, -1, 0, 0, 0
21100, 0, 0, 0, 0
21200, 0, 0, 0, 0
21300, 0, 0, 0, 0
21400, 0, 0, 0, 0
21500, 0, 0, 0, 0
21600, 0, 0, 0, 0
21700, 0, 0, 0, 0
21800, 0, 0, 0, 0
21900, 0, 0, 0, 0
22000, 0, 0, 0, 0
22100, 0, 0, 0, 0
22200, 0, 0, 0, 0
22300, 0, 0, 0, 0
22400, 1, 0, 0, 0
22500, -1, 0, 0, 0
22600, 0, 0, 0, 0
22700, 0, 0, 0, 0
22800, 0, 0, 0, 0
22900, 0, 0, 0, 0
23000, 0, 0, 0, 0
23100, 0, 0, 0, 0
23200, 0, 0, 0, 0
23300, 0, 0, 0, 0
23400, 0, 0, 0, 0
23500, 0, 0, 0, 0
23600, 0, 0, 0, 0
23700, 0, 0, 0, 0
23800, 1, 0, 0, 0
23900, 0, 0, 0, 0
24000, -1, 0, 0, 0
24100, 0, 0, 0, 0
24200, 0, 0, 0, 0
24300, 0, 0, 0, 0
24400, 0, 0, 0, 0
24500, 0, 0, 0, 0
24600, 0, 0, 0, 0
24700, 0, 0, 0, 0
24800, 0, 0, 0, 0
24900, 0, 0, 0, 0
25000, 0, 0, 0, 0
25100, 0, 0, 0, 0
25200, 1, 0, 0, 0
25300, 0, 0, 0, 0
25400, 0, 0, 0, 0
25500, 0, 0, 0, 0
25600, 0, 0, 0, 0
25700, 0, 0, 0, 0
25800, 0, 0, 0, 0
25900, 0, 0, 0, 0
26000, 0, 0, 0, 0
26100, 0, 0, 0, 0
26200, 0, 0, 0, 0
26300, 0, 0, 0, 0
26400, 0, 0, 0, 0
26500, 1, 0, 0, 0
26600, -1, 0, 0, 0
26700, 0, 0, 0, 0
26800, 0, 0, 0, 0
26900, 0, 0, 0, 0
27000, 0, 0, 0, 0
27100, 0, 0, 0, 0
27200, 0, 0, 0, 0
27300, 0, 0, 0, 0
27400, 0, 0, 0, 0
27500, 0, 0, 0, 0
27600, 0, 0, 0, 0
27700, 1, 0, 0, 0
27800, -1, 0, 0, 0
27900, -1, 0, 0, 0
28000, 0, 0, 0, 0
28100, 0, 0, 0, 0
28200, 0, 0, 0, 0
28300, 0, 0, 0, 0
28400, 0, 0, 0, 0
28500, 0, 0, 0, 0
28600, 0, 0, 0, 0
28700, 0, 0, 0, 0
28800, 0, 0, 0, 0
28900, 1, 0, 0, 0
29000, -1, 0, 0, 0
29100, 0, 0, 0, 0
29200, 0, 0, 0, 0
29300, 0, 0, 0, 0
29400, 0, 0, 0, 0
29500, 0, 0, 0, 0
29600, 0, 0, 0, 0
29700, 0, 0, 0, 0
29800, 0, 0, 0, 0
29900, 0, 0, 0, 0
30000, 0, 0, 0, 0
30100, 1, 0, 0, 0
30200, -1, 0, 0, 0
30300, 0, 0, 0, 0
30400, 0, 0, 0, 0
30500, 0, 0, 0, 0
30600, 0, 0, 0, 0
30700, 0, 0, 0, 0
30800, 0, 0, 0, 0
30900, 0, 0, 0, 0
31000, 0, 0, 0, 0
31100, 0, 0, 0, 0
31200, 0, 0, 0, 0
31300, -1, 0, 0, 0
31400, 0, 0, 0, 0
31500, 0, 0, 0, 0
31600, 0, 0, 0, 0
31700, 0, 0, 0, 0
31800, 0, 0, 0, 0
31900, 0, 0, 0, 0
32000, 1, 0, 0, 0
32100, 1, 0, 0, 0
32200, 1, 0, 0, 0
32300, 0, 0, 0, 0
32400, 0, 0, 0, 0
32500, 0, 0, 0, 0
32600, 0, 0, 0, 0
32700, 0, 0, 0, 0
32800, 0, 0, 0, 0
32900, 0, 0, 0, 0
33000, 1, 0, 0, 0
33100, 0, 0, 0, 0
33200, 1, 0, 0, 0
33300, 0, 0, 0, 0
33400, 0, 0, 0, 0
33500, 0, 0, 0, 0
33600, 0, 0, 0, 0
33700, 0, 0, 0, 0
33800, 0, 0, 0, 0
33900, 0, 0, 0, 0
34000, 1, 0, 0, 0
34100, 1, 0, 0, 0
34200, 1, 0, 0, 0
34300, 0, 0, 0, 0
34400, 0, 0, 0, 0
34500, 0, 0, 0, 0
34600, 0, 0, 0, 0
34700, 0, 0, 0, 0
34800, 0, 0, 0, 0
34900, 0, 0, 0, 0
35000, 1, 0, 0, 0
35100, 0, 0, 0, 0
35200, 1, 0, 0, 0
35300, 0, 0, 0, 0
35400, 0, 0, 0, 0
35500, 0, 0, 0, 0
35600, 0, 0, 0, 0
35700, 0, 0, 0, 0
35800, 0, 0, 0, 0
35900, 0, 0, 0, 0
36000, 0, 0, 0, 0
36100, 1, 0, 0, 0
36200, 0, 0, 0, 0
36300, 0, 0, 0, 0
36400, 0, 0, 0, 0
36500, 0, 0, 0, 0
36600, 0, 0, 0, 0
36700, 0, 0, 0, 0
36800, 0, 0, 0, 0
36900, 0, 0, 0, 0
37000, 0, 0, 0, 0
37100, 0, 0, 0, 0
37200, 0, 0, 0, 0
37300, 0, 0, 0, 0
37400, 0, 0, 0, 0
37500, 0, 0, 0, 0
37600, 0, 0, 0, 0
37700, 0, 0, 0, 0
37800, 0, 0, 0, 0
37900, 0, 0, 0, 0
38000, -1, 0, 0, 0
38100, 0, 0, 0, 0
38200, 0, 0, 0, 0
38300, 0, 0, 0, 0
38400, 0, 0, 0, 0
38500, 0, 0, 0, 0
38600, 0, 0, 0, 0
38700, 0, 0, 0, 0
38800, 0, 0, 0, 0
38900, -1, 0, 0, 0
39000, 0, 0, 0, 0
39100, 0, 0, 0, 0
39200, 0, 0, 0, 0
39300, 0, 0, 0, 0
39400, 0, 0, 0, 0
39500, 0, 0, 0, 0
39600, 0, 0, 0, 0
39700, 1, 0, 0, 0
39800, -1, 0, 0, 0
39900, 0, 0, 0, 0
40000, 0, 0, 0, 0
40100, 0, 0, 0, 0
40200, 0, 0, 0, 0
40300, 0, 0, 0, 0
40400, 0, 0, 0, 0
40500, 0, 0, 0, 0
40600, 0, 0, 0, 0
40700, 0, 0, 0, 0
40800, 0, 0, 0, 0
40900, 0, 0, 0, 0
41000, 0, 0, 0, 0
41100, 0, 0, 0, 0
41200, 0, 0, 0, 0
41300, 0, 0, 0, 0
41400, 0, 0, 0, 0
41500, 0, 0, 0, 0
41600, 0, 0, 0, 0
41700, 0, 0, 0, 0
41800, 0, 0, 0, 0
41900, 0, 0, 0, 0
42000, 0, 0, 0, 0
42100, 0, 0, 0, 0
42200, 0, 0, 0, 0
42300, 0, 0, 0, 0
42400, 0, 0, 0, 0
42500, 0, 0, 0, 0
42600, 0, 0, 0, 0
42700, 0, 0, 0, 0
42800, 0, 0, 0, 0
42900, 0, 0, 0, 0
43000, 0, 0, 0, 0
43100, 0, 0, 0, 0
43200, 0, 0, 0, 0
43300, 0, 0, 0, 0
43400, 0, 0, 0, 0
43500, 0, 0, 0, 0
43600, 0, 0, 0, 0
43700, 1, 0, 0, 0
43800, -1, 0, 0, 0
43900, 0, 0, 0, 0
44000, 0, 0, 0, 0
44100, 0, 0, 0, 0
44200, 0, 0, 0, 0
44300, 0, 0, 0, 0
44400, 0, 0, 0, 0
44500, 1, 1, 0, 0
44600, -1, 0, 0, 0
44700, 0, 0, 0, 0
44800, 0, 0, 0, 0
44900, 0, 0, 0, 0
45000, 0, 0, 0, 0
45100, 0, 0, 0, 0
45200, 0, 0, 0, 0
45300, -1, 0, 0, 0
45400, 0, 0, 0, 0
45500, 0, 0, 0, 0
45600, 0, 0, 0, 0
45700, 0, 0, 0, 0
45800, 0, 0, 0, 0
45900, 0, 0, 0, 0
46000, -1, 0, 0, 0
46100, 0, 0, 0, 0
46200, 0, 0, 0, 0
46300, 0, 0, 0, 0
46400, 0, 0, 0, 0
46500, 0, 0, 0, 0
46600, 0, 0, 0, 0
46700, 1, 0, 0, 0
46800, -1, 0, 0, 0
46900, 0, 0, 0, 0
47000, 0, 0, 0, 0
47100, 0, 0, 0, 0
47200, 0, 0, 0, 0
47300, 0, 0, 0, 0
47400, 1, 0, 0, 0
47500, -1, 0, 0, 0
47600, 0, 0, 0, 0
47700, 0, 0, 0, 0
47800, 0, 0, 0, 0
47900, 0, 0, 0, 0
48000, 0, 0, 0, 0
48100, 0, 0, 0, 0
48200, -1, 0, 0, 0
48300, 0, 0, 0, 0
48400, 0, 0, 0, 0
48500, 0, 0, 0, 0
48600, 0, 0, 0, 0
48700, 1, 0, 0, 0
48800, 1, 0, 0, 0
48900, 0, 0, 0, 0
49000, 0, 0, 0, 0
49100, 0, 0, 0, 0
49200, 0, 0, 0, 0
49300, 0, 0, 0, 0
49400, 1, 0, 0, 0
49500, 0, 0, 0, 0
49600, 0, 0, 0, 0
49700, 0, 0, 0, 0
49800, 0, 0, 0, 0
49900, 0, 0, 0, 0
50000, 0, 0, 0, 0
50200, 0, 0, 0, 0
50400, 0, 0, 0, 0
50600, 0, 0, 0, 0
50800, 1, 0, 0, 0
51000, 0, 0, 0, 0
51200, 0, 0, 0, 0
51400, 0, 0, 0, 0
51600, 0, 0, 0, 0
51800, 0, 0, 0, 0
52000, 0, 0, 0, 0
52200, 0, 0, 0, 0
52400, 0, 0, 0, 0
52600, 0, 0, 0, 0
52800, 0, 0, 0, 0
53000, 0, 0, 0, 0
53200, 0, 0, 0, 0
53400, 0, 0, 0, 0
53600, 0, 0, 0, 0
53800, 0, 0, 0, 0
54000, 1, 0, 0, 0
54200, 0, 0, 0, 0
54400, 0, 0, 0, 0
54600, 0, 0, 0, 0
54800, 0, 0, 0, 0
55000, 0, 0, 0, 0
55200, 0, 0, 0, 0
55400, 0, 0, 0, 0
55600, 0, 0, 0, 0
55800, 0, 0, 0, 0
56000, 0, 0, 0, 0
56200, 0, 0, 0, 0
56400, 0, 0, 0, 0
56600, 0, 0, 0, 0
56800, 0, 0, 0, 0
57000, 0, 0, 0, 0
57200, 0, 0, 0, 0
57400, 0, 0, 0, 0
57600, 0, 0, 0, 0
57800, 0, 0, 0, 0
58000, 0, 0, 0, 0
58200, 0, 0, 0, 0
58400, 0, 0, 0, 0
58600, 0, 0, 0, 0
58800, 0, 0, 0, 0
59000, 0, 0, 0, 0
59200, 0, 0, 0, 0
59400, 0, 0, 0, 0
59600, 0, 0, 0, 0
59800, 1, 0, 0, 0
60000, 0, 0, 0, 0
60200, 0, 0, 0, 0
60400, 0, 0, 0, 0
60600, -1, 0, 0, 0
60800, 0, 0, 0, 0
61000, 0, 0, 0, 0
61200, 0, 0, 0, 0
61400, 0, 0, 0, 0
61600, -1, 0, 0, 0
61800, 0, 0, 0, 0
62000, 0, 0, 0, 0
62200, 0, 0, 0, 0
62400, 0, 0, 0, 0
62600, 0, 0, 0, 0
62800, 0, 0, 0, 0
63000, 0, 0, 0, 0
63200, 0, 0, 0, 0
63400, 0, 0, 0, 0
63600, 0, 0, 0, 0
63800, 0, 0, 0, 0
64000, 0, 0, 0, 0
64200, 0, 0, 0, 0
64400, 0, 0, 0, 0
64600, 0, 0, 0, 0
64800, 0, 0, 0, 0
65000, 0, 0, 0, 0
65200, 0, 0, 0, 0
65400, 0, 0, 0, 0
65600, 0, 0, 0, 0
65800, 0, 0, 0, 0
66000, 0, 0, 0, 0
66200, 0, 0, 0, 0
66400, 0, 0, 0, 0
66600, 1, 0, 0, 0
66800, 1, 0, 0, 0
67000, 0, 0, 0, 0
67200, 0, 0, 0, 0
67400, 0, 0, 0, 0
67600, 1, 0, 0, 0
67800, 1, 0, 0, 0
68000, 0, 0, 0, 0
68200, 0, 0, 0, 0
68400, 0, 0, 0, 0
68600, 0, 0, 0, 0
68800, 0, 0, 0, 0
69000, 0, 0, 0, 0
69200, 1, 0, 0, 0
69400, 0, 0, 0, 0
69600, 0, 0, 0, 0
69800, 0, 0, 0, 0
70000, 0, 0, 0, 0
70200, 1, 0, 0, 0
70400, 0, 0, 0, 0
70600, 0, 0, 0, 0
70800, 0, 0, 0, 0
71000, 1, 0, 0, 0
71200, 0, 0, 0, 0
71400, 0, 0, 0, 0
71600, 0, 0, 0, 0
71800, 0, 0, 0, 0
72000, 0, 0, 0, 0
72200, 0, 0, 0, 0
72400, 0, 0, 0, 0
72600, -1, 0, 0, 0
72800, 0, 0, 0, 0
73000, 1, 0, 0, 0
73200, 0, 0, 0, 0
73400, 0, 0, 0, 0
73600, 0, 0, 0, 0
73800, 0, 0, 0, 0
74000, 0, 0, 0, 0
74200, 0, 0, 0, 0
74400, 0, 0, 0, 0
74600, 0, 0, 0, 0
74800, 1, 0, 0, 0
75000, 0, 0, 0, 0
75200, 0, 0, 0, 0
75400, 0, 0, 0, 0
75600, 0, 0, 0, 0
75800, 0, 0, 0, 0
76000, 0, 0, 0, 0
76200, -1, 0, 0, 0
76400, 0, 0, 0, 0
76600, 1, 0, 0, 0
76800, 0, 0, 0, 0
77000, 0, 0, 0, 0
77200, 0, 0, 0, 0
77400, 0, 0, 0, 0
77600, 0, 0, 0, 0
77800, 0, 0, 0, 0
78000, 0, 0, 0, 0
78200, 0, 0, 0, 0
78400, -1, 0, 0, 0
78600, 0, 0, 0, 0
78800, -1, 0, 0, 0
79000, 0, 0, 0, 0
79200, 1, 0, 0, 0
79400, 0, 0, 0, 0
79600, 0, 0, 0, 0
79800, 0, 0, 0, 0
80000, 0, 0, 0, 0
80200, 0, 0, 0, 0
80400, 0, 0, 0, 0
80600, 0, 0, 0, 0
80800, 0, 0, 0, 0
81000, 0, 0, 0, 0
81200, 0, 0, 0, 0
81400, 0, 0, 0, 0
81600, 0, 0, 0, 0
81800, 0, 0, 0, 0
82000, 1, 0, 0, 0
82200, 0, 0, 0, 0
82400, 0, 0, 0, 0
82600, 0, 0, 0, 0
82800, 0, 0, 0, 0
83000, 0, 0, 0, 0
83200, 0, 0, 0, 0
83400, 0, 0, 0, 0
83600, 0, 0, 0, 0
83800, 0, 0, 0, 0
84000, 0, 0, 0, 0
84200, 0, 0, 0, 0
84400, 0, 0, 0, 0
84600, 0, 0, 0, 0
84800, 0, 0, 0, 0
85000, 0, 0, 0, 0
85200, 0, 0, 0, 0
85400, 0, 0, 0, 0
85600, 0, 0, 0, 0
85800, 0, 0, 0, 0
86000, 0, 0, 0, 0
86200, 0, 0, 0, 0
86400, 0, 0, 0, 0
86600, 0, 0, 0, 0
86800, 0, 0, 0, 0
87000, 0, 0, 0, 0
87200, 1, 0, 0, 0
87400, 0, 0, 0, 0
87600, 0, 0, 0, 0
87800, 0, 0, 0, 0
88000, 0, 0, 0, 0
88200, 0, 0, 0, 0
88400, 1, 0, 0, 0
88600, 0, 0, 0, 0
88800, 0, 0, 0, 0
89000, 0, 0, 0, 0
89200, 0, 0, 0, 0
89400, 0, 0, 0, 0
89600, 0, 0, 0, 0
89800, 0, 0, 0, 0
90000, 0, 0, 0, 0
90200, 0, 0, 0, 0
90400, 0, 0, 0, 0
90600, 0, 0, 0, 0
90800, 0, 0, 0, 0
91000, 0, 0, 0, 0
91200, 0, 0, 0, 0
91400, 0, 0, 0, 0
91600, 0, 0, 0, 0
91800, 0, 0, 0, 0
92000, 0, 0, 0, 0
92200, 0, 0, 0, 0
92400, 0, 0, 0, 0
92600, 0, 0, 0, 0
92800, 0, 0, 0, 0
93000, 0, 0, 0, 0
93200, 0, 0, 0, 0
93400, 0, 0, 0, 0
93600, -1, 0, 0, 0
93800, 0, 0, 0, 0
94000, 0, 0, 0, 0
94200, 0, 0, 0, 0
94400, 0, 0, 0, 0
94600, 0, 0, 0, 0
94800, 0, 0, 0, 0
95000, 0, 0, 0, 0
95200, 0, 0, 0, 0
95400, 0, 0, 0, 0
95600, 0, 0, 0, 0
95800, 0, 0, 0, 0
96000, 0, 0, 0, 0
96200, 0, 0, 0, 0
96400, 1, 0, 0, 0
96600, 0, 0, 0, 0
96800, -1, 0, 0, 0
97000, 0, 0, 0, 0
97200, 0, 0, 0, 0
97400, 0, 0, 0, 0
97600, 0, 0, 0, 0
97800, 0, 0, 0, 0
98000, 0, 0, 0, 0
98200, 0, 0, 0, 0
98400, 0, 0, 0, 0
98600, 0, 0, 0, 0
98800, 1, 0, 0, 0
99000, 0, 0, 0, 0
99200, 0, 0, 0, 0
99400, 0, 0, 0, 0
99600, 0, 0, 0, 0
99800, 0, 0, 0, 0
100000, 0, 0, 0, 0
101000, 0, 0, 0, 0
102000, 0, 0, 0, 0
103000, 0, 0, 0, 0
104000, 0, 0, 0, 0
105000, 0, 0, 0, 0
106000, 1, 0, 0, 0
107000, 0, 0, 0, 0
108000, 0, 0, 0, 0
109000, 0, 0, 0, 0
110000, 0, 0, 0, 0
111000, 0, 0, 0, 0
112000, 0, 0, 0, 0
113000, 0, 0, 0, 0
114000, 0, 0, 0, 0
115000, 1, 0, 0, 0
116000, 0, 0, 0, 0
117000, 0, 0, 0, 0
118000, 1, 0, 0, 0
119000, 0, 0, 0, 0
120000, 0, 0, 0, 0
121000, 0, 0, 0, 0
122000, 0, 0, 0, 0
123000, 0, 0, 0, 0
124000, 0, 0, 0, 0
125000, 0, 0, 0, 0
126000, -1, 0, 0, 0
127000, 0, 0, 0, 0
128000, 0, 0, 0, 0
129000, 0, 0, 0, 0
130000, 0, 0, 0, 0
131000, 0, 0, 0, 0
132000, 0, 0, 0, 0
133000, 0, 0, 0, 0
134000, 0, 0, 0, 0
135000, 0, 0, 0, 0
136000, 0, 0, 0, 0
137000, 0, 0, 0, 0
138000, 0, 0, 0, 0
139000, 0, 0, 0, 0
140000, 0, 0, 0, 0
141000, 0, 0, 0, 0
142000, 0, 0, 0, 0
143000, 0, 0, 0, 0
144000, 0, 0, 0, 0
145000, 0, 0, 0, 0
146000, -1, 0, 0, 0
147000, 0, 0, 0, 0
148000, 1, 0, 0, 0
149000, 0, 0, 0, 0
150000, 0, 0, 0, 0
151000, 0, 0, 0, 0
152000, 1, 0, 0, 0
153000, 0, 0, 0, 0
154000, 0, 0, 0, 0
155000, 0, 0, 0, 0
156000, -1, 0, 0, 0
157000, 0, 0, 0, 0
158000, 0, 0, 0, 0
159000, 0, 0, 0, 0
160000, 0, 0, 0, 0
161000, 0, 0, 0, 0
162000, 0, 0, 0, 0
163000, 0, 0, 0, 0
164000, 0, 0, 0, 0
165000, -1, 0, 0, 0
166000, 0, 0, 0, 0
167000, -1, 0, 0, 0
168000, 0, 0, 0, 0
169000, 0, 0, 0, 0
170000, 0, 0, 0, 0
171000, 0, 0, 0, 0
172000, 0, 0, 0, 0
173000, 0, 0, 0, 0
174000, 0, 0, 0, 0
175000, 0, 0, 0, 0
176000, 0, 0, 0, 0
177000, 0, 0, 0, 0
178000, 0, 0, 0, 0
179000, 0, 0, 0, 0
180000, 0, 0, 0, 0
181000, 0, 0, 0, 0
182000, 0, 0, 0, 0
183000, 0, 0, 0, 0
184000, 0, 0, 0, 0
185000, 0, 0, 0, 0
186000, 0, 0, 0, 0
187000, 0, 0, 0, 0
188000, 0, 0, 0, 0
189000, 0, 0, 0, 0
190000, 0, 0, 0, 0
191000, 0, 0, 0, 0
192000, 0, 0, 0, 0
193000, 0, 0, 0, 0
194000, 0, 0, 0, 0
195000, 0, 0, 0, 0
196000, 0, 0, 0, 0
197000, 0, 0, 0, 0
198000, 0, 0, 0, 0
199000, 0, 0, 0, 0
200000, 0, 0, 0, 0
201000, 0, 0, 0, 0
202000, 0, 0, 0, 0
203000, 0, 0, 0, 0
204000, 0, 0, 0, 0
205000, 0, 0, 0, 0
206000, 0, 0, 0, 0
207000, 0, 0, 0, 0
208000, 0, 0, 0, 0
209000, 0, 0, 0, 0
210000, 0, 0, 0, 0
211000, 0, 0, 0, 0
212000, 0, 0, 0, 0
213000, 0, 0, 0, 0
214000, 0, 0, 0, 0
215000, 0, 0, 0, 0
216000, 0, 0, 0, 0
217000, 0, 0, 0, 0
218000, 0, 0, 0, 0
219000, 0, 0, 0, 0
220000, 1, 0, 0, 0
221000, 0, 0, 0, 0
222000, 1, 0, 0, 0
223000, 0, 0, 0, 0
224000, -1, 0, 0, 0
225000, 0, 0, 0, 0
226000, 0, 0, 0, 0
227000, 0, 0, 0, 0
228000, 0, 0, 0, 0
229000, 0, 0, 0, 0
230000, 0, 0, 0, 0
231000, 0, 0, 0, 0
232000, 0, 0, 0, 0
233000, 0, 0, 0, 0
234000, 0, 0, 0, 0
235000, 0, 0, 0, 0
236000, 0, 0, 0, 0
237000, 0, 0, 0, 0
238000, 0, 0, 0, 0
239000, 0, 0, 0, 0
240000, 1, 0, 0, 0
241000, 0, 0, 0, 0
242000, -1, 0, 0, 0
243000, 0, 0, 0, 0
244000, 0, 0, 0, 0
245000, 0, 0, 0, 0
246000, 0, 0, 0, 0
247000, 0, 0, 0, 0
248000, 0, 0, 0, 0
249000, 0, 0, 0, 0
250000, 1, 0, 0, 0
251000, 0, 0, 0, 0
252000, 0, 0, 0, 0
253000, 0, 0, 0, 0
254000, 0, 0, 0, 0
255000, 0, 0, 0, 0
256000, -1, 0, 0, 0
257000, 0, 0, 0, 0
258000, 0, 0, 0, 0
259000, -1, 0, 0, 0
260000, 0, 0, 0, 0
261000, 0, 0, 0, 0
262000, 0, 0, 0, 0
263000, 0, 0, 0, 0
264000, -1, 0, 0, 0
265000, 0, 0, 0, 0
266000, 0, 0, 0, 0
267000, 0, 0, 0, 0
268000, 0, 0, 0, 0
269000, 0, 0, 0, 0
270000, 0, 0, 0, 0
271000, 1, 0, 0, 0
272000, 0, 0, 0, 0
273000, 0, 0, 0, 0
274000, 0, 0, 0, 0
275000, 0, 0, 0, 0
276000, 0, 0, 0, 0
277000, 0, 0, 0, 0
278000, 0, 0, 0, 0
279000, 0, 0, 0, 0
280000, 0, 0, 0, 0
281000, -1, 0, 0, 0
282000, 0, 0, 0, 0
283000, 0, 0, 0, 0
284000, 0, 0, 0, 0
285000, 0, 0, 0, 0
286000, 0, 0, 0, 0
287000, 0, 0, 0, 0
288000, 0, 0, 0, 0
289000, 0, 0, 0, 0
290000, 0, 0, 0, 0
291000, 0, 0, 0, 0
292000, 1, 0, 0, 0
293000, 0, 0, 0, 0
294000, 0, 0, 0, 0
295000, 0, 0, 0, 0
296000, 0, 0, 0, 0
297000, 0, 0, 0, 0
298000, 0, 0, 0, 0
299000, 0, 0, 0, 0
300000, 0, 0, 0, 0
301000, 0, 0, 0, 0
302000, 0, 0, 0, 0
303000, 0, 0, 0, 0
304000, 0, 0, 0, 0
305000, 0, 0, 0, 0
306000, 0, 0, 0, 0
307000, 0, 0, 0, 0
308000, 1, 0, 0, 0
309000, 0, 0, 0, 0
310000, 0, 0, 0, 0
311000, 0, 0, 0, 0
312000, 0, 0, 0, 0
313000, 0, 0, 0, 0
314000, 0, 0, 0, 0
315000, 0, 0, 0, 0
316000, 0, 0, 0, 0
317000, 0, 0, 0, 0
318000, 0, 0, 0, 0
319000, 0, 0, 0, 0
320000, 0, 0, 0, 0
321000, 0, 0, 0, 0
322000, 0, 0, 0, 0
323000, 0, 0, 0, 0
324000, 0, 0, 0, 0
325000, 0, 0, 0, 0
326000, -1, 0, 0, 0
327000, 0, 0, 0, 0
328000, 0, 0, 0, 0
329000, 0, 0, 0, 0
330000, 0, 0, 0, 0
331000, 0, 0, 0, 0
332000, 0, 0, 0, 0
333000, 0, 0, 0, 0
334000, 1, 0, 0, 0
335000, 0, 0, 0, 0
336000, 0, 0, 0, 0
337000, 0, 0, 0, 0
338000, 0, 0, 0, 0
339000, 0, 0, 0, 0
340000, 0, 0, 0, 0
341000, 0, 0, 0, 0
342000, 0, 0, 0, 0
343000, 0, 0, 0, 0
344000, 0, 0, 0, 0
345000, 0, 0, 0, 0
346000, 0, 0, 0, 0
347000, 0, 0, 0, 0
348000, 0, 0, 0, 0
349000, 0, 0, 0, 0
350000, 0, 0, 0, 0
351000, 0, 0, 0, 0
352000, 0, 0, 0, 0
353000, 0, 0, 0, 0
354000, 0, 0, 0, 0
355000, 0, 0, 0, 0
356000, 0, 0, 0, 0
357000, 0, 0, 0, 0
358000, 0, 0, 0, 0
359000, 0, 0, 0, 0
360000, 0, 0, 0, 0
361000, 0, 0, 0, 0
362000, 0, 0, 0, 0
363000, 0, 0, 0, 0
364000, 0, 0, 0, 0
365000, 0, 0, 0, 0
366000, 0, 0, 0, 0
367000, 0, 0, 0, 0
368000, 0, 0, 0, 0
369000, 0, 0, 0, 0
370000, 0, 0, 0, 0
371000, 0, 0, 0, 0
372000, 0, 0, 0, 0
373000, 0, 0, 0, 0
374000, 0, 0, 0, 0
375000, 0, 0, 0, 0
376000, 1, 0, 0, 0
377000, 0, 0, 0, 0
378000, 0, 0, 0, 0
379000, 0, 0, 0, 0
380000, 0, 0, 0, 0
381000, 0, 0, 0, 0
382000, 0, 0, 0, 0
383000, 0, 0, 0, 0
384000, 0, 0, 0, 0
385000, -1, 0, 0, 0
386000, 0, 0, 0, 0
387000, -1, 0, 0, 0
388000, 0, 0, 0, 0
389000, 0, 0, 0, 0
390000, 0, 0, 0, 0
391000, 0, 0, 0, 0
392000, 0, 0, 0, 0
393000, 0, 0, 0, 0
394000, 0, 0, 0, 0
395000, 0, 0, 0, 0
396000, 0, 0, 0, 0
397000, 0, 0, 0, 0
398000, 0, 0, 0, 0
399000, 0, 0, 0, 0
400000, 0, 0, 0, 0
401000, 0, 0, 0, 0
402000, 0, 0, 0, 0
403000, 0, 0, 0, 0
404000, 0, 0, 0, 0
405000, 0, 0, 0, 0
406000, 0, 0, 0, 0
407000, 0, 0, 0, 0
408000, 0, 0, 0, 0
409000, 1, 0, 0, 0
410000, 0, 0, 0, 0
411000, 0, 0, 0, 0
412000, 0, 0, 0, 0
413000, 1, 0, 0, 0
414000, 0, 0, 0, 0
415000, 0, 0, 0, 0
416000, 0, 0, 0, 0
417000, 0, 0, 0, 0
418000, 0, 0, 0, 0
419000, 0, 0, 0, 0
420000, 1, 0, 0, 0
421000, 0, 0, 0, 0
422000, 1, 0, 0, 0
423000, 0, 0, 0, 0
424000, 0, 0, 0, 0
425000, 1, 0, 0, 0
426000, 0, 0, 0, 0
427000, 0, 0, 0, 0
428000, 0, 0, 0, 0
429000, 0, 0, 0, 0
430000, 0, 0, 0, 0
431000, 0, 0, 0, 0
432000, -1, 0, 0, 0
433000, 0, 0, 0, 0
434000, 0, 0, 0, 0
435000, 0, 0, 0, 0
436000, 0, 0, 0, 0
437000, 0, 0, 0, 0
438000, 0, 0, 0, 0
439000, 1, 0, 0, 0
440000, 0, 0, 0, 0
441000, 0, 0, 0, 0
442000, 0, 0, 0, 0
443000, 0, 0, 0, 0
444000, 0, 0, 0, 0
445000, 0, 0, 0, 0
446000, 0, 0, 0, 0
447000, 0, 0, 0, 0
448000, 1, 0, 0, 0
449000, 0, 0, 0, 0
450000, 0, 0, 0, 0
451000, -1, 0, 0, 0
452000, 0, 0, 0, 0
453000, 0, 0, 0, 0
454000, 0, 0, 0, 0
455000, -1, 0, 0, 0
456000, 0, 0, 0, 0
457000, 0, 0, 0, 0
458000, 0, 0, 0, 0
459000, 0, 0, 0, 0
460000, 0, 0, 0, 0
461000, 0, 0, 0, 0
462000, 0, 0, 0, 0
463000, 0, 0, 0, 0
464000, 0, 0, 0, 0
465000, 0, 0, 0, 0
466000, 0, 0, 0, 0
467000, 0, 0, 0, 0
468000, 0, 0, 0, 0
469000, 0, 0, 0, 0
470000, 0, 0, 0, 0
471000, 1, 0, 0, 0
472000, 1, 0, 0, 0
473000, 1, 0, 0, 0
474000, 0, 0, 0, 0
475000, 0, 0, 0, 0
476000, 0, 0, 0, 0
477000, 0, 0, 0, 0
478000, 0, 0, 0, 0
479000, 0, 0, 0, 0
480000, 0, 0, 0, 0
481000, 0, 0, 0, 0
482000, 0, 0, 0, 0
483000, 0, 0, 0, 0
484000, 0, 0, 0, 0
485000, -1, 0, 0, 0
486000, 0, 0, 0, 0
487000, 0, 0, 0, 0
488000, 0, 0, 0, 0
489000, 0, 0, 0, 0
490000, 1, 0, 0, 0
491000, 0, 0, 0, 0
492000, 0, 0, 0, 0
493000, 0, 0, 0, 0
494000, 0, 0, 0, 0
495000, 0, 0, 0, 0
496000, 0, 0, 0, 0
497000, 0, 0, 0, 0
498000, 0, 0, 0, 0
499000, 0, 0, 0, 0
500000, 0, 0, 0, 0
501000, 0, 0, 0, 0
502000, 0, 0, 0, 0
503000, 0, 0, 0, 0
504000, 0, 0, 0, 0
505000, -1, 0, 0, 0
506000, 0, 0, 0, 0
507000, 0, 0, 0, 0
508000, 0, 0, 0, 0
509000, 0, 0, 0, 0
510000, 1, 0, 0, 0
511000, 1, 0, 0, 0
512000, 0, 0, 0, 0
513000, 0, 0, 0, 0
514000, 0, 0, 0, 0
515000, -1, 0, 0, 0
516000, 0, 0, 0, 0
517000, 0, 0, 0, 0
518000, 0, 0, 0, 0
519000, 0, 0, 0, 0
520000, -1, 0, 0, 0
521000, 0, 0, 0, 0
522000, 0, 0, 0, 0
523000, 0, 0, 0, 0
524000, 0, 0, 0, 0
525000, 1, 0, 0, 0
526000, 0, 0, 0, 0
527000, 0, 0, 0, 0
528000, 0, 0, 0, 0
529000, 1, 0, 0, 0
530000, 0, 0, 0, 0
531000, 0, 0, 0, 0
532000, 0, 0, 0, 0
533000, -1, 0, 0, 0
534000, 1, 0, 0, 0
535000, 0, 0, 0, 0
536000, 0, 0, 0, 0
537000, 0, 0, 0, 0
538000, 0, 0, 0, 0
539000, 0, 0, 0, 0
540000, 0, 0, 0, 0
541000, 0, 0, 0, 0
542000, 0, 0, 0, 0
543000, 0, 0, 0, 0
544000, 0, 0, 0, 0
545000, 0, 0, 0, 0
546000, 1, 0, 0, 0
547000, 0, 0, 0, 0
548000, 0, 0, 0, 0
549000, 0, 0, 0, 0
550000, 0, 0, 0, 0
551000, 0, 0, 0, 0
552000, 0, 0, 0, 0
553000, 0, 0, 0, 0
554000, -1, 0, 0, 0
555000, 0, 0, 0, 0
556000, 0, 0, 0, 0
557000, 0, 0, 0, 0
558000, 0, 0, 0, 0
559000, 1, 0, 0, 0
560000, 0, 0, 0, 0
561000, 0, 0, 0, 0
562000, -1, 0, 0, 0
563000, 0, 0, 0, 0
564000, 0, 0, 0, 0
565000, 0, 0, 0, 0
566000, 0, 0, 0, 0
567000, 0, 0, 0, 0
568000, 0, 0, 0, 0
569000, 1, 0, 0, 0
570000, 0, 0, 0, 0
571000, 0, 0, 0, 0
572000, 0, 0, 0, 0
573000, 0, 0, 0, 0
574000, 0, 0, 0, 0
575000, 0, 0, 0, 0
576000, 0, 0, 0, 0
577000, 0, 0, 0, 0
578000, 0, 0, 0, 0
579000, 1, 0, 0, 0
580000, 0, 0, 0, 0
581000, 0, 0, 0, 0
582000, 0, 0, 0, 0
583000, 0, 0, 0, 0
584000, 0, 0, 0, 0
585000, -1, 0, 0, 0
586000, 0, 0, 0, 0
587000, 0, 0, 0, 0
588000, 0, 0, 0, 0
589000, 0, 0, 0, 0
590000, 0, 0, 0, 0
591000, -1, 0, 0, 0
592000, 0, 0, 0, 0
593000, 0, 0, 0, 0
594000, 0, 0, 0, 0
595000, 0, 0, 0, 0
596000, 0, 0, 0, 0
597000, 0, 0, 0, 0
598000, 0, 0, 0, 0
599000, 0, 0, 0, 0
600000, 0, 0, 0, 0
601000, 0, 0, 0, 0
602000, 0, 0, 0, 0
603000, 0, 0, 0, 0
604000, 0, 0, 0, 0
605000, 0, 0, 0, 0
606000, 0, 0, 0, 0
607000, 0, 0, 0, 0
608000, 0, 0, 0, 0
609000, 0, 0, 0, 0
610000, 0, 0, 0, 0
611000, -1, 0, 0, 0
612000, 0, 0, 0, 0
613000, 0, 0, 0, 0
614000, 0, 0, 0, 0
615000, 0, 0, 0, 0
616000, 0, 0, 0, 0
617000, 0, 0, 0, 0
618000, 0, 0, 0, 0
619000, 1, 0, 0, 0
620000, 0, 0, 0, 0
621000, 0, 0, 0, 0
622000, 0, 0, 0, 0
623000, 0, 0, 0, 0
624000, 0, 0, 0, 0
625000, 0, 0, 0, 0
626000, 0, 0, 0, 0
627000, -1, 0, 0, 0
628000, 0, 0, 0, 0
629000, 0, 0, 0, 0
630000, 0, 0, 0, 0
631000, 0, 0, 0, 0
632000, 1, 0, 0, 0
633000, 0, 0, 0, 0
634000, 0, 0, 0, 0
635000, 0, 0, 0, 0
636000, 0, 0, 0, 0
637000, 0, 0, 0, 0
638000, 0, 0, 0, 0
639000, 0, 0, 0, 0
640000, 0, 0, 0, 0
641000, 0, 0, 0, 0
642000, 0, 0, 0, 0
643000, 0, 0, 0, 0
644000, -1, 0, 0, 0
645000, 0, 0, 0, 0
646000, 0, 0, 0, 0
647000, 0, 0, 0, 0
648000, 1, 0, 0, 0
649000, 0, 0, 0, 0
650000, 0, 0, 0, 0
651000, 0, 0, 0, 0
652000, 0, 0, 0, 0
653000, 0, 0, 0, 0
654000, 0, 0, 0, 0
655000, 0, 0, 0, 0
656000, 0, 0, 0, 0
657000, 0, 0, 0, 0
658000, 0, 0, 0, 0
659000, 0, 0, 0, 0
660000, 0, 0, 0, 0
661000, 0, 0, 0, 0
662000, -1, 0, 0, 0
663000, 0, 0, 0, 0
664000, 0, 0, 0, 0
665000, 0, 0, 0, 0
666000, 0, 0, 0, 0
667000, 0, 0, 0, 0
668000, 1, 0, 0, 0
669000, 1, 0, 0, 0
670000, 0, 0, 0, 0
671000, 1, 0, 0, 0
672000, 1, 0, 0, 0
673000, 1, 0, 0, 0
674000, 0, 0, 0, 0
675000, -1, 0, 0, 0
676000, 0, 0, 0, 0
677000, 0, 0, 0, 0
678000, 0, 0, 0, 0
679000, 0, 0, 0, 0
680000, 0, 0, 0, 0
681000, -1, 0, 0, 0
682000, 0, 0, 0, 0
683000, 0, 0, 0, 0
684000, 0, 0, 0, 0
685000, 0, 0, 0, 0
686000, 1, 0, 0, 0
687000, 0, 0, 0, 0
688000, 1, 0, 0, 0
689000, 0, 0, 0, 0
690000, 1, 0, 0, 0
691000, 0, 0, 0, 0
692000, -1, 0, 0, 0
693000, 0, 0, 0, 0
694000, 0, 0, 0, 0
695000, -1, 0, 0, 0
696000, 0, 0, 0, 0
697000, 0, 0, 0, 0
698000, 0, 0, 0, 0
699000, -1, 0, 0, 0
700000, 1, 0, 0, 0
701000, 1, 0, 0, 0
702000, 1, 0, 0, 0
703000, 0, 0, 0, 0
704000, 0, 0, 0, 0
705000, 0, 0, 0, 0
706000, 0, 0, 0, 0
707000, 0, 0, 0, 0
708000, 0, 0, 0, 0
709000, 0, 0, 0, 0
710000, 1, 0, 0, 0
711000, 0, 0, 0, 0
712000, 0, 0, 0, 0
713000, 0, 0, 0, 0
714000, 0, 0, 0, 0
715000, 0, 0, 0, 0
716000, 0, 0, 0, 0
717000, 0, 0, 0, 0
718000, 0, 0, 0, 0
719000, 0, 0, 0, 0
720000, 1, 0, 0, 0
721000, 0, 0, 0, 0
722000, 1, 0, 0, 0
723000, 0, 0, 0, 0
724000, 1, 0, 0, 0
725000, 0, 0, 0, 0
726000, 0, 0, 0, 0
727000, 0, 0, 0, 0
728000, 0, 0, 0, 0
729000, -1, 0, 0, 0
730000, 0, 0, 0, 0
731000, 0, 0, 0, 0
732000, 0, 0, 0, 0
733000, 0, 0, 0, 0
734000, 0, 0, 0, 0
735000, 0, 0, 0, 0
736000, 1, 0, 0, 0
737000, 1, 0, 0, 0
738000, 0, 0, 0, 0
739000, 0, 0, 0, 0
740000, 0, 0, 0, 0
741000, 1, 0, 0, 0
742000, 1, 0, 0, 0
743000, 1, 0, 0, 0
744000, -1, 0, 0, 0
745000, 0, 0, 0, 0
746000, 0, 0, 0, 0
747000, 0, 0, 0, 0
748000, 0, 0, 0, 0
749000, 0, 0, 0, 0
750000, 0, 0, 0, 0
751000, 0, 0, 0, 0
752000, 0, 0, 0, 0
753000, 0, 0, 0, 0
754000, 0, 0, 0, 0
755000, 0, 0, 0, 0
756000, 0, 0, 0, 0
757000, 1, 0, 0, 0
758000, 0, 0, 0, 0
759000, 0, 0, 0, 0
760000, 0, 0, 0, 0
761000, 0, 0, 0, 0
762000, 0, 0, 0, 0
763000, 0, 0, 0, 0
764000, 0, 0, 0, 0
765000, 0, 0, 0, 0
766000, 0, 0, 0, 0
767000, 0, 0, 0, 0
768000, 0, 0, 0, 0
769000, 0, 0, 0, 0
770000, 0, 0, 0, 0
771000, 0, 0, 0, 0
772000, 0, 0, 0, 0
773000, 0, 0, 0, 0
774000, -1, 0, 0, 0
775000, 0, 0, 0, 0
776000, 0, 0, 0, 0
777000, 0, 0, 0, 0
778000, 0, 0, 0, 0
779000, 0, 0, 0, 0
780000, -1, 0, 0, 0
781000, 0, 0, 0, 0
782000, 0, 0, 0, 0
783000, 0, 0, 0, 0
784000, 0, 0, 0, 0
785000, 0, 0, 0, 0
786000, 0, 0, 0, 0
787000, 0, 0, 0, 0
788000, 0, 0, 0, 0
789000, 0, 0, 0, 0
790000, 0, 0, 0, 0
791000, 0, 0, 0, 0
792000, 1, 0, 0, 0
793000, 0, 0, 0, 0
794000, 0, 0, 0, 0
795000, 0, 0, 0, 0
796000, 0, 0, 0, 0
797000, 0, 0, 0, 0
798000, 0, 0, 0, 0
799000, 1, 0, 0, 0
800000, 0, 0, 0, 0
801000, 0, 0, 0, 0
802000, 0, 0, 0, 0
803000, 0, 0, 0, 0
804000, 0, 0, 0, 0
805000, 0, 0, 0, 0
806000, 0, 0, 0, 0
807000, -1, 0, 0, 0
808000, 0, 0, 0, 0
809000, 0, 0, 0, 0
810000, 0, 0, 0, 0
811000, 0, 0, 0, 0
812000, 0, 0, 0, 0
813000, 0, 0, 0, 0
814000, 0, 0, 0, 0
815000, 0, 0, 0, 0
816000, 0, 0, 0, 0
817000, 1, 0, 0, 0
818000, 0, 0, 0, 0
819000, 0, 0, 0, 0
820000, -1, 0, 0, 0
821000, 0, 0, 0, 0
822000, 0, 0, 0, 0
823000, 0, 0, 0, 0
824000, 0, 0, 0, 0
825000, 0, 0, 0, 0
826000, 0, 0, 0, 0
827000, 0, 0, 0, 0
828000, 0, 0, 0, 0
829000, 0, 0, 0, 0
830000, 0, 0, 0, 0
831000, 0, 0, 0, 0
832000, 0, 0, 0, 0
833000, 0, 1, 0, 0
834000, 0, 0, 0, 0
835000, 0, 0, 0, 0
836000, 0, 0, 0, 0
837000, 0, 0, 0, 0
838000, 0, 0, 0, 0
839000, 0, 0, 0, 0
840000, 0, 0, 0, 0
841000, 0, 0, 0, 0
842000, 0, 0, 0, 0
843000, 0, 0, 0, 0
844000, 1, 0, 0, 0
845000, 1, 0, 0, 0
846000, 1, 0, 0, 0
847000, 0, 0, 0, 0
848000, 0, 0, 0, 0
849000, 0, 0, 0, 0
850000, 1, 0, 0, 0
851000, 0, 0, 0, 0
852000, 0, 0, 0, 0
853000, 0, 0, 0, 0
854000, 0, 0, 0, 0
855000, 0, 0, 0, 0
856000, 0, 0, 0, 0
857000, 0, 0, 0, 0
858000, 0, 0, 0, 0
859000, 0, 0, 0, 0
860000, 0, 0, 0, 0
861000, 0, 0, 0, 0
862000, 1, 0, 0, 0
863000, 1, 0, 0, 0
864000, 0, 0, 0, 0
865000, 0, 0, 0, 0
866000, 0, 0, 0, 0
867000, 0, 0, 0, 0
868000, 0, 0, 0, 0
869000, 0, 0, 0, 0
870000, 0, 0, 0, 0
871000, -1, 0, 0, 0
872000, 1, 0, 0, 0
873000, 1, 0, 0, 0
874000, 1, 0, 0, 0
875000, 0, 0, 0, 0
876000, 0, 0, 0, 0
877000, 0, 0, 0, 0
878000, 0, 0, 0, 0
879000, 0, 0, 0, 0
880000, 0, 0, 0, 0
881000, 0, 0, 0, 0
882000, 0, 0, 0, 0
883000, 0, 0, 0, 0
884000, 0, 0, 0, 0
885000, 0, 0, 0, 0
886000, 0, 0, 0, 0
887000, 0, 0, 0, 0
888000, 0, 0, 0, 0
889000, 0, 0, 0, 0
890000, 0, 0, 0, 0
891000, 0, 0, 0, 0
892000, 0, 0, 0, 0
893000, 0, 0, 0, 0
894000, 0, 0, 0, 0
895000, -1, 0, 0, 0
896000, 0, 0, 0, 0
897000, 0, 0, 0, 0
898000, 0, 0, 0, 0
899000, 1, 0, 0, 0
900000, 0, 0, 0, 0
901000, 0, 0, 0, 0
902000, 0, 0, 0, 0
903000, 0, 0, 0, 0
904000, 0, 0, 0, 0
905000, -1, 0, 0, 0
906000, 0, 0, 0, 0
907000, 0, 0, 0, 0
908000, 1, 0, 0, 0
909000, 0, 0, 0, 0
910000, -1, 0, 0, 0
911000, 0, 0, 0, 0
912000, 0, 0, 0, 0
913000, 0, 0, 0, 0
914000, 0, 0, 0, 0
915000, 0, 0, 0, 0
916000, 0, 0, 0, 0
917000, 0, 0, 0, 0
918000, 1, 0, 0, 0
919000, 0, 0, 0, 0
920000, 0, 0, 0, 0
921000, 0, 0, 0, 0
922000, 0, 0, 0, 0
923000, 0, 0, 0, 0
924000, 0, 0, 0, 0
925000, 0, 0, 0, 0
926000, 0, 0, 0, 0
927000, 0, 0, 0, 0
928000, 0, 0, 0, 0
929000, 0, 0, 0, 0
930000, 0, 0, 0, 0
931000, 0, 0, 0, 0
932000, 0, 0, 0, 0
933000, 0, 0, 0, 0
934000, 0, 0, 0, 0
935000, 0, 0, 0, 0
936000, 0, 0, 0, 0
937000, 0, 0, 0, 0
938000, 0, 0, 0, 0
939000, 0, 0, 0, 0
940000, 0, 0, 0, 0
941000, 0, 0, 0, 0
942000, 0, 0, 0, 0
943000, 0, 0, 0, 0
944000, 0, 0, 0, 0
945000, 0, 0, 0, 0
946000, 0, 0, 0, 0
947000, 0, 0, 0, 0
948000, 0, 0, 0, 0
949000, 0, 0, 0, 0
950000, 0, 0, 0, 0
951000, 0, 0, 0, 0
952000, 0, 0, 0, 0
953000, 0, 0, 0, 0
954000, 1, 0, 0, 0
955000, 0, 0, 0, 0
956000, 1, 0, 0, 0
957000, 0, 0, 0, 0
958000, 0, 0, 0, 0
959000, 0, 0, 0, 0
960000, 1, 0, 0, 0
961000, 0, 0, 0, 0
962000, -1, 0, 0, 0
963000, 0, 0, 0, 0
964000, 0, 0, 0, 0
965000, 0, 0, 0, 0
966000, 0, 0, 0, 0
967000, 0, 0, 0, 0
968000, 0, 0, 0, 0
969000, 0, 0, 0, 0
970000, 0, 0, 0, 0
971000, 0, 0, 0, 0
972000, -1, 0, 0, 0
973000, 1, 0, 0, 0
974000, 0, 0, 0, 0
975000, 1, 0, 0, 0
976000, 1, 0, 0, 0
977000, 0, 0, 0, 0
978000, 0, 0, 0, 0
979000, 0, 0, 0, 0
980000, 0, 0, 0, 0
981000, 0, 0, 0, 0
982000, 0, 0, 0, 0
983000, 0, 0, 0, 0
984000, 0, 0, 0, 0
985000, 0, 0, 0, 0
986000, -1, 0, 0, 0
987000, 0, 0, 0, 0
988000, 0, 0, 0, 0
989000, -1, 0, 0, 0
990000, 0, 0, 0, 0
991000, 0, 0, 0, 0
992000, 0, 0, 0, 0
993000, 0, 0, 0, 0
994000, 1, 0, 0, 0
995000, 0, 0, 0, 0
996000, 0, 0, 0, 0
997000, 0, 0, 0, 0
998000, 0, 0, 0, 0
999000, 0, 0, 0, 0


==> plots/catastrophe_abs.csv <==
0, 0, 0, 0, 0
1, 1.90466e-09, 4.20149e-11, 1.9997e-12, 0
2, 1.90468e-09, 4.2042e-11, 2.00183e-12, 0
3, 1.90472e-09, 4.20687e-11, 2.03547e-12, 0
4, 1.90476e-09, 4.21244e-11, 2.09481e-12, 0
5, 1.90483e-09, 4.21437e-11, 2.12482e-12, 0
6, 1.90493e-09, 4.22652e-11, 2.21099e-12, 0
7, 1.90508e-09, 4.23804e-11, 2.38198e-12, 0
8, 1.90508e-09, 4.24349e-11, -1.24806e-12, 0
9, 1.90526e-09, 4.26428e-11, 2.55341e-12, 0
10, 1.90543e-09, 4.27071e-11, -8.51288e-13, 0
11, 1.90555e-09, 4.277e-11, -7.80461e-13, 0
12, 1.90577e-09, 4.30873e-11, -5.10909e-13, 0
13, 1.90591e-09, 4.31769e-11, -3.69028e-13, 0
14, 1.90606e-09, 4.33226e-11, -3.97449e-13, 0
15, 1.90636e-09, 4.36523e-11, 0, 0
16, 1.90648e-09, 4.38398e-11, 2.27146e-13, 0
17, 1.90665e-09, 4.41689e-11, 4.82715e-13, 0
18, 1.90713e-09, 4.44693e-11, 7.66704e-13, 0
19, 1.90706e-09, 4.4514e-11, 8.09337e-13, 0
20, 1.90747e-09, 4.48708e-11, 1.13596e-12, 0
21, 1.90772e-09, 4.50287e-11, 1.491e-12, 0
22, 1.90828e-09, 4.56125e-11, 1.87447e-12, 0
23, 1.90846e-09, 4.57275e-11, 2.28636e-12, 0
24, 1.90896e-09, 4.63537e-11, -1.0225e-12, 0
25, 1.90933e-09, 4.65111e-11, -7.10087e-13, 0
26, 1.90963e-09, 4.68957e-11, -3.69255e-13, 0
27, 1.90984e-09, 4.71666e-11, -3.83465e-13, 0
28, 1.91059e-09, 4.77215e-11, 3.97676e-13, 0
29, 1.91086e-09, 4.81911e-11, 8.23774e-13, 0
30, 1.91113e-09, 4.81494e-11, 8.52196e-13, 0
31, 1.91099e-09, 4.84343e-11, 1.32093e-12, 0
32, 1.91173e-09, 4.90884e-11, 1.81808e-12, 0
33, 1.91242e-09, 5.01545e-11, 2.81238e-12, 0
34, 1.9129e-09, 5.02262e-11, -4.82941e-13, 0
35, 1.91348e-09, 5.07098e-11, -4.97152e-13, 0
36, 1.91395e-09, 5.11366e-11, 0, 0
37, 1.91455e-09, 5.20321e-11, 1.05115e-12, 0
38, 1.91448e-09, 5.18196e-11, 1.07957e-12, 0
39, 1.91556e-09, 5.26298e-11, 1.66199e-12, 0
40, 1.91637e-09, 5.34116e-11, -1.13641e-12, 0
41, 1.91653e-09, 5.4165e-11, -5.82417e-13, 0
42, 1.91673e-09, 5.42934e-11, 0, 0
43, 1.91839e-09, 5.55866e-11, 6.10838e-13, 0
44, 1.91863e-09, 5.56296e-11, 1.2501e-12, 0
45, 1.9194e-09, 5.62551e-11, 1.91778e-12, 0
46, 1.91958e-09, 5.68522e-11, -1.30694e-12, 0
47, 1.92125e-09, 5.80886e-11, 0, 0
48, 1.92121e-09, 5.8643e-11, 0, 0
49, 1.92156e-09, 5.9169e-11, 6.96103e-13, 0
50, 1.92242e-09, 5.96666e-11, 1.42063e-12, 0
51, 1.92319e-09, 6.08603e-11, 2.17357e-12, 0
52, 1.92396e-09, 6.13153e-11, -7.38735e-13, 0
53, 1.92482e-09, 6.17419e-11, 0, 0
54, 1.92585e-09, 6.29071e-11, 7.67157e-13, 0
55, 1.92635e-09, 6.32911e-11, 1.56274e-12, 0
56, 1.92717e-09, 6.44421e-11, -1.59116e-12, 0
57, 1.92757e-09, 6.47834e-11, 0, 0
58, 1.92843e-09, 6.59203e-11, 0, 0
59, 1.92899e-09, 6.62189e-11, 8.3821e-13, 0
60, 1.93014e-09, 6.73416e-11, 1.70484e-12, 0
61, 1.93111e-09, 6.75976e-11, -8.66632e-13, 0
62, 1.93106e-09, 6.87061e-11, 0, 0
63, 1.93267e-09, 6.98145e-11, 8.95053e-13, 0
64, 1.93333e-09, 7.09229e-11, 1.81853e-12, 0
65, 1.93492e-09, 7.20314e-11, -9.23475e-13, 0
66, 1.93562e-09, 7.31398e-11, 9.37686e-13, 0
67, 1.93639e-09, 7.42483e-11, 9.51896e-13, 0
68, 1.93728e-09, 7.43906e-11, 1.93221e-12, 0
69, 1.93832e-09, 7.54848e-11, -9.80318e-13, 0
70, 1.94055e-09, 7.75736e-11, 9.94529e-13, 0
71, 1.94104e-09, 7.76733e-11, 2.01748e-12, 0
72, 1.94178e-09, 7.87675e-11, -1.02295e-12, 0
73, 1.94282e-09, 7.98618e-11, 0, 0
74, 1.94315e-09, 8.0956e-11, 0, 0
75, 1.94383e-09, 8.20502e-11, 2.13116e-12, 0
76, 1.94492e-09, 8.31444e-11, -1.07979e-12, 0
77, 1.94753e-09, 8.42387e-11, 0, 0
78, 1.94845e-09, 8.53329e-11, 2.21643e-12, 0
79, 1.94985e-09, 8.64271e-11, -1.12243e-12, 0
80, 1.95067e-09, 8.75214e-11, 0, 0
81, 1.95203e-09, 8.86156e-11, 1.15085e-12, 0
82, 1.95167e-09, 8.97098e-11, 2.33012e-12, 0
83, 1.95424e-09, 9.08041e-11, 0, 0
84, 1.95392e-09, 9.18983e-11, 1.19348e-12, 0
85, 1.95544e-09, 9.29925e-11, -2.41538e-12, 0
86, 1.95767e-09, 9.40867e-11, 0, 0
87, 1.95942e-09, 9.64171e-11, 1.23611e-12, 0
88, 1.96069e-09, 9.75255e-11, -1.25032e-12, 0
89, 1.96274e-09, 9.8634e-11, 1.26453e-12, 0
90, 1.96305e-09, 9.97424e-11, 1.27874e-12, 0
91, 1.96417e-09, 1.00851e-10, -1.29295e-12, 0
92, 1.96484e-09, 1.01959e-10, 0, 0
93, 1.96506e-09, 1.03068e-10, 1.32138e-12, 0
94, 1.96883e-09, 1.05512e-10, 0, 0
95, 1.96817e-09, 1.05285e-10, 0, 0
96, 1.9698e-09, 1.06393e-10, 1.36401e-12, 0
97, 1.97102e-09, 1.0888e-10, 0, 0
98, 1.97324e-09, 1.10002e-10, 1.39243e-12, 0
99, 1.97368e-09, 1.11125e-10, 2.81328e-12, 0
100, 1.97657e-09, 1.13669e-10, 0, 0
101, 1.97768e-09, 1.14805e-10, 2.87012e-12, 0
102, 1.97842e-09, 1.15942e-10, 0, 0
103, 1.98025e-09, 1.17079e-10, 1.46348e-12, 0
104, 1.98174e-09, 1.18216e-10, -1.47769e-12, 0
105, 1.9829e-09, 1.20845e-10, 0, 0
106, 1.98521e-09, 1.21996e-10, 1.50611e-12, 0
107, 1.98722e-09, 1.23147e-10, 0, 0
108, 1.98891e-09, 1.25833e-10, 1.53454e-12, 0
109, 1.99029e-09, 1.26998e-10, 0, 0
110, 1.99136e-09, 1.28163e-10, 0, 0
111, 1.99211e-09, 1.29328e-10, -1.57717e-12, 0
112, 1.99415e-09, 1.30494e-10, 0, 0
113, 1.99589e-09, 1.31659e-10, 1.60559e-12, 0
114, 1.99574e-09, 1.32824e-10, -1.6198e-12, 0
115, 1.99854e-09, 1.35624e-10, 0, 0
116, 2.00108e-09, 1.38451e-10, 0, 0
117, 2.00337e-09, 1.39645e-10, 1.66243e-12, 0
118, 2.00373e-09, 1.40839e-10, 0, 0
119, 2.00549e-09, 1.42032e-10, 0, 0
120, 2.007e-09, 1.43226e-10, -1.70506e-12, 0
121, 2.00825e-09, 1.46139e-10, 0, 0
122, 2.01098e-09, 1.47347e-10, 1.73348e-12, 0
123, 2.01174e-09, 1.50303e-10, 0, 0
124, 2.01223e-09, 1.51525e-10, 1.76191e-12, 0
125, 2.01425e-09, 1.52747e-10, 0, 0
126, 2.01783e-09, 1.55759e-10, 3.58065e-12, 0
127, 2.01941e-09, 1.56996e-10, 0, 0
128, 2.02073e-09, 1.58232e-10, 1.81875e-12, 0
129, 2.02189e-09, 1.59468e-10, 0, 0
130, 2.02463e-09, 1.60705e-10, 1.84717e-12, 0
131, 2.02717e-09, 1.63802e-10, 0, 0
132, 2.02764e-09, 1.65053e-10, 1.87559e-12, 0
133, 2.03167e-09, 1.66303e-10, 0, 0
134, 2.03171e-09, 1.69458e-10, 1.90401e-12, 0
135, 2.03536e-09, 1.70723e-10, 0, 0
136, 2.03498e-09, 1.71988e-10, 1.93243e-12, 0
137, 2.03826e-09, 1.75199e-10, 0, 0
138, 2.03942e-09, 1.76478e-10, 1.96085e-12, 0
139, 2.04234e-09, 1.79732e-10, 0, 0
140, 2.0451e-09, 1.81025e-10, 0, 0
141, 2.04568e-09, 1.82318e-10, 0, 0
142, 2.04809e-09, 1.85629e-10, 0, 0
143, 2.05032e-09, 1.88968e-10, 2.03191e-12, 0
144, 2.05238e-09, 1.88244e-10, 0, 0
145, 2.05427e-09, 1.91612e-10, 2.06033e-12, 0
146, 2.05806e-09, 1.95008e-10, 2.07454e-12, 0
147, 2.05963e-09, 1.94255e-10, 2.08875e-12, 0
148, 2.06102e-09, 1.97679e-10, 2.10296e-12, 0
149, 2.06224e-09, 1.99015e-10, 0, 0
150, 2.0633e-09, 2.02482e-10, 2.13138e-12, 0
151, 2.06632e-09, 2.03832e-10, 0, 0
152, 2.06705e-09, 2.05182e-10, 2.1598e-12, 0
153, 2.07195e-09, 2.08707e-10, 2.17401e-12, 0
154, 2.07455e-09, 2.10071e-10, -2.18822e-12, 0
155, 2.07701e-09, 2.13637e-10, 2.20244e-12, 0
156, 2.07933e-09, 2.15016e-10, 2.21665e-12, 0
157, 2.07927e-09, 2.16394e-10, 2.23086e-12, 0
158, 2.08354e-09, 2.20018e-10, 0, 0
159, 2.08543e-09, 2.2141e-10, 0, 0
160, 2.08718e-09, 2.25077e-10, 2.27349e-12, 0
161, 2.09107e-09, 2.26483e-10, 2.2877e-12, 0
162, 2.09255e-09, 2.2789e-10, 2.30191e-12, 0
163, 2.09389e-09, 2.31613e-10, 2.31612e-12, 0
164, 2.09508e-09, 2.33034e-10, 0, 0
165, 2.09848e-09, 2.368e-10, 2.34454e-12, 0
166, 2.10176e-09, 2.38235e-10, 2.35875e-12, 0
167, 2.10256e-09, 2.39671e-10, 0, 0
168, 2.10321e-09, 2.41106e-10, 2.38717e-12, 0
169, 2.10852e-09, 2.44943e-10, 0, 0
170, 2.10892e-09, 2.46392e-10, 0, 0
171, 2.11161e-09, 2.50271e-10, 2.4298e-12, 0
172, 2.11663e-09, 2.51735e-10, 2.44401e-12, 0
173, 2.1191e-09, 2.55657e-10, 0, 0
174, 2.12146e-09, 2.57135e-10, 2.47244e-12, 0
175, 2.12122e-09, 2.58613e-10, 0, 0
176, 2.12584e-09, 2.62592e-10, 0, 0
177, 2.12785e-09, 2.66599e-10, 2.51507e-12, 0
178, 2.13229e-09, 2.68105e-10, 2.52928e-12, 0
179, 2.13155e-09, 2.69612e-10, 0, 0
180, 2.13579e-09, 2.71118e-10, 0, 0
181, 2.13736e-09, 2.75196e-10, 2.57191e-12, 0
182, 2.14141e-09, 2.76717e-10, 0, 0
183, 2.14538e-09, 2.80838e-10, 0, 0
184, 2.14664e-09, 2.84987e-10, 2.61454e-12, 0
185, 2.1478e-09, 2.83907e-10, 0, 0
186, 2.14883e-09, 2.88085e-10, 0, 0
187, 2.15507e-09, 2.92291e-10, 0, 0
188, 2.15858e-09, 2.93854e-10, 2.67138e-12, 0
189, 2.15932e-09, 2.98103e-10, 2.68559e-12, 0
190, 2.15995e-09, 2.9698e-10, 0, 0
191, 2.16317e-09, 3.01258e-10, -2.71402e-12, 0
192, 2.16631e-09, 3.02835e-10, 0, 0
193, 2.16937e-09, 3.07155e-10, 2.74244e-12, 0
194, 2.17234e-09, -1.54372e-10, 0, 0
195, 2.17245e-09, -1.55168e-10, -2.77086e-12, 0
196, 2.17802e-09, -1.50393e-10, 2.78507e-12, 0
197, 2.18354e-09, -1.48361e-10, 2.79928e-12, 0
198, 2.18337e-09, -1.43487e-10, 0, 0
199, 2.18874e-09, -1.41385e-10, 0, 0
200, 2.19121e-09, -1.39253e-10, 2.84191e-12, 0
201, 2.19074e-09, -1.37093e-10, 0, 0
202, 2.1959e-09, -1.32035e-10, 2.87033e-12, 0
203, 2.19524e-09, -1.32689e-10, 0, 0
204, 2.20025e-09, -1.27545e-10, 0, 0
205, 2.2023e-09, -1.25257e-10, 2.91296e-12, 0
206, 2.20719e-09, -1.22941e-10, 2.92717e-12, 0
207, 2.20908e-09, -1.20596e-10, 0, 0
208, 2.21384e-09, -1.15268e-10, 0, 0
209, 2.21557e-09, -1.12852e-10, 0, 0
210, 2.21722e-09, -1.10408e-10, 2.98402e-12, 0
211, 2.22178e-09, -1.04938e-10, 2.99823e-12, 0
212, 2.22629e-09, -1.02423e-10, 3.01244e-12, 0
213, 2.22771e-09, -1.02906e-10, 0, 0
214, 2.23209e-09, -9.73072e-11, 0, 0
215, 2.23335e-09, -9.47069e-11, 0, 0
216, 2.2376e-09, -9.20782e-11, 3.06928e-12, 0
217, 2.24179e-09, -8.9421e-11, 3.08349e-12, 0
218, 2.24283e-09, -8.67354e-11, 0, 0
219, 2.2469e-09, -8.40214e-11, 0, 0
220, 2.2509e-09, -7.81529e-11, 0, 0
221, 2.25171e-09, -7.53678e-11, 0, 0
222, 2.25559e-09, -7.25543e-11, 0, 0
223, 2.25942e-09, -6.97124e-11, 3.16875e-12, 0
224, 2.26318e-09, -6.68421e-11, 3.18296e-12, 0
225, 2.26369e-09, -6.39434e-11, 3.19717e-12, 0
226, 2.27054e-09, -6.10162e-11, 3.21138e-12, 0
227, 2.27414e-09, -5.80606e-11, 0, 0
228, 2.27444e-09, -5.18368e-11, 3.2398e-12, 0
229, 2.2779e-09, -5.20642e-11, 0, 0
230, 2.28132e-09, -4.90233e-11, 0, 0
231, 2.28467e-09, -4.26716e-11, 3.28244e-12, 0
232, 2.28797e-09, -3.95597e-11, 3.29665e-12, 0
233, 2.29121e-09, -3.64194e-11, 3.31086e-12, 0
234, 2.29439e-09, -3.65757e-11, 0, 0
235, 2.29752e-09, -3.00535e-11, 0, 0
236, 2.30059e-09, -2.68279e-11, 3.35349e-12, 0
237, 2.3036e-09, -2.35739e-11, 0, 0
238, 2.30656e-09, -2.36734e-11, 0, 0
239, 2.30945e-09, -1.69806e-11, 0, 0
240, 2.31571e-09, -1.36413e-11, 0, 0
241, 2.31851e-09, -1.02736e-11, 0, 0
242, 2.32125e-09, -6.8775e-12, 0, 0
243, 2.32394e-09, -3.45296e-12, 0, 0
244, 2.33003e-09, 0, 0, 0
245, 2.33262e-09, 3.48138e-12, 0, 0
246, 2.33515e-09, 6.99118e-12, 3.49559e-12, 0
247, 2.33762e-09, 1.05294e-11, 3.5098e-12, 0
248, 2.34004e-09, 1.40961e-11, 3.52401e-12, 0
249, 2.34593e-09, 1.76911e-11, 0, 0
250, 2.34825e-09, 2.13146e-11, 3.55243e-12, 0
251, 2.35408e-09, 2.49665e-11, 3.56664e-12, 0
252, 2.35629e-09, 2.86468e-11, 3.58085e-12, 0
253, 2.35845e-09, 3.23556e-11, 3.59507e-12, 0
254, 2.36417e-09, 3.60928e-11, 3.60928e-12, 0
255, 2.36623e-09, 3.62349e-11, 0, 0
256, 2.37181e-09, 4.36524e-11, 3.6377e-12, 0
257, 2.37383e-09, 4.74748e-11, 3.65191e-12, 0
258, 2.37574e-09, 4.76596e-11, 0, 0
259, 2.38494e-09, 5.5205e-11, 3.68033e-12, 0
260, 2.38676e-09, 5.54181e-11, 3.69454e-12, 0
261, 2.38853e-09, 5.934e-11, 0, 0
262, 2.39395e-09, 6.32904e-11, 0, 0
263, 2.39562e-09, 6.72691e-11, 3.73717e-12, 0
264, 2.39722e-09, 7.12763e-11, 0, 0
265, 2.4063e-09, 7.53119e-11, 3.76559e-12, 0
266, 2.4116e-09, 7.93759e-11, 3.7798e-12, 0
267, 2.41308e-09, 8.34683e-11, 3.79401e-12, 0
268, 2.4145e-09, 8.75892e-11, 0, 0
269, 2.41969e-09, 9.17385e-11, 0, 0
270, 2.42485e-09, 9.59162e-11, 0, 0
271, 2.42613e-09, 9.62715e-11, 0, 0
272, 2.43122e-09, 1.04357e-10, 0, 0
273, 2.4324e-09, 1.04741e-10, 0, 0
274, 2.44131e-09, 1.09018e-10, 0, 0
275, 2.4424e-09, 1.13323e-10, 0, 0
276, 2.44736e-09, 1.17657e-10, 0, 0
277, 2.45229e-09, 1.2202e-10, 0, 0
278, 2.45324e-09, 1.2246e-10, 0, 0
279, 2.46207e-09, 1.3083e-10, 3.96454e-12, 0
280, 2.46293e-09, 1.31299e-10, 0, 0
281, 2.46374e-09, 1.35761e-10, 0, 0
282, 2.46851e-09, 1.40251e-10, -4.00717e-12, 0
283, 2.47726e-09, 1.4477e-10, 0, 0
284, 2.47794e-09, 1.49317e-10, 0, 0
285, 2.48667e-09, 1.53893e-10, 0, 0
286, 2.4832e-09, 1.54433e-10, 0, 0
287, 2.49188e-09, 1.63129e-10, 4.07822e-12, 0
288, 2.49647e-09, 1.6779e-10, 4.09243e-12, 0
289, 2.50103e-09, 1.68373e-10, 4.10664e-12, 0
290, 2.50557e-09, 1.77197e-10, 0, 0
291, 2.50594e-09, 1.77808e-10, 0, 0
292, 2.51455e-09, 1.82568e-10, 4.14927e-12, 0
293, 2.51483e-09, 1.83194e-10, 0, 0
294, 2.52342e-09, 1.92174e-10, 0, 0
295, 2.52781e-09, 1.9702e-10, 4.1919e-12, 0
296, 2.52796e-09, 1.97688e-10, 4.20611e-12, 0
297, 2.53228e-09, 2.02576e-10, 0, 0
298, 2.53658e-09, 2.07493e-10, 0, 0
299, 2.54084e-09, 2.12438e-10, 0, 0
300, 2.54081e-09, 2.13148e-10, 0, 0
301, 2.55356e-09, 2.22413e-10, 4.27716e-12, 0
302, 2.55346e-09, 2.23152e-10, 4.29137e-12, 0
303, 2.55761e-09, 2.28197e-10, 0, 0
304, 2.55741e-09, 2.2895e-10, 0, 0
305, 2.57016e-09, 2.38371e-10, 4.334e-12, 0
306, 2.56989e-09, 2.39153e-10, 0, 0
307, 2.57392e-09, 2.44297e-10, 0, 0
308, 2.58231e-09, 2.49469e-10, 0, 0
309, 2.5863e-09, 2.5467e-10, 0, 0
310, 2.59026e-09, 2.59899e-10, 0, 0
311, 2.5942e-09, 2.65157e-10, 4.41927e-12, 0
312, 2.59811e-09, 2.6601e-10, 4.43348e-12, 0
313, 2.60644e-09, 2.75758e-10, 0, 0
314, 2.60584e-09, 2.76639e-10, 0, 0
315, 2.60966e-09, 2.81996e-10, 0, 0
316, 2.61795e-09, 2.87381e-10, 4.49032e-12, 0
317, 2.62173e-09, 2.92795e-10, 0, 0
318, 2.62548e-09, -1.71712e-10, 0, 0
319, 2.62467e-09, -1.67719e-10, 0, 0
320, 2.6329e-09, -1.63697e-10, 0, 0
321, 2.63656e-09, -1.55086e-10, 4.56137e-12, 0
322, 2.64478e-09, -1.50994e-10, 0, 0
323, 2.6484e-09, -1.46873e-10, 0, 0
324, 2.652e-09, -1.42724e-10, 0, 0
325, 2.65556e-09, -1.38546e-10, 0, 0
326, 2.6591e-09, -1.3434e-10, 0, 0
327, 2.66726e-09, -1.30105e-10, 0, 0
328, 2.66609e-09, -1.25843e-10, 0, 0
329, 2.66955e-09, -1.21551e-10, 0, 0
330, 2.67766e-09, -1.17231e-10, 0, 0
331, 2.68577e-09, -1.0818e-10, 4.70347e-12, 0
332, 2.68917e-09, -1.03789e-10, 0, 0
333, 2.69254e-09, -1.04102e-10, 0, 0
334, 2.69588e-09, -9.96681e-11, 0, 0
335, 2.70395e-09, -9.04459e-11, 4.76031e-12, 0
336, 2.70725e-09, -8.59413e-11, 0, 0
337, 2.71052e-09, -8.14084e-11, 0, 0
338, 2.71856e-09, -7.6847e-11, 0, 0
339, 2.72178e-09, -7.22573e-11, 0, 0
340, 2.72498e-09, -6.76391e-11, 0, 0
341, 2.72815e-09, -6.29924e-11, 0, 0
342, 2.73615e-09, -5.83174e-11, 0, 0
343, 2.74415e-09, -5.36139e-11, 0, 0
344, 2.74726e-09, -4.8882e-11, 0, 0
345, 2.75035e-09, -4.41217e-11, 0, 0
346, 2.75832e-09, -3.9333e-11, 0, 0
347, 2.76136e-09, -3.45158e-11, 4.93084e-12, 0
348, 2.76437e-09, -2.96703e-11, 0, 0
349, 2.77232e-09, -2.47963e-11, 0, 0
350, 2.77529e-09, -1.98939e-11, 4.97347e-12, 0
351, 2.78322e-09, -1.4963e-11, 0, 0
352, 2.78614e-09, -1.00038e-11, 0, 0
353, 2.78904e-09, -5.0161e-12, 0, 0
354, 2.79191e-09, 0, 0, 0
355, 2.80485e-09, 1.0089e-11, 5.04452e-12, 0
356, 2.80769e-09, 1.01175e-11, 0, 0
357, 2.8105e-09, 1.52188e-11, 0, 0
358, 2.81329e-09, 2.03486e-11, 0, 0
359, 2.81604e-09, 2.55068e-11, 0, 0
360, 2.829e-09, 3.06934e-11, 5.11557e-12, 0
361, 2.83173e-09, 3.59085e-11, 0, 0
362, 2.83443e-09, 4.1152e-11, 0, 0
363, 2.84226e-09, 4.64238e-11, 0, 0
364, 2.85009e-09, 5.17241e-11, 0, 0
365, 2.85274e-09, 5.70529e-11, -5.18662e-12, 0
366, 2.86055e-09, 6.241e-11, 0, 0
367, 2.86315e-09, 6.77956e-11, 0, 0
368, 2.86572e-09, 7.32096e-11, 0, 0
369, 2.87351e-09, 7.8652e-11, 5.24346e-12, 0
370, 2.87604e-09, 7.88652e-11, -5.25767e-12, 0
371, 2.88909e-09, 8.96221e-11, 5.27188e-12, 0
372, 2.8863e-09, 9.51498e-11, 0, 0
373, 2.89406e-09, 1.00706e-10, 5.3003e-12, 0
374, 2.90182e-09, 1.0629e-10, 5.31451e-12, 0
375, 2.90425e-09, 1.11903e-10, 0, 0
376, 2.91199e-09, 1.12202e-10, 0, 0
377, 2.91438e-09, 1.17857e-10, 0, 0
378, 2.92211e-09, 1.28913e-10, 5.37136e-12, 0
379, 2.92446e-09, 1.29254e-10, 0, 0
380, 2.92677e-09, 1.34995e-10, 0, 0
381, 2.93989e-09, 1.40764e-10, 0, 0
382, 2.94218e-09, 1.46562e-10, 5.4282e-12, 0
383, 2.94444e-09, 1.52388e-10, 0, 0
384, 2.95212e-09, 1.58242e-10, 0, 0
385, 2.95981e-09, 1.64125e-10, 0, 0
386, 2.96202e-09, 1.70036e-10, 0, 0
387, 2.96969e-09, 1.75976e-10, 0, 0
388, 2.97185e-09, 1.76431e-10, 0, 0
389, 2.98504e-09, 1.87941e-10, 5.52767e-12, 0
390, 2.98163e-09, 1.88424e-10, 0, 0
391, 2.99483e-09, 1.94463e-10, 0, 0
392, 2.99692e-09, 2.00531e-10, 0, 0
393, 3.00456e-09, 2.06627e-10, 0, 0
394, 3.01221e-09, 2.12752e-10, 0, 0
395, 3.01424e-09, 2.18905e-10, 0, 0
396, 3.01624e-09, 2.25086e-10, 0, 0
397, 3.02386e-09, 2.31296e-10, 0, 0
398, 3.03148e-09, 2.31878e-10, -5.65556e-12, 0
399, 3.03909e-09, 2.43801e-10, 5.66977e-12, 0
400, 3.04671e-09, 2.50096e-10, 5.68398e-12, 0
401, 3.04863e-09, 2.56419e-10, 5.69819e-12, 0
402, 3.05052e-09, 2.57059e-10, 0, 0
403, 3.05811e-09, 2.63425e-10, 5.72661e-12, 0
404, 3.0657e-09, 2.69819e-10, 0, 0
405, 3.06753e-09, 2.76242e-10, 0, 0
406, 3.0751e-09, 2.82694e-10, 0, 0
407, 3.08268e-09, 2.8339e-10, 0, 0
408, 3.08445e-09, 2.89884e-10, 0, 0
409, 3.09201e-09, 2.96406e-10, 0, 0
410, 3.09957e-09, 3.08783e-10, 0, 0
411, 3.10129e-09, 3.09536e-10, 0, 0
412, 3.11469e-09, -1.46362e-10, 0, 0
413, 3.11638e-09, -1.46718e-10, 0, 0
414, 3.12393e-09, -1.35307e-10, 0, 0
415, 3.13148e-09, -1.29737e-10, 0, 0
416, 3.13311e-09, -1.30049e-10, 0, 0
417, 3.14064e-09, -1.24436e-10, 0, 0
418, 3.14817e-09, -1.12855e-10, 5.93976e-12, 0
419, 3.15571e-09, -1.07171e-10, 0, 0
420, 3.15727e-09, -1.01459e-10, 0, 0
421, 3.17077e-09, -9.57182e-11, 5.98239e-12, 0
422, 3.1723e-09, -8.39524e-11, 5.9966e-12, 0
423, 3.17982e-09, -8.41513e-11, 0, 0
424, 3.18734e-09, -7.23002e-11, 6.02502e-12, 0
425, 3.18882e-09, -7.24707e-11, 0, 0
426, 3.19632e-09, -6.65878e-11, 0, 0
427, 3.19775e-09, -6.06765e-11, 0, 0
428, 3.21132e-09, -4.86549e-11, 0, 0
429, 3.21273e-09, -4.87686e-11, 0, 0
430, 3.21411e-09, -4.2772e-11, 0, 0
431, 3.22159e-09, -3.6747e-11, 0, 0
432, 3.2352e-09, -2.45548e-11, 0, 0
433, 3.24269e-09, -2.46117e-11, 6.15291e-12, 0
434, 3.25018e-09, -1.23342e-11, 6.16712e-12, 0
435, 3.25148e-09, -1.23627e-11, 0, 0
436, 3.25896e-09, -6.19554e-12, 0, 0
437, 3.26022e-09, 0, 0, 0
438, 3.27391e-09, 1.24479e-11, 0, 0
439, 3.27514e-09, 1.24764e-11, 0, 0
440, 3.2826e-09, 1.87572e-11, 0, 0
441, 3.29007e-09, 3.1333e-11, 0, 0
442, 3.29124e-09, 3.1404e-11, 0, 0
443, 3.29869e-09, 3.77701e-11, 0, 0
444, 3.30614e-09, 4.41646e-11, 0, 0
445, 3.31358e-09, 5.05875e-11, 0, 0
446, 3.32103e-09, 5.70388e-11, 0, 0
447, 3.32212e-09, 6.35186e-11, 0, 0
448, 3.33592e-09, 7.00268e-11, 6.36607e-12, 0
449, 3.34337e-09, 7.65634e-11, 0, 0
450, 3.34442e-09, 8.95229e-11, 0, 0
451, 3.35185e-09, 8.97218e-11, 6.4087e-12, 0
452, 3.35928e-09, 9.63437e-11, 0, 0
453, 3.36672e-09, 1.02994e-10, 6.43712e-12, 0
454, 3.37415e-09, 1.09673e-10, 0, 0
455, 3.37512e-09, 1.1638e-10, 0, 0
456, 3.38253e-09, 1.23115e-10, 6.47975e-12, 0
457, 3.38995e-09, 1.29879e-10, 6.49396e-12, 0
458, 3.39737e-09, 1.36672e-10, 0, 0
459, 3.40479e-09, 1.43492e-10, 0, 0
460, 3.4122e-09, 1.50342e-10, 0, 0
461, 3.41307e-09, 1.50669e-10, 0, 0
462, 3.42047e-09, 1.5756e-10, 0, 0
463, 3.43446e-09, 1.7106e-10, 6.57922e-12, 0
464, 3.43528e-09, 1.71429e-10, 0, 0
465, 3.43608e-09, 1.78407e-10, -6.60764e-12, 0
466, 3.45009e-09, 1.92034e-10, 6.62185e-12, 0
467, 3.45749e-09, 1.99082e-10, 6.63606e-12, 0
468, 3.4649e-09, 1.99508e-10, 0, 0
469, 3.4723e-09, 2.13264e-10, 6.66448e-12, 0
470, 3.47303e-09, 2.13718e-10, 0, 0
471, 3.48041e-09, 2.20866e-10, 0, 0
472, 3.4878e-09, 2.28042e-10, 6.70711e-12, 0
473, 3.49519e-09, 2.35247e-10, 0, 0
474, 3.50258e-09, 2.4248e-10, 6.73553e-12, 0
475, 3.50997e-09, 2.49741e-10, 0, 0
476, 3.51736e-09, 2.57031e-10, 0, 0
477, 3.51797e-09, 2.57571e-10, 0, 0
478, 3.52535e-09, 2.64903e-10, 0, 0
479, 3.53272e-09, 2.72264e-10, 0, 0
480, 3.54692e-09, 2.86474e-10, 6.82079e-12, 0
481, 3.54747e-09, 2.87071e-10, 0, 0
482, 3.5617e-09, -1.64381e-10, 6.84921e-12, 0
483, 3.56222e-09, -1.57858e-10, 0, 0
484, 3.5696e-09, -1.58185e-10, 0, 0
485, 3.57697e-09, -1.5162e-10, 0, 0
486, 3.57744e-09, -1.45027e-10, -6.90605e-12, 0
487, 3.59173e-09, -1.31485e-10, 6.92026e-12, 0
488, 3.5991e-09, -1.31755e-10, 0, 0
489, 3.60648e-09, -1.18127e-10, 0, 0
490, 3.61385e-09, -1.11406e-10, 0, 0
491, 3.62123e-09, -1.04656e-10, 6.9771e-12, 0
492, 3.62161e-09, -1.0487e-10, 0, 0
493, 3.62897e-09, -9.80772e-11, 0, 0
494, 3.63633e-09, -8.42367e-11, 0, 0
495, 3.64369e-09, -8.44072e-11, 0, 0
496, 3.65105e-09, -7.04814e-11, 0, 0
497, 3.65841e-09, -6.35612e-11, 0, 0
498, 3.67285e-09, -5.66125e-11, 0, 0
499, 3.67314e-09, -4.96354e-11, 0, 0
500, 3.6805e-09, -4.26299e-11, 0, 0
501, 3.68786e-09, -3.5596e-11, 0, 0
502, 3.69522e-09, -2.85336e-11, 0, 0
503, 3.70258e-09, -2.85905e-11, 0, 0
504, 3.70994e-09, -1.43237e-11, 7.16183e-12, 0
505, 3.7173e-09, -7.17604e-12, 0, 0
506, 3.71747e-09, -7.19025e-12, 0, 0
507, 3.73202e-09, 0, 0, 0
508, 3.73939e-09, 1.44373e-11, 0, 0
509, 3.74675e-09, 1.44658e-11, 0, 0
510, 3.75411e-09, 2.89884e-11, 0, 0
511, 3.76147e-09, 3.63065e-11, 0, 0
512, 3.76871e-09, 4.36531e-11, 0, 0
513, 3.77619e-09, 5.1028e-11, 7.28972e-12, 0
514, 3.78355e-09, 5.84315e-11, 7.30393e-12, 0
515, 3.79091e-09, 6.58633e-11, 0, 0
516, 3.79094e-09, 6.59912e-11, 0, 0
517, 3.80563e-09, 8.08122e-11, 0, 0
518, 3.813e-09, 8.09685e-11, 0, 0
519, 3.82036e-09, 9.58748e-11, 7.37498e-12, 0
520, 3.82772e-09, 9.60595e-11, 0, 0
521, 3.83508e-09, 1.11051e-10, 7.4034e-12, 0
522, 3.84244e-09, 1.11264e-10, 0, 0
523, 3.8498e-09, 1.18909e-10, 0, 0
524, 3.85716e-09, 1.26583e-10, 0, 0
525, 3.86452e-09, 1.41745e-10, 0, 0
526, 3.87188e-09, 1.49489e-10, 0, 0
527, 3.87924e-09, 1.49773e-10, 0, 0
528, 3.8791e-09, 1.5756e-10, 0, 0
529, 3.89397e-09, 1.65376e-10, 0, 0
530, 3.90133e-09, 1.7322e-10, 0, 0
531, 3.91623e-09, 1.81092e-10, 0, 0
532, 3.92361e-09, 1.88993e-10, 0, 0
533, 3.93098e-09, 1.96922e-10, 0, 0
534, 3.93077e-09, 2.0488e-10, 0, 0
535, 3.94574e-09, 2.12866e-10, 0, 0
536, 3.94549e-09, 2.2088e-10, 0, 0
537, 3.96049e-09, 2.28923e-10, 0, 0
538, 3.96022e-09, 2.36994e-10, 0, 0
539, 3.97524e-09, 2.45094e-10, 0, 0
540, 3.98261e-09, 2.53222e-10, 0, 0
541, 3.98999e-09, 2.61379e-10, 0, 0
542, 3.98966e-09, 2.61862e-10, 0, 0
543, 4.00474e-09, 2.77777e-10, 7.71602e-12, 0
544, 4.00438e-09, 2.78289e-10, 0, 0
545, 4.01174e-09, 2.86545e-10, 0, 0
546, 4.0191e-09, 2.94829e-10, 0, 0
547, 4.03424e-09, -1.55457e-10, 0, 0
548, 4.04161e-09, -1.55741e-10, 0, 0
549, 4.04119e-09, -1.48224e-10, 0, 0
550, 4.05636e-09, -1.32863e-10, 7.81549e-12, 0
551, 4.05591e-09, -1.33105e-10, 0, 0
552, 4.07111e-09, -1.17658e-10, 0, 0
553, 4.08635e-09, -1.17872e-10, 0, 0
554, 4.09374e-09, -1.0234e-10, 0, 0
555, 4.09324e-09, -1.02525e-10, 0, 0
556, 4.10061e-09, -9.48089e-11, 0, 0
557, 4.1159e-09, -7.91495e-11, 7.91496e-12, 0
558, 4.12329e-09, -7.13625e-11, 0, 0
559, 4.12274e-09, -6.3547e-11, 0, 0
560, 4.13807e-09, -5.57031e-11, 0, 0
561, 4.14546e-09, -4.78308e-11, 0, 0
562, 4.14487e-09, -4.7916e-11, 0, 0
563, 4.15224e-09, -4.00011e-11, 0, 0
564, 4.16763e-09, -2.40433e-11, 0, 0
565, 4.18305e-09, -1.60573e-11, 0, 0
566, 4.19045e-09, -8.04284e-12, 0, 0
567, 4.19786e-09, 0, 0, 0
568, 4.19719e-09, 0, 0, 0
569, 4.21266e-09, 1.6171e-11, 0, 0
570, 4.22007e-09, 2.42991e-11, 0, 0
571, 4.21936e-09, 3.24556e-11, 0, 0
572, 4.22675e-09, 4.06405e-11, 0, 0
573, 4.25042e-09, 4.88539e-11, 0, 0
574, 4.24968e-09, 5.70957e-11, 0, 0
575, 4.25708e-09, 6.53659e-11, 0, 0
576, 4.26449e-09, 7.36645e-11, 0, 0
577, 4.27189e-09, 8.19916e-11, 0, 0
578, 4.28751e-09, 9.03471e-11, 8.21336e-12, 0
579, 4.2867e-09, 9.8731e-11, 0, 0
580, 4.2941e-09, 9.89015e-11, 0, 0
581, 4.30151e-09, 1.15584e-10, 0, 0
582, 4.30891e-09, 1.15783e-10, 0, 0
583, 4.3246e-09, 1.24266e-10, 0, 0
584, 4.33202e-09, 1.32778e-10, 0, 0
585, 4.33112e-09, 1.41318e-10, 0, 0
586, 4.34685e-09, 1.49887e-10, 0, 0
587, 4.35427e-09, 1.58484e-10, 0, 0
588, 4.37004e-09, 1.67109e-10, 0, 0
589, 4.37748e-09, 1.75763e-10, 0, 0
590, 4.38491e-09, 1.84446e-10, 0, 0
591, 4.39234e-09, 1.93156e-10, 0, 0
592, 4.39136e-09, 2.01896e-10, 0, 0
593, 4.4072e-09, 2.1909e-10, 8.42651e-12, 0
594, 4.41463e-09, 2.279e-10, 8.44072e-12, 0
595, 4.42207e-09, 2.28284e-10, 0, 0
596, 4.4295e-09, 2.37136e-10, 0, 0
597, 4.44541e-09, 2.46018e-10, 0, 0
598, 4.44436e-09, 2.54927e-10, 0, 0
599, 4.4518e-09, 2.55354e-10, 0, 0
600, 4.45923e-09, 2.72832e-10, 0, 0
601, 4.4752e-09, 2.81827e-10, 0, 0
602, 4.4912e-09, 2.9085e-10, 0, 0
603, 4.49009e-09, 2.99902e-10, 0, 0
604, 4.49754e-09, -1.63073e-10, 0, 0
605, 4.50498e-09, -1.54746e-10, 0, 0
606, 4.51243e-09, -1.46391e-10, 0, 0
607, 4.5285e-09, -1.38007e-10, 0, 0
608, 4.52732e-09, -1.29595e-10, 0, 0
609, 4.53477e-09, -1.21154e-10, 0, 0
610, 4.55088e-09, -1.12685e-10, 0, 0
611, 4.56703e-09, -9.55051e-11, 0, 0
612, 4.5658e-09, -9.56614e-11, 0, 0
613, 4.58198e-09, -7.83963e-11, 8.71071e-12, 0
614, 4.58073e-09, -7.85242e-11, 0, 0
615, 4.58819e-09, -6.9913e-11, 0, 0
616, 4.61315e-09, -5.252e-11, 8.75334e-12, 0
617, 4.61187e-09, -4.38377e-11, 0, 0
618, 4.61935e-09, -4.39088e-11, 0, 0
619, 4.63562e-09, -2.63879e-11, 0, 0
620, 4.64311e-09, -1.76204e-11, 0, 0
621, 4.6506e-09, -8.82439e-12, 0, 0
622, 4.65809e-09, 0, 0, 0
623, 4.66558e-09, 8.85281e-12, 0, 0
624, 4.67306e-09, 8.86702e-12, 0, 0
625, 4.68055e-09, 2.66437e-11, 0, 0
626, 4.69694e-09, 3.55818e-11, 0, 0
627, 4.69553e-09, 3.56386e-11, 0, 0
628, 4.70302e-09, 4.46193e-11, 0, 0
629, 4.71945e-09, 5.36284e-11, 0, 0
630, 4.72695e-09, 7.16182e-11, 8.95228e-12, 0
631, 4.73445e-09, 7.17319e-11, 0, 0
632, 4.75094e-09, 8.9807e-11, 0, 0
633, 4.74946e-09, 8.99491e-11, 0, 0
634, 4.76597e-09, 1.08109e-10, 0, 0
635, 4.77349e-09, 1.0828e-10, 0, 0
636, 4.78101e-09, 1.17488e-10, 0, 0
637, 4.78852e-09, 1.26725e-10, 0, 0
638, 4.79604e-09, 1.45055e-10, 0, 0
639, 4.81264e-09, 1.54363e-10, 0, 0
640, 4.82017e-09, 1.63699e-10, 9.09437e-12, 0
641, 4.8277e-09, 1.73063e-10, 0, 0
642, 4.82611e-09, 1.73333e-10, 0, 0
643, 4.84276e-09, 1.8274e-10, 0, 0
644, 4.85945e-09, 2.01327e-10, 9.15121e-12, 0
645, 4.85783e-09, 2.0164e-10, 0, 0
646, 4.87454e-09, 2.11132e-10, 0, 0
647, 4.89128e-09, 2.29846e-10, 0, 0
648, 4.88963e-09, 2.30202e-10, 0, 0
649, 4.89718e-09, 2.39779e-10, 0, 0
650, 4.90472e-09, 2.49385e-10, 0, 0
651, 4.91227e-09, 2.59019e-10, 0, 0
652, 4.92908e-09, 2.68682e-10, 9.26489e-12, 0
653, 4.93664e-09, 2.78373e-10, 0, 0
654, 4.95349e-09, 2.88093e-10, 0, 0
655, 4.96107e-09, 2.97841e-10, 0, 0
656, 4.95932e-09, 3.07618e-10, 0, 0
657, 4.96688e-09, -1.49375e-10, 0, 0
658, 4.97444e-09, -1.40252e-10, 0, 0
659, 4.99136e-09, -1.31101e-10, 0, 0
660, 4.99894e-09, -1.21921e-10, 0, 0
661, 5.0159e-09, -1.12713e-10, 0, 0
662, 5.02349e-09, -1.03477e-10, 0, 0
663, 5.03108e-09, -9.42119e-11, 0, 0
664, 5.03867e-09, -8.49186e-11, 0, 0
665, 5.04626e-09, -7.55969e-11, 0, 0
666, 5.06331e-09, -6.62468e-11, 0, 0
667, 5.07091e-09, -5.68682e-11, 0, 0
668, 5.07851e-09, -4.74612e-11, 0, 0
669, 5.08612e-09, -3.80258e-11, 0, 0
670, 5.09372e-09, -2.8562e-11, 0, 0
671, 5.11086e-09, -1.90697e-11, 0, 0
672, 5.10892e-09, -9.54908e-12, 0, 0
673, 5.12609e-09, 9.56329e-12, 9.56329e-12, 0
674, 5.12413e-09, 9.57751e-12, 0, 0
675, 5.14132e-09, 1.91834e-11, 0, 0
676, 5.15855e-09, 2.88178e-11, 0, 0
677, 5.16618e-09, 3.84805e-11, 0, 0
678, 5.16417e-09, 4.81717e-11, 0, 0
679, 5.18144e-09, 5.78913e-11, 0, 0
680, 5.18907e-09, 6.76394e-11, 0, 0
681, 5.1967e-09, 7.74158e-11, 0, 0
682, 5.20433e-09, 8.72207e-11, 0, 0
683, 5.22167e-09, 9.7054e-11, 9.70539e-12, 0
684, 5.22931e-09, 1.06916e-10, 0, 0
685, 5.23696e-09, 1.16806e-10, 0, 0
686, 5.25435e-09, 1.26724e-10, 0, 0
687, 5.26201e-09, 1.36671e-10, 0, 0
688, 5.26967e-09, 1.46647e-10, 0, 0
689, 5.27733e-09, 1.56651e-10, 9.79065e-12, 0
690, 5.29479e-09, 1.66683e-10, 0, 0
691, 5.30247e-09, 1.76743e-10, 0, 0
692, 5.31014e-09, 1.76999e-10, -9.83328e-12, 0
693, 5.31782e-09, 1.9695e-10, 0, 0
694, 5.32549e-09, 1.97234e-10, 0, 0
695, 5.34304e-09, 2.1727e-10, 0, 0
696, 5.35073e-09, 2.27473e-10, 0, 0
697, 5.35841e-09, 2.278e-10, 0, 0
698, 5.37602e-09, 2.47964e-10, 0, 0
699, 5.37379e-09, 2.48319e-10, -9.93275e-12, 0
700, 5.38148e-09, 2.58621e-10, 0, 0
701, 5.39913e-09, 2.68952e-10, 0, 0
702, 5.4168e-09, 2.89286e-10, 0, 0
703, 5.42452e-09, -1.69823e-10, 9.98959e-12, 0
704, 5.43224e-09, -1.60061e-10, 0, 0
705, 5.43995e-09, -1.5027e-10, 0, 0
706, 5.44767e-09, -1.40451e-10, 0, 0
707, 5.46543e-09, -1.30603e-10, 1.00464e-11, 0
708, 5.4631e-09, -1.20728e-10, 0, 0
709, 5.47082e-09, -1.10823e-10, 0, 0
710, 5.48862e-09, -1.0089e-10, 0, 0
711, 5.50646e-09, -9.09293e-11, 0, 0
712, 5.5142e-09, -8.09397e-11, 0, 0
713, 5.52195e-09, -7.09217e-11, 0, 0
714, 5.52969e-09, -6.08753e-11, 0, 0
715, 5.53743e-09, -5.08005e-11, 0, 0
716, 5.54518e-09, -4.06972e-11, 0, 0
717, 5.55292e-09, -3.05656e-11, 0, 0
718, 5.56067e-09, -2.04055e-11, 0, 0
719, 5.57863e-09, -1.02169e-11, 0, 0
720, 5.59662e-09, 0, 0, 0
721, 5.60439e-09, 1.02454e-11, 0, 0
722, 5.61217e-09, 2.05191e-11, 0, 0
723, 5.61994e-09, 3.08213e-11, 0, 0
724, 5.62771e-09, 4.1152e-11, 0, 0
725, 5.64579e-09, 5.1511e-11, 0, 0
726, 5.65358e-09, 6.18985e-11, 0, 0
727, 5.66136e-09, 7.23143e-11, 0, 0
728, 5.6795e-09, 8.27586e-11, 0, 0
729, 5.67694e-09, 9.32314e-11, 0, 0
730, 5.6951e-09, 1.03733e-10, 0, 0
731, 5.7029e-09, 1.14262e-10, 0, 0
732, 5.7211e-09, 1.2482e-10, 0, 0
733, 5.7185e-09, 1.35406e-10, 0, 0
734, 5.73673e-09, 1.46021e-10, 0, 0
735, 5.74455e-09, 1.56665e-10, 0, 0
736, 5.75237e-09, 1.67336e-10, 0, 0
737, 5.77065e-09, 1.78036e-10, 1.04727e-11, 0
738, 5.768e-09, 1.78278e-10, 0, 0
739, 5.78631e-09, 1.99522e-10, 0, 0
740, 5.79414e-09, 1.99792e-10, 0, 0
741, 5.80197e-09, 2.10591e-10, 0, 0
742, 5.83089e-09, 2.31963e-10, 1.05438e-11, 0
743, 5.82819e-09, 2.42834e-10, 0, 0
744, 5.83604e-09, 2.53733e-10, 1.05722e-11, 0
745, 5.84388e-09, 2.54074e-10, 0, 0
746, 5.85172e-09, 2.65015e-10, 0, 0
747, 5.85957e-09, 2.75985e-10, 0, 0
748, 5.87804e-09, 2.86984e-10, 0, 0
749, 5.89654e-09, 3.08654e-10, 1.06432e-11, 0
750, 5.89376e-09, -1.59861e-10, 0, 0
751, 5.91229e-09, -1.49403e-10, 0, 0
752, 5.93085e-09, -1.2823e-10, 0, 0
753, 5.93873e-09, -1.17701e-10, 0, 0
754, 5.94662e-09, -1.07143e-10, 0, 0
755, 5.95451e-09, -1.07285e-10, 0, 0
756, 5.96239e-09, -8.59415e-11, 0, 0
757, 5.98104e-09, -7.52983e-11, 0, 0
758, 5.98894e-09, -6.46267e-11, 0, 0
759, 5.99684e-09, -5.39266e-11, 0, 0
760, 6.00474e-09, -4.31981e-11, 0, 0
761, 6.02345e-09, -3.24412e-11, 0, 0
762, 6.03137e-09, -3.24839e-11, 0, 0
763, 6.03928e-09, -1.08422e-11, 0, 0
764, 6.0472e-09, -1.08564e-11, 0, 0
765, 6.06599e-09, 1.08706e-11, 0, 0
766, 6.07392e-09, 2.17696e-11, 0, 0
767, 6.09274e-09, 3.2697e-11, 0, 0
768, 6.10069e-09, 4.36528e-11, 0, 0
769, 6.10863e-09, 4.37097e-11, 0, 0
770, 6.11657e-09, 6.56498e-11, 0, 0
771, 6.12452e-09, 6.57351e-11, 0, 0
772, 6.13246e-09, 7.67904e-11, 0, 0
773, 6.15139e-09, 9.88584e-11, 0, 0
774, 6.15935e-09, 1.09985e-10, 0, 0
775, 6.1673e-09, 1.2114e-10, 0, 0
776, 6.17526e-09, 1.21296e-10, 0, 0
777, 6.19426e-09, 1.43534e-10, 1.10411e-11, 0
778, 6.21329e-09, 1.54774e-10, 0, 0
779, 6.22128e-09, 1.66043e-10, 1.10695e-11, 0
780, 6.21818e-09, 1.66256e-10, 0, 0
781, 6.23725e-09, 1.88665e-10, 0, 0
782, 6.25635e-09, 1.88907e-10, 0, 0
783, 6.26435e-09, 2.00275e-10, 0, 0
784, 6.27235e-09, 2.22812e-10, 0, 0
785, 6.28035e-09, 2.23096e-10, 0, 0
786, 6.29952e-09, 2.34549e-10, 0, 0
787, 6.30753e-09, 2.57214e-10, 0, 0
788, 6.32674e-09, 2.68738e-10, 0, 0
789, 6.32356e-09, 2.69079e-10, 0, 0
790, 6.3428e-09, 2.91872e-10, 1.12258e-11, 0
791, 6.35083e-09, 2.92241e-10, 0, 0
792, 6.35886e-09, -1.57559e-10, 0, 0
793, 6.37816e-09, -1.4649e-10, 0, 0
794, 6.3862e-09, -1.35392e-10, 0, 0
795, 6.40554e-09, -1.24265e-10, 0, 0
796, 6.4136e-09, -1.13111e-10, 0, 0
797, 6.42165e-09, -9.06022e-11, 1.13253e-11, 0
798, 6.42971e-09, -9.07159e-11, 0, 0
799, 6.44912e-09, -7.94759e-11, 0, 0
800, 6.45719e-09, -6.82075e-11, 0, 0
801, 6.46527e-09, -5.69106e-11, 0, 0
802, 6.47334e-09, -4.55853e-11, 0, 0
803, 6.48141e-09, -3.42316e-11, 0, 0
804, 6.5009e-09, -2.28495e-11, 0, 0
805, 6.52043e-09, -1.1439e-11, 0, 0
806, 6.51708e-09, 0, 0, 0
807, 6.53663e-09, 1.14674e-11, 0, 0
808, 6.54473e-09, 2.29632e-11, 0, 0
809, 6.55283e-09, 3.44874e-11, 1.14958e-11, 0
810, 6.56093e-09, 4.60401e-11, 0, 0
811, 6.59208e-09, 5.76211e-11, 0, 0
812, 6.58867e-09, 6.92306e-11, 0, 0
813, 6.60833e-09, 8.08685e-11, 1.15526e-11, 0
814, 6.61646e-09, 9.25348e-11, 0, 0
815, 6.62459e-09, 1.0423e-10, 0, 0
816, 6.63272e-09, 1.15953e-10, 0, 0
817, 6.65246e-09, 1.27704e-10, 0, 0
818, 6.6606e-09, 1.39484e-10, 0, 0
819, 6.66874e-09, 1.51293e-10, 0, 0
820, 6.67688e-09, 1.6313e-10, 0, 0
821, 6.69669e-09, 1.74995e-10, 0, 0
822, 6.70485e-09, 1.86889e-10, 0, 0
823, 6.71301e-09, 1.98811e-10, 0, 0
824, 6.73287e-09, 2.10761e-10, 0, 0
825, 6.74104e-09, 2.2274e-10, 0, 0
826, 6.74921e-09, 2.2301e-10, 0, 0
827, 6.75738e-09, 2.46783e-10, 0, 0
828, 6.77732e-09, 2.58848e-10, 0, 0
829, 6.78551e-09, 2.5916e-10, -1.178e-11, 0
830, 6.80549e-09, 2.83061e-10, 0, 0
831, 6.81369e-09, 2.95211e-10, 1.18084e-11, 0
832, 6.82189e-09, -1.65517e-10, 0, 0
833, 6.84192e-09, -1.53879e-10, 0, 0
834, 6.85014e-09, -1.42212e-10, 0, 0
835, 6.85835e-09, -1.30518e-10, 0, 0
836, 6.86656e-09, -1.18794e-10, 0, 0
837, 6.87478e-09, -1.07043e-10, -1.18937e-11, 0
838, 6.8949e-09, -9.5263e-11, 0, 0
839, 6.91505e-09, -7.15325e-11, 1.19221e-11, 0
840, 6.91135e-09, -7.16177e-11, 0, 0
841, 6.93153e-09, -5.97525e-11, 0, 0
842, 6.95174e-09, -4.78588e-11, 0, 0
843, 6.94802e-09, -3.59368e-11, 0, 0
844, 6.96825e-09, -1.19931e-11, 0, 0
845, 6.97651e-09, 0, 0, 0
846, 6.99678e-09, 1.20216e-11, 0, 0
847, 7.00506e-09, 1.20358e-11, 0, 0
848, 7.01333e-09, 2.40999e-11, 0, 0
849, 7.0216e-09, 3.61925e-11, 0, 0
850, 7.04194e-09, 4.83136e-11, 0, 0
851, 7.05023e-09, 6.0463e-11, 0, 0
852, 7.07062e-09, 8.47477e-11, 0, 0
853, 7.0668e-09, 8.48471e-11, 0, 0
854, 7.08722e-09, 9.70818e-11, 0, 0
855, 7.09552e-09, 1.09345e-10, 0, 0
856, 7.11598e-09, 1.21637e-10, 0, 0
857, 7.11211e-09, 1.33956e-10, 0, 0
858, 7.13261e-09, 1.46305e-10, 0, 0
859, 7.15313e-09, 1.58682e-10, 0, 0
860, 7.16145e-09, 1.83307e-10, 0, 0
861, 7.16978e-09, 1.83521e-10, 0, 0
862, 7.17811e-09, 1.95983e-10, 0, 0
863, 7.1987e-09, 2.08473e-10, 0, 0
864, 7.21932e-09, 2.33269e-10, 1.22773e-11, 0
865, 7.22767e-09, 2.33539e-10, -1.22915e-11, 0
866, 7.24833e-09, 2.58421e-10, 1.23057e-11, 0
867, 7.2567e-09, 2.58719e-10, 0, 0
868, 7.26507e-09, 2.71352e-10, 0, 0
869, 7.27344e-09, 2.84013e-10, 0, 0
870, 7.29418e-09, -1.60713e-10, 1.23626e-11, 0
871, 7.29018e-09, -1.60898e-10, 0, 0
872, 7.31094e-09, -1.48692e-10, 0, 0
873, 7.31933e-09, -1.36457e-10, 0, 0
874, 7.32771e-09, -1.24194e-10, 0, 0
875, 7.34853e-09, -9.94689e-11, 0, 0
876, 7.36938e-09, -8.71348e-11, 0, 0
877, 7.36533e-09, -8.72343e-11, 0, 0
878, 7.3862e-09, -7.48575e-11, 0, 0
879, 7.4071e-09, -4.99618e-11, 1.24905e-11, 0
880, 7.41553e-09, -5.00187e-11, 0, 0
881, 7.42396e-09, -3.75566e-11, 0, 0
882, 7.43238e-09, -2.50662e-11, 0, 0
883, 7.44081e-09, -1.25473e-11, 0, 0
884, 7.4618e-09, 1.25615e-11, 0, 0
885, 7.47024e-09, 2.51514e-11, 0, 0
886, 7.47868e-09, 2.51799e-11, 0, 0
887, 7.49973e-09, 5.04165e-11, 0, 0
888, 7.50818e-09, 5.04734e-11, 0, 0
889, 7.52927e-09, 6.31628e-11, 0, 0
890, 7.53774e-09, 8.85274e-11, 0, 0
891, 7.54621e-09, 1.01288e-10, 0, 0
892, 7.56735e-09, 1.14077e-10, 0, 0
893, 7.57584e-09, 1.14205e-10, 0, 0
894, 7.58432e-09, 1.3974e-10, 0, 0
895, 7.5928e-09, 1.39896e-10, 0, 0
896, 7.61402e-09, 1.52784e-10, 0, 0
897, 7.62252e-09, 1.65701e-10, 0, 0
898, 7.64378e-09, 1.78646e-10, 0, 0
899, 7.65229e-09, 1.9162e-10, 0, 0
900, 7.6608e-09, 2.17411e-10, 0, 0
901, 7.66931e-09, 2.17652e-10, 0, 0
902, 7.69064e-09, 2.43528e-10, 1.28173e-11, 0
903, 7.69917e-09, 2.43798e-10, 0, 0
904, 7.72054e-09, 2.56914e-10, 0, 0
905, 7.72908e-09, 2.70058e-10, 0, 0
906, 7.73762e-09, 2.83231e-10, 0, 0
907, 7.75905e-09, 3.0932e-10, 0, 0
908, 7.7676e-09, -1.5483e-10, 0, 0
909, 7.77616e-09, -1.42084e-10, 0, 0
910, 7.78471e-09, -1.29309e-10, 0, 0
911, 7.80621e-09, -1.16506e-10, 0, 0
912, 7.81478e-09, -1.03675e-10, 0, 0
913, 7.82335e-09, -9.0815e-11, 0, 0
914, 7.83192e-09, -7.79267e-11, 0, 0
915, 7.86649e-09, -6.501e-11, 0, 0
916, 7.86207e-09, -5.20648e-11, 0, 0
917, 7.88368e-09, -3.90912e-11, 0, 0
918, 7.89228e-09, -2.60892e-11, 0, 0
919, 7.91394e-09, 0, 0, 0
920, 7.92255e-09, 0, 0, 0
921, 7.93116e-09, 1.30873e-11, 0, 0
922, 7.93977e-09, 2.62029e-11, 0, 0
923, 7.94838e-09, 3.9347e-11, 0, 0
924, 7.97013e-09, 5.25195e-11, 0, 0
925, 7.9919e-09, 6.57205e-11, 0, 0
926, 8.00054e-09, 7.89498e-11, 0, 0
927, 8.02235e-09, 1.0538e-10, 0, 0
928, 8.031e-09, 1.18681e-10, 1.31867e-11, 0
929, 8.03966e-09, 1.18808e-10, 0, 0
930, 8.04831e-09, 1.32151e-10, 0, 0
931, 8.05696e-09, 1.45523e-10, 0, 0
932, 8.07886e-09, 1.58923e-10, 0, 0
933, 8.08753e-09, 1.72351e-10, 0, 0
934, 8.10947e-09, 1.85808e-10, 0, 0
935, 8.11815e-09, 1.99293e-10, 0, 0
936, 8.14014e-09, 2.12806e-10, 0, 0
937, 8.14883e-09, 2.26348e-10, 0, 0
938, 8.15753e-09, 2.39919e-10, 0, 0
939, 8.16623e-09, 2.53518e-10, 0, 0
940, 8.18828e-09, 2.67145e-10, 0, 0
941, 8.21036e-09, 2.80801e-10, 0, 0
942, 8.2057e-09, -1.74013e-10, 0, 0
943, 8.22781e-09, -1.60798e-10, 0, 0
944, 8.23654e-09, -1.47555e-10, 0, 0
945, 8.24526e-09, -1.34283e-10, 0, 0
946, 8.26743e-09, -1.20982e-10, 0, 0
947, 8.27617e-09, -1.07653e-10, 0, 0
948, 8.28491e-09, -9.42963e-11, 0, 0
949, 8.29365e-09, -8.09106e-11, 0, 0
950, 8.31589e-09, -6.74966e-11, 0, 0
951, 8.33815e-09, -5.40541e-11, 0, 0
952, 8.34692e-09, -4.05832e-11, 0, 0
953, 8.36923e-09, -1.35419e-11, 1.35419e-11, 0
954, 8.36446e-09, -1.35562e-11, 0, 0
955, 8.3868e-09, 0, 0, 0
956, 8.39558e-09, 1.35846e-11, 0, 0
957, 8.40436e-09, 2.71976e-11, 0, 0
958, 8.42675e-09, 4.0839e-11, 0, 0
959, 8.43555e-09, 5.45088e-11, 0, 0
960, 8.45799e-09, 6.82071e-11, 0, 0
961, 8.4668e-09, 8.19338e-11, 0, 0
962, 8.48928e-09, 1.09359e-10, 0, 0
963, 8.4981e-09, 1.23156e-10, 1.3684e-11, 0
964, 8.50693e-09, 1.23284e-10, 0, 0
965, 8.51575e-09, 1.37125e-10, 0, 0
966, 8.52458e-09, 1.50993e-10, 0, 0
967, 8.54714e-09, 1.64891e-10, 0, 0
968, 8.55598e-09, 1.78816e-10, 0, 0
969, 8.57859e-09, 1.9277e-10, 0, 0
970, 8.58744e-09, 2.06753e-10, 0, 0
971, 8.61009e-09, 2.20764e-10, 0, 0
972, 8.61896e-09, 2.34803e-10, 1.38119e-11, 0
973, 8.62783e-09, 2.48871e-10, 0, 0
974, 8.65054e-09, 2.62967e-10, 1.38403e-11, 0
975, 8.65942e-09, 2.77091e-10, 0, 0
976, 8.68217e-09, -1.66425e-10, 0, 0
977, 8.69106e-09, -1.52713e-10, 0, 0
978, 8.69996e-09, -1.52869e-10, 0, 0
979, 8.72277e-09, -1.25202e-10, 0, 0
980, 8.73168e-09, -1.2533e-10, 0, 0
981, 8.74059e-09, -9.75786e-11, 0, 0
982, 8.76345e-09, -8.37241e-11, 0, 0
983, 8.77237e-09, -6.98411e-11, 0, 0
984, 8.7813e-09, -5.59297e-11, 0, 0
985, 8.80422e-09, -4.19899e-11, 0, 0
986, 8.81316e-09, -2.80217e-11, 0, 0
987, 8.82209e-09, -1.40251e-11, 0, 0
988, 8.83103e-09, -1.40393e-11, 0, 0
989, 8.86808e-09, 1.40535e-11, 0, 0
990, 8.86298e-09, 1.40677e-11, 0, 0
991, 8.88601e-09, 4.22457e-11, 0, 0
992, 8.88088e-09, 4.22883e-11, 0, 0
993, 8.91806e-09, 7.05516e-11, 0, 0
994, 8.92704e-09, 8.47472e-11, 0, 0
995, 8.93602e-09, 8.48324e-11, 0, 0
996, 8.95915e-09, 1.13224e-10, 0, 0
997, 8.96815e-09, 1.13337e-10, 0, 0
998, 8.97714e-09, 1.27632e-10, 0, 0
999, 9.00033e-09, 1.41956e-10, 0, 0
1000, 9.00934e-09, 1.70517e-10, 0, 0
1010, 9.15684e-09, -1.5787e-10, 0, 0
1020, 9.30548e-09, -1.4494e-11, 1.4494e-11, 0
1030, 9.45525e-09, 1.31725e-10, 1.46361e-11, 0
1040, 9.59139e-09, 2.66007e-10, 0, 0
1050, 9.74329e-09, -2.98405e-11, 0, 0
1060, 9.89634e-09, 1.05436e-10, 0, 0
1070, 1.00505e-08, 2.58475e-10, 0, 0
1080, 1.02058e-08, -4.60395e-11, 0, 0
1090, 1.03468e-08, 1.0842e-10, 0, 0
1100, 1.05042e-08, 2.65722e-10, 0, 0
1110, 1.06628e-08, -4.73183e-11, 0, 0
1120, 1.08225e-08, 9.54892e-11, 0, 0
1130, 1.09834e-08, 2.56912e-10, 0, 0
1140, 1.11454e-08, -4.85971e-11, 0, 0
1150, 1.13085e-08, 1.30729e-10, 0, 0
1160, 1.14728e-08, 2.96698e-10, 0, 0
1170, 1.16216e-08, -1.66253e-11, 0, 0
1180, 1.18047e-08, 1.50907e-10, 0, 0
1190, 1.19724e-08, -1.35276e-10, 0, 0
1200, 1.21242e-08, 1.70516e-11, 0, 0
1210, 1.23112e-08, 2.06324e-10, 0, 0
1220, 1.24996e-08, -8.66787e-11, 0, 0
1230, 1.26545e-08, 8.73892e-11, 0, 0
1240, 1.28455e-08, 2.64299e-10, 0, 0
1250, 1.30024e-08, -3.5524e-11, 0, 0
1260, 1.3178e-08, 1.43233e-10, 0, 0
1270, 1.33728e-08, -1.44369e-10, 0, 0
1280, 1.35509e-08, 3.63766e-11, 0, 0
1290, 1.37301e-08, 2.19965e-10, 0, 0
1300, 1.39104e-08, -5.54173e-11, 0, 0
1310, 1.41105e-08, 1.30302e-10, 0, 0
1320, 1.42744e-08, -1.50053e-10, 0, 0
1330, 1.44771e-08, 3.77974e-11, 0, 0
1340, 1.46621e-08, 2.2849e-10, 0, 0
1350, 1.48482e-08, -5.75486e-11, 0, 0
1360, 1.50548e-08, 1.546e-10, 0, 0
1370, 1.52434e-08, -1.16802e-10, 0, 0
1380, 1.54527e-08, 7.84366e-11, 0, 0
1390, 1.56437e-08, 2.56766e-10, 0, 0
1400, 1.58358e-08, 0, 0, 0
1410, 1.60291e-08, 2.00354e-10, 0, 0
1420, 1.62436e-08, -6.05324e-11, 0, 0
1430, -1.33494e-08, 1.42237e-10, 0, 0
1440, -1.31359e-08, -1.2277e-10, 0, 0
1450, -1.29593e-08, 8.24149e-11, 0, 0
1460, -1.27375e-08, 2.90442e-10, 2.07458e-11, 0
1470, -1.25323e-08, 4.17758e-11, 0, 0
1480, -1.23231e-08, 2.5236e-10, 0, 0
1490, -1.21312e-08, -2.11721e-11, 0, 0
1500, -1.19142e-08, 1.91827e-10, 0, 0
1510, -1.16933e-08, -6.43687e-11, 0, 0
1520, -1.14899e-08, 1.51188e-10, 0, 0
1530, -1.12612e-08, -8.69616e-11, 0, 0
1540, -1.10503e-08, 1.31295e-10, 0, 0
1550, -1.08358e-08, -1.32147e-10, 0, 0
1560, -1.05954e-08, 1.10833e-10, 2.21666e-11, 0
1570, -1.03956e-08, -1.56161e-10, 0, 0
1580, -1.01475e-08, 8.98033e-11, 0, 0
1590, -9.94061e-09, -1.5815e-10, 0, 0
1600, -9.70759e-09, 6.82049e-11, 0, 0
1610, -9.49374e-09, -1.60139e-10, 0, 0
1620, -9.23045e-09, 6.90574e-11, 0, 0
1630, -9.0095e-09, 3.01096e-10, 0, 0
1640, -8.78515e-09, 4.66066e-11, 0, 0
1650, -8.55738e-09, -1.87563e-10, 0, 0
1660, -8.3262e-09, 4.71749e-11, 0, 0
1670, -8.06788e-09, 3.08484e-10, 2.37295e-11, 0
1680, -7.82974e-09, 7.16149e-11, 0, 0
1690, -7.58819e-09, -1.44082e-10, 0, 0
1700, -7.36738e-09, 7.24673e-11, 0, 0
1710, -7.11915e-09, -1.45787e-10, 0, 0
1720, -6.86751e-09, 1.222e-10, 0, 0
1730, -6.63704e-09, -1.2291e-10, 0, 0
1740, -6.37872e-09, 1.48345e-10, 0, 0
1750, -6.11699e-09, -7.45985e-11, 0, 0
1760, -5.87686e-09, 1.75058e-10, 0, 0
1770, -5.6336e-09, -5.03007e-11, 0, 0
1780, -5.38722e-09, 2.02339e-10, 0, 0
1790, -5.1377e-09, 0, 0, 0
1800, -4.88507e-09, 2.30189e-10, 0, 0
1810, -4.62931e-09, 2.57186e-11, 0, 0
1820, -4.34456e-09, 3.10329e-10, 0, 0
1830, -4.1084e-09, 7.80084e-11, 0, 0
1840, -3.84326e-09, -1.30724e-10, 0, 0
1850, -3.575e-09, 1.57722e-10, 0, 0
1860, -3.3036e-09, -5.28581e-11, 0, 0
1870, -3.05566e-09, 2.12569e-10, 0, 0
1880, -2.80487e-09, 0, 0, 0
1890, -2.52438e-09, 2.68553e-10, 0, 0
1900, -2.24077e-09, 8.0992e-11, 2.69973e-11, 0
1910, -1.98117e-09, -1.35697e-10, 0, 0
1920, -1.71873e-09, 1.63689e-10, 0, 0
1930, -1.42602e-09, -2.74236e-11, 2.74236e-11, 0
1940, -1.15775e-09, 2.48091e-10, 0, 0
1950, -8.58938e-10, 5.54154e-11, 2.77077e-11, 0
1960, -5.84845e-10, -1.39249e-10, 0, 0
1970, -3.35902e-10, 1.39959e-10, 0, 0
1980, -2.81339e-11, -2.81339e-11, 0, 0
1990, 2.26208e-10, 2.26208e-10, 0, 0
2000, 5.39944e-10, 5.68362e-11, 0, 0
2010, 7.99686e-10, -1.14241e-10, 0, 0
2020, 1.11939e-09, 1.72214e-10, 0, 0
2030, 1.38453e-09, -2.88443e-11, 0, 0
2040, 1.68122e-09, 2.89864e-10, 0, 0
2050, 1.95162e-09, 8.73854e-11, 0, 0
2060, 2.25384e-09, -8.78116e-11, 0, 0
2070, 2.5295e-09, 2.05888e-10, 0, 0
2080, 2.86682e-09, 5.91094e-11, 0, 0
2090, 3.11818e-09, -1.18787e-10, 0, 0
2100, 3.43149e-09, 1.79033e-10, 0, 0
2110, 3.74764e-09, 2.99809e-11, 0, 0
2120, 4.03651e-09, -1.50615e-10, 0, 0
2130, 4.3582e-09, 1.51325e-10, 0, 0
2140, 4.65233e-09, -3.04071e-11, 0, 0
2150, 4.94902e-09, 2.74943e-10, 0, 0
2160, 5.27895e-09, 1.53456e-10, 0, 0
2170, 5.58089e-09, -3.08333e-11, 0, 0
2180, 5.85442e-09, 2.78779e-10, 0, 0
2190, 6.19245e-09, 1.2447e-10, 0, 0
2200, 6.50207e-09, -3.12596e-11, 0, 0
2210, 6.81424e-09, 2.82615e-10, 0, 0
2220, 7.12897e-09, 1.26175e-10, 0, 0
2230, 7.44626e-09, 0, 0, 0
2240, 7.7661e-09, 3.18279e-10, 3.18278e-11, 0
2250, 8.05654e-09, 1.2788e-10, 0, 0
2260, 8.41347e-09, 0, 0, 0
2270, 8.70873e-09, -1.29016e-10, 0, 0
2280, 9.07106e-09, 1.94377e-10, 0, 0
2290, 9.37116e-09, 6.50764e-11, 0, 0
2300, 9.70621e-09, -9.80408e-11, 0, 0
2310, 1.0011e-08, 2.29756e-10, 0, 0
2320, 1.0351e-08, 9.88932e-11, 0, 0
2330, 1.06936e-08, -3.31065e-11, 0, 0
2340, 1.10387e-08, -1.66243e-10, 0, 0
2350, 1.13196e-08, 1.33562e-10, 0, 0
2360, 1.16696e-08, 3.35327e-11, 0, 0
2370, 1.20221e-08, -6.73495e-11, 0, 0
2380, 1.23772e-08, 2.36718e-10, 0, 0
2390, 1.26669e-08, 1.01877e-10, 0, 0
2400, 1.30269e-08, -3.41009e-11, 0, 0
2410, 1.33551e-08, -1.36972e-10, 0, 0
2420, 1.37544e-08, 2.06311e-10, 3.43851e-11, 0
2430, 1.40529e-08, 6.90543e-11, 0, 0
2440, 1.44228e-08, -3.46692e-11, 0, 0
2450, 1.47604e-08, -1.74056e-10, 0, 0
2460, 1.51002e-08, 1.74767e-10, 0, 0
2470, 1.54424e-08, 7.01908e-11, 0, 0
2480, -1.39889e-08, -3.52375e-11, 0, 0
2490, -1.36562e-08, -1.76898e-10, 0, 0
2500, -1.33203e-08, 1.77608e-10, 0, 0
2510, -1.29456e-08, 1.06991e-10, 0, 0
2520, -1.25676e-08, 0, 0, 0
2530, -1.2222e-08, -1.07843e-10, 0, 0
2540, -1.18733e-08, 2.16539e-10, 0, 0
2550, -1.14853e-08, 1.44928e-10, 0, 0
2560, -1.11302e-08, 3.6374e-11, 0, 0
2570, -1.07721e-08, -7.30321e-11, 0, 0
2580, -1.04107e-08, -1.46633e-10, 0, 0
2590, -1.00463e-08, 1.84001e-10, 0, 0
2600, -9.67872e-09, 1.10827e-10, 0, 0
2610, -9.30803e-09, 0, 0, 0
2620, -8.93421e-09, -7.44528e-11, 0, 0
2630, -8.55726e-09, -1.86842e-10, 0, 0
2640, -8.13968e-09, 2.25063e-10, 0, 0
2650, -7.83164e-09, 1.12958e-10, 0, 0
2660, -7.40767e-09, 3.77947e-11, 0, 0
2670, -7.05615e-09, -7.58734e-11, 0, 0
2680, -6.66372e-09, -1.52315e-10, 0, 0
2690, -6.30638e-09, 2.29325e-10, 0, 0
2700, -5.90783e-09, 1.15089e-10, 0, 0
2710, -5.50616e-09, 7.70099e-11, 0, 0
2720, -5.14001e-09, -3.8647e-11, 0, 0
2730, -4.77102e-09, -1.16367e-10, 0, 0
2740, -4.36026e-09, 3.11449e-10, 0, 0
2750, -3.94637e-09, 2.34439e-10, 0, 0
2760, -3.56857e-09, 1.56861e-10, 0, 0
2770, -3.18793e-09, 7.87147e-11, 0, 0
2780, -2.76495e-09, 0, 0, 0
2790, -2.37848e-09, -7.92829e-11, 0, 0
2800, -1.98917e-09, -1.19351e-10, 0, 0
2810, -1.59702e-09, 2.79479e-10, 0, 0
2820, -1.16196e-09, 2.00338e-10, 0, 0
2830, -8.04193e-10, 1.20629e-10, 0, 0
2840, -3.63166e-10, 8.07035e-11, 0, 0
2850, 0, 0, 0, 0
2860, 4.46995e-10, -4.06359e-11, 0, 0
2870, 8.1556e-10, -1.22334e-10, 0, 0
2880, 1.26852e-09, 2.8644e-10, 0, 0
2890, 1.64249e-09, 2.46373e-10, 0, 0
2900, 2.06021e-09, 2.06021e-10, 0, 0
2910, 2.43943e-09, 1.24039e-10, 0, 0
2920, 2.90419e-09, 8.29765e-11, 0, 0
2930, 3.28881e-09, 0, 0, 0
2940, 3.71776e-09, 0, 0, 0
2950, 4.14955e-09, -4.19144e-11, 4.19144e-11, 0
2960, 4.54213e-09, -1.26169e-10, 0, 0
2970, 4.93726e-09, -1.68794e-10, 0, 0
2980, 5.3773e-09, 2.54044e-10, 0, 0
2990, 5.82017e-09, 2.12413e-10, 0, 0
3000, 6.22326e-09, 1.70499e-10, 0, 0
3010, 6.67168e-09, 1.71067e-10, 0, 0
3020, 7.12294e-09, 1.28727e-10, 0, 0
3030, 7.53398e-09, 8.61018e-11, 4.30509e-11, 0
3040, 7.94759e-09, 4.31929e-11, 0, 0
3050, 8.40709e-09, 0, 0, 0
3060, 8.82595e-09, -4.34771e-11, 0, 0
3070, 9.29099e-09, -4.36191e-11, 0, 0
3080, 9.71511e-09, -8.75223e-11, 0, 0
3090, 1.01418e-08, -8.78064e-11, 0, 0
3100, 1.0571e-08, -1.32136e-10, 0, 0
3110, 1.10028e-08, -1.76749e-10, 0, 0
3120, 1.14815e-08, 3.10306e-10, 4.43294e-11, 0
3130, 1.19185e-08, 2.66829e-10, 0, 0
3140, 1.23581e-08, 2.67681e-10, 0, 0
3150, 1.28003e-08, 2.23778e-10, 0, 0
3160, 1.3245e-08, 1.79591e-10, 0, 0
3170, 1.36923e-08, 1.80159e-10, 0, 0
3180, 1.41421e-08, 1.80727e-10, 0, 0
3190, 1.45945e-08, 1.81295e-10, 0, 0
3200, 1.50495e-08, 1.36398e-10, 0, 0
3210, 1.5507e-08, 1.36824e-10, 0, 0
3220, 1.59213e-08, 9.14999e-11, 0, 0
3230, 1.64297e-08, 1.37676e-10, 0, 0
3240, 1.68949e-08, 9.20681e-11, 0, 0
3250, -1.24673e-08, 9.23522e-11, 0, 0
3260, -1.19962e-08, 9.26363e-11, -4.63182e-11, 0
3270, -1.1522e-08, 9.29204e-11, 0, 0
3280, -1.10446e-08, 1.39807e-10, 0, 0
3290, -1.06108e-08, 9.34887e-11, 0, 0
3300, -1.01273e-08, 1.40659e-10, 0, 0
3310, -9.68774e-09, 1.41085e-10, 0, 0
3320, -9.19814e-09, 1.41511e-10, 0, 0
3330, -8.70541e-09, 1.41938e-10, 0, 0
3340, -8.25701e-09, 9.49092e-11, 0, 0
3350, -7.75818e-09, 1.4279e-10, 0, 0
3360, -7.25621e-09, 1.90955e-10, 0, 0
3370, -6.79901e-09, 1.91523e-10, 0, 0
3380, -6.33896e-09, 1.44068e-10, 0, 0
3390, -5.87607e-09, 1.92659e-10, 0, 0
3400, -5.36203e-09, 2.41535e-10, 0, 0
3410, -4.89331e-09, 1.93796e-10, 0, 0
3420, -4.42176e-09, 2.42955e-10, 0, 0
3430, -3.89862e-09, 2.92398e-10, 0, 0
3440, -3.42124e-09, 2.93251e-10, 0, 0
3450, -2.94102e-09, -1.47051e-10, 0, 0
3460, -2.45795e-09, -9.83184e-11, 0, 0
3470, -1.97204e-09, -9.86025e-11, 0, 0
3480, -1.4833e-09, -4.94433e-11, 0, 0
3490, -9.91706e-10, -4.95853e-11, 0, 0
3500, -4.97274e-10, -4.97274e-11, 0, 0
3510, 0, 0, 0, 0
3520, 5.50127e-10, 5.00115e-11, 0, 0
3530, 1.00307e-09, 1.00307e-10, 0, 0
3540, 1.55917e-09, 1.50887e-10, 0, 0
3550, 2.06795e-09, 2.01751e-10, 0, 0
3560, 2.57957e-09, 2.02319e-10, 0, 0
3570, 3.04331e-09, 2.53609e-10, 0, 0
3580, 3.50962e-09, 2.54319e-10, 0, 0
3590, 4.08049e-09, -1.53017e-10, 0, 0
3600, 4.60333e-09, -1.02296e-10, 0, 0
3610, 5.07773e-09, -5.12899e-11, 0, 0
3620, 5.60612e-09, 0, 0, 0
3630, 6.08578e-09, 5.1574e-11, 0, 0
3640, 6.67142e-09, 1.03432e-10, 0, 0
3650, 7.15648e-09, 1.55574e-10, 0, 0
3660, 7.64409e-09, 2.08001e-10, 0, 0
3670, 8.1864e-09, 2.60711e-10, 0, 0
3680, 8.73156e-09, -1.04568e-10, 0, 0
3690, 9.22713e-09, -1.04853e-10, 0, 0
3700, 9.77782e-09, 0, 0, 0
3710, 1.02786e-08, 5.27104e-11, 0, 0
3720, 1.08349e-08, 1.05705e-10, 0, 0
3730, 1.1341e-08, 1.58983e-10, 0, 0
3740, 1.18496e-08, 2.12546e-10, 0, 0
3750, 1.24141e-08, 3.19672e-10, 0, 0
3760, 1.2928e-08, -1.06841e-10, 0, 0
3770, 1.34444e-08, -5.35627e-11, 0, 0
3780, 1.40171e-08, 5.37047e-11, 0, 0
3790, 1.45389e-08, 1.07694e-10, 0, 0
3800, 1.50631e-08, 1.61966e-10, 0, 0
3810, -1.41821e-08, 2.70654e-10, 0, 0
3820, -1.36223e-08, -1.62819e-10, 0, 0
3830, -1.31138e-08, -5.44149e-11, 0, 0
3840, -1.25479e-08, 0, 0, 0
3850, -1.20336e-08, 1.09398e-10, 0, 0
3860, -1.14068e-08, 2.19364e-10, 0, 0
3870, -1.08865e-08, 2.74916e-10, 0, 0
3880, -1.03634e-08, -1.1025e-10, 0, 0
3890, -9.83745e-09, 0, 0, 0
3900, -9.25325e-09, 5.54092e-11, 0, 0
3910, -8.72147e-09, 1.11103e-10, 0, 0
3920, -8.13115e-09, 2.22773e-10, 0, 0
3930, -7.59355e-09, -1.11671e-10, 0, 0
3940, -6.99712e-09, -5.59774e-11, 0, 0
3950, -6.45369e-09, 5.61194e-11, 0, 0
3960, -5.85116e-09, 1.68784e-10, 0, 0
3970, -5.3583e-09, 2.25614e-10, 0, 0
3980, -4.80635e-09, -1.69637e-10, 0, 0
3990, -4.19486e-09, 0, 0, 0
4000, -3.63708e-09, 5.68296e-11, 0, 0
4010, -3.07646e-09, 2.27887e-10, 0, 0
4020, -2.513e-09, -1.71341e-10, 0, 0
4030, -1.94669e-09, -5.72558e-11, 0, 0
4040, -1.37755e-09, 0, 0, 0
4050, -8.05557e-10, 1.7262e-10, 0, 0
4060, -1.73046e-10, 2.88409e-10, 0, 0
4070, 4.04768e-10, -5.78239e-11, 0, 0
4080, 9.85422e-10, 0, 0, 0
4090, 1.56892e-09, 1.74324e-10, 0, 0
4100, 2.15526e-09, 2.9125e-10, 0, 0
4110, 2.68604e-09, -1.16784e-10, 0, 0
4120, 3.33646e-09, 5.85341e-11, 0, 0
4130, 3.87264e-09, 1.76028e-10, 0, 0
4140, 4.4702e-09, -1.76455e-10, 0, 0
4150, 5.07061e-09, -5.89602e-11, 0, 0
4160, 5.67385e-09, 5.91023e-11, 0, 0
4170, 6.22069e-09, 1.77733e-10, 0, 0
4180, 6.82948e-09, -1.78159e-10, 0, 0
4190, 7.4411e-09, 0, 0, 0
4200, 8.05557e-09, 1.19341e-10, 0, 0
4210, 8.61307e-09, 2.3925e-10, 0, 0
4220, 9.23308e-09, -1.19909e-10, 0, 0
4230, 9.79583e-09, 0, 0, 0
4240, 1.04214e-08, 1.80716e-10, 0, 0
4250, 1.10498e-08, 3.01903e-10, 0, 0
4260, 1.16205e-08, 0, 0, 0
4270, 1.22544e-08, 1.21329e-10, 0, 0
4280, 1.28304e-08, 2.43227e-10, 0, 0
4290, 1.34089e-08, -6.09488e-11, 0, 0
4300, 1.40511e-08, 6.10908e-11, 0, 0
4310, 1.46349e-08, 1.83699e-10, 0, 0
4320, 1.53439e-08, -6.13749e-11, 0, 0
4330, 1.58716e-08, 6.15169e-11, 0, 0
4340, 1.65249e-08, 1.84977e-10, 0, 0
4350, -1.2669e-08, -1.23602e-10, 0, 0
4360, -1.20787e-08, 0, 0, 0
4370, -1.14856e-08, 1.86255e-10, 0, 0
4380, -1.08274e-08, -1.24454e-10, 0, 0
4390, -1.02284e-08, 6.23691e-11, 0, 0
4400, -9.56412e-09, 1.87533e-10, 0, 0
4410, -8.95933e-09, -6.26532e-11, 0, 0
4420, -8.3517e-09, 6.27952e-11, 0, 0
4430, -7.67829e-09, 2.51749e-10, 0, 0
4440, -7.06483e-09, -1.26159e-10, 0, 0
4450, -6.44853e-09, 6.32213e-11, 0, 0
4460, -5.76603e-09, 2.53453e-10, 0, 0
4470, -5.14391e-09, -6.35054e-11, 0, 0
4480, -4.4553e-09, 1.90942e-10, 0, 0
4490, -3.89114e-09, 3.18947e-10, 0, 0
4500, -3.19656e-09, 6.39315e-11, 0, 0
4510, -2.56293e-09, 1.92221e-10, 0, 0
4520, -1.99068e-09, -1.28431e-10, 0, 0
4530, -1.35151e-09, 6.43576e-11, 0, 0
4540, -7.09495e-10, 2.57998e-10, 0, 0
4550, 0, 0, 0, 0
4560, 5.83053e-10, 1.29567e-10, 0, 0
4570, 1.23359e-09, -1.29851e-10, 0, 0
4580, 1.88697e-09, 0, 0, 0
4590, 2.6084e-09, 2.60839e-10, 0, 0
4600, 3.2676e-09, 0, 0, 0
4610, 3.86415e-09, 1.30988e-10, 0, 0
4620, 4.52889e-09, -1.31272e-10, 0, 0
4630, 5.19648e-09, 6.57779e-11, 0, 0
4640, 5.8669e-09, 2.6368e-10, 0, 0
4650, 6.54017e-09, 0, 0, 0
4660, 7.15007e-09, 1.98612e-10, 0, 0
4670, 7.82888e-09, -6.6346e-11, 0, 0
4680, 8.51053e-09, 6.6488e-11, 0, 0
4690, 9.12839e-09, -1.3326e-10, 0, 0
4700, 9.81558e-09, 6.67721e-11, 0, 0
4710, 1.05056e-08, 2.67656e-10, 0, 0
4720, 1.11985e-08, 0, 0, 0
4730, 1.1827e-08, 1.34396e-10, 0, 0
4740, 1.24581e-08, -6.73402e-11, 0, 0
4750, 1.31592e-08, 1.34964e-10, 0, 0
4760, 1.38631e-08, -6.76242e-11, 0, 0
4770, 1.45022e-08, 1.35533e-10, 0, 0
4780, 1.52117e-08, 2.71633e-10, 0, 0
4790, 1.5924e-08, 6.80503e-11, 0, 0
4800, -1.32292e-08, 2.7277e-10, 0, 0
4810, -1.25734e-08, 0, 0, 0
4820, -1.19148e-08, 2.05429e-10, 0, 0
4830, -1.11161e-08, 0, 0, 0
4840, -1.04515e-08, 2.06281e-10, 0, 0
4850, -9.78407e-09, 0, 0, 0
4860, -9.11381e-09, 1.38089e-10, 0, 0
4870, -8.37151e-09, 0, 0, 0
4880, -7.69542e-09, 2.07986e-10, 0, 0
4890, -7.01649e-09, -6.94706e-11, 0, 0
4900, -6.33471e-09, 2.08838e-10, 0, 0
4910, -5.6501e-09, -6.97547e-11, 0, 0
4920, -4.96264e-09, 1.39793e-10, 0, 0
4930, -4.27235e-09, -7.00387e-11, 0, 0
4940, -3.57921e-09, 2.10542e-10, 0, 0
4950, -2.88323e-09, -7.03228e-11, 0, 0
4960, -2.1844e-09, 1.4093e-10, -7.04648e-11, 0
4970, -1.41213e-09, 0, 0, 0
4980, -7.78237e-10, 2.12247e-10, 0, 0
4990, 0, 0, 0, 0
5000, 7.10329e-10, 2.84132e-10, 0, 0
5020, 2.13951e-09, 2.85268e-10, 0, 0
5040, 3.50846e-09, 2.14803e-10, 0, 0
5060, 4.96009e-09, -1.4377e-10, 0, 0
5080, 6.42308e-09, -7.21691e-11, 0, 0
5100, 7.89744e-09, 0, 0, 0
5120, 9.31043e-09, 0, 0, 0
5140, 1.07342e-08, 7.30212e-11, 0, 0
5160, 1.23154e-08, 1.4661e-10, 0, 0
5180, 1.36878e-08, 1.47179e-10, 0, 0
5200, 1.52181e-08, -2.2162e-10, 0, 0
5220, 1.66115e-08, -1.48315e-10, 0, 0
5240, -1.16872e-08, 0, 0, 0
5260, -1.01626e-08, 1.49451e-10, 0, 0
5280, -8.62603e-09, 1.50019e-10, 0, 0
5300, -7.15284e-09, 3.01174e-10, 0, 0
5320, -5.66829e-09, -7.55776e-11, 0, 0
5340, -4.17237e-09, 0, 0, 0
5360, -2.58895e-09, 1.52291e-10, 0, 0
5380, -1.14644e-09, -1.52859e-10, 0, 0
5400, 4.60282e-10, 0, 0, 0
5420, 2.00194e-09, 1.53995e-10, 0, 0
5440, 3.55497e-09, 3.09127e-10, 0, 0
5460, 5.11936e-09, 0, 7.75658e-11, 0
5480, 6.61727e-09, 7.78498e-11, 0, 0
5500, 8.12597e-09, 2.34402e-10, 0, 0
5520, 9.80231e-09, 0, 0, 0
5540, 1.13332e-08, 1.57404e-10, 0, 0
5560, 1.29538e-08, -7.89859e-11, 0, 0
5580, -1.52989e-08, 7.927e-11, 0, 0
5600, -1.36831e-08, 2.38662e-10, 0, 0
5620, -1.21353e-08, 0, 0, 0
5640, -1.04959e-08, 1.60244e-10, 0, 0
5660, -8.92502e-09, -8.04061e-11, 0, 0
5680, -7.34276e-09, 8.06901e-11, 0, 0
5700, -5.74914e-09, -1.61948e-10, 0, 0
5720, -4.0629e-09, 8.12582e-11, 0, 0
5740, -2.5278e-09, -1.63084e-10, 0, 0
5760, -8.18261e-10, 1.63652e-10, 0, 0
5780, 8.21103e-10, -8.21102e-11, 0, 0
5800, 2.55423e-09, 1.64788e-10, 0, 0
5820, 4.13393e-09, -8.26783e-11, 0, 0
5840, 5.80738e-09, 2.48887e-10, 8.29623e-11, 0
5860, 7.40896e-09, -8.32463e-11, 0, 0
5880, 9.10486e-09, 2.50591e-10, 0, 0
5900, 1.08121e-08, 8.38143e-11, 0, 0
5920, 1.25308e-08, -8.40983e-11, 0, 0
5940, 1.41764e-08, 1.68765e-10, 8.43824e-11, 0
5960, -1.39698e-08, -8.46664e-11, 0, 0
5980, -1.22328e-08, 3.39802e-10, 0, 0
6000, -1.0569e-08, 1.70469e-10, 0, 0
6020, -8.89386e-09, -8.55184e-11, 0, 0
6040, -7.20737e-09, 2.57407e-10, 0, 0
6060, -5.42343e-09, 8.60865e-11, 0, 0
6080, -3.62755e-09, 0, 0, 0
6100, -1.99305e-09, -8.66545e-11, 0, 0
6120, -2.60815e-10, 1.73877e-10, 0, 0
6140, 1.48278e-09, 8.72225e-11, 0, 0
6160, 3.23775e-09, 0, 0, 0
6180, 5.00408e-09, -1.75581e-10, 0, 0
6200, 6.69369e-09, 1.76149e-10, 0, 0
6220, 8.57083e-09, 1.76717e-10, 0, 0
6240, 1.02826e-08, 8.86425e-11, 0, 0
6260, 1.20052e-08, -8.89265e-11, 0, 0
6280, 1.38278e-08, -1.78421e-10, 0, 0
6300, 1.55722e-08, 2.68484e-10, 0, 0
6320, -1.23893e-08, 1.79557e-10, 0, 0
6340, -1.05372e-08, 1.80125e-10, 0, 0
6360, -8.76356e-09, 9.03466e-11, 0, 0
6380, -6.97852e-09, 0, 0, 0
6400, -5.18211e-09, -9.09146e-11, 0, 0
6420, -3.28314e-09, 0, 0, 0
6440, -1.5552e-09, -1.82965e-10, 0, 0
6460, 2.753e-10, -1.83533e-10, 0, 0
6480, 2.11717e-09, -1.84101e-10, 0, 0
6500, 3.9704e-09, 2.77004e-10, 0, 0
6520, 5.92761e-09, 2.77856e-10, 0, 0
6540, 7.71095e-09, 2.78708e-10, 0, 0
6560, 9.59827e-09, 2.7956e-10, 0, 0
6580, 1.1497e-08, 2.80412e-10, 0, 0
6600, 1.33133e-08, 2.81264e-10, 0, 0
6620, 1.51403e-08, 2.82116e-10, 0, 0
6640, -1.27334e-08, -1.88645e-10, 0, 0
6660, -1.08797e-08, -1.89213e-10, 0, 0
6680, -8.91966e-09, -9.48905e-11, 0, 0
6700, -7.04288e-09, -9.51745e-11, 0, 0
6720, -5.05928e-09, 0, 0, 0
6740, -3.15949e-09, 9.57425e-11, 0, 0
6760, -1.34437e-09, 9.60265e-11, 0, 0
6780, 6.74173e-10, 1.92621e-10, 0, 0
6800, 2.60805e-09, 2.89783e-10, 0, 0
6820, 4.5533e-09, 2.90635e-10, 0, 0
6840, 6.41274e-09, -9.71624e-11, 0, 0
6860, 8.38043e-09, 0, 0, 0
6880, 1.03595e-08, 9.77304e-11, 0, 0
6900, 1.22519e-08, 1.96029e-10, 0, 0
6920, 1.42534e-08, 2.94895e-10, 0, 0
6940, -1.35057e-08, 0, 9.85823e-11, 0
6960, -1.15673e-08, 9.88663e-11, 0, 0
6980, -9.61752e-09, 1.98301e-10, 0, 0
7000, -7.6564e-09, 2.98303e-10, 0, 0
7020, -5.68392e-09, 0, 0, 0
7040, -3.70007e-09, 0, 0, 0
7060, -1.70486e-09, 2.00572e-10, 0, 0
7080, 4.02281e-10, -1.0057e-10, 0, 0
7100, 2.31965e-09, 0, 0, 0
7120, 4.45009e-09, 2.02276e-10, 0, 0
7140, 6.38962e-09, -1.01422e-10, 0, 0
7160, 8.44165e-09, 0, -1.01706e-10, 0
7180, 1.0403e-08, 2.0398e-10, 0, 0
7200, 1.24775e-08, -1.02274e-10, 0, 0
7220, 1.45634e-08, 2.05116e-10, 0, 0
7240, -1.31637e-08, -1.02842e-10, 0, 0
7260, -1.10344e-08, 1.03126e-10, 0, 0
7280, -9.10003e-09, 2.0682e-10, 0, 0
7300, -6.94746e-09, 0, 0, 0
7320, -4.88695e-09, 2.07956e-10, 0, 0
7340, -2.91933e-09, -1.04262e-10, 0, 0
7360, -7.3182e-10, 2.09092e-10, 0, 0
7380, 1.36279e-09, 0, 0, 0
7400, 3.46876e-09, 2.10227e-10, 0, 0
7420, 5.5861e-09, 0, 0, 0
7440, 7.60911e-09, 2.11363e-10, 0, 0
7460, 9.85486e-09, 0, 0, 0
7480, 1.19e-08, 2.12499e-10, 0, 0
7500, 1.40625e-08, 1.06534e-10, 0, 0
7520, -1.35657e-08, -1.06818e-10, 0, 0
7540, -1.15669e-08, 1.07101e-10, 0, 0
7560, -9.2351e-09, 0, 0, 0
7580, -7.21382e-09, 3.23008e-10, 0, 0
7600, -5.07379e-09, 0, 0, 0
7620, -2.9224e-09, -1.08237e-10, 0, 0
7640, -7.59649e-10, 2.17043e-10, 0, 0
7660, 1.41447e-09, 0, 0, 0
7680, 3.70904e-09, 0, 0, 0
7700, 5.90617e-09, 3.28119e-10, 0, 0
7720, 8.005e-09, 1.09657e-10, 0, 0
7740, 1.02246e-08, 0, 0, 0
7760, 1.24555e-08, -1.10225e-10, 0, 0
7780, 1.46978e-08, 2.21018e-10, 0, 0
7800, -1.29627e-08, 1.10793e-10, 0, 0
7820, -1.07744e-08, 0, 0, 0
7840, -8.57474e-09, -1.11361e-10, 0, 0
7860, -6.25209e-09, 2.2329e-10, 0, 0
7880, -4.02943e-09, 1.11929e-10, 0, 0
7900, -1.7954e-09, 1.12213e-10, 0, 0
7920, 4.49987e-10, 0, 0, 0
7940, 2.70674e-09, -1.12781e-10, 0, 0
7960, 4.86179e-09, 2.26129e-10, 0, 0
7980, 7.25433e-09, 2.26697e-10, 0, 0
8000, 9.43154e-09, 1.13632e-10, 0, 0
8020, 1.18474e-08, 1.13916e-10, 0, 0
8040, -1.57595e-08, 0, 0, 0
8060, -1.3509e-08, 0, 0, 0
8080, -1.12472e-08, -1.14768e-10, 0, 0
8100, -8.97403e-09, -1.15052e-10, 0, 0
8120, -6.57413e-09, -1.15336e-10, 0, 0
8140, -4.27793e-09, -1.1562e-10, 0, 0
8160, -1.97037e-09, -1.15904e-10, 0, 0
8180, 3.48564e-10, -1.16188e-10, 0, 0
8200, 2.67886e-09, -1.16472e-10, 0, 0
8220, 5.02051e-09, -1.16756e-10, 0, 0
8240, 7.37353e-09, -1.1704e-10, 0, 0
8260, 9.62059e-09, -1.17324e-10, 0, 0
8280, 1.1996e-08, -1.17608e-10, 0, 0
8300, 1.43829e-08, -1.17892e-10, 0, 0
8320, 1.67811e-08, 0, 0, 0
8340, -1.06613e-08, 0, 0, 0
8360, -8.312e-09, 1.18743e-10, 0, 0
8380, -5.95135e-09, 1.19027e-10, 0, 0
8400, -3.46002e-09, 2.38622e-10, 0, 0
8420, -1.07636e-09, 3.58785e-10, 1.19595e-10, 0
8440, 1.31867e-09, -1.19879e-10, 0, 0
8460, 3.6049e-09, -1.20163e-10, 0, 0
8480, 6.14281e-09, 0, 0, 0
8500, 8.57193e-09, 1.20731e-10, 0, 0
8520, 1.08914e-08, 1.21015e-10, 0, 0
8540, 1.33429e-08, 3.63896e-10, 0, 0
8560, 1.56843e-08, -1.21583e-10, 0, 0
8580, -1.16991e-08, 0, 0, 0
8600, -9.16125e-09, 1.22151e-10, 0, 0
8620, -6.73387e-09, 1.22434e-10, 0, 0
8640, -4.17242e-09, -1.22718e-10, 0, 0
8660, -1.84503e-09, 0, 0, 0
8680, 6.16431e-10, 1.23286e-10, 0, 0
8700, 3.08926e-09, -1.2357e-10, 0, 0
8720, 5.57345e-09, 0, 0, 0
8740, 8.069e-09, 1.24138e-10, 0, 0
8760, 1.05759e-08, 2.48844e-10, 0, 0
8780, 1.29695e-08, -1.24706e-10, 0, 0
8800, 1.56238e-08, 1.2499e-10, 0, 0
8820, 1.80396e-08, -1.25274e-10, 0, 0
8840, -9.29122e-09, 0, 0, 0
8860, -6.79542e-09, 2.51683e-10, 0, 0
8880, -4.28825e-09, -1.26125e-10, 0, 0
8900, -1.76973e-09, 1.26409e-10, 0, 0
8920, 7.6016e-10, -1.26693e-10, 0, 0
8940, 3.30141e-09, 1.26977e-10, 0, 0
8960, 5.85402e-09, -2.54522e-10, 0, 0
8980, 8.54555e-09, 1.27545e-10, 0, 0
9000, 1.08655e-08, 2.55658e-10, 0, 0
9020, 1.358e-08, 1.28113e-10, 0, 0
9040, -1.37384e-08, -2.56793e-10, 0, 0
9060, -1.10665e-08, 1.28681e-10, 0, 0
9080, -8.64059e-09, -2.57929e-10, 0, 0
9100, -5.94541e-09, 0, 0, 0
9120, -3.36784e-09, -1.29532e-10, 0, 0
9140, -7.78897e-10, 1.29816e-10, 0, 0
9160, 1.8214e-09, -1.301e-10, 0, 0
9180, 4.43307e-09, 2.60768e-10, 0, 0
9200, 7.05609e-09, 1.30668e-10, 0, 0
9220, 9.55953e-09, -1.30952e-10, 0, 0
9240, 1.2205e-08, 1.31236e-10, 0, 0
9260, 1.49933e-08, 0, 0, 0
9280, -1.22577e-08, -2.63607e-10, 0, 0
9300, -9.51026e-09, 1.32087e-10, 0, 0
9320, -7.01566e-09, 0, 0, 0
9340, -4.37762e-09, -1.32655e-10, 0, 0
9360, -1.59527e-09, 2.65878e-10, 0, 0
9380, 1.06579e-09, 0, 0, 0
9400, 3.60469e-09, -1.33507e-10, 0, 0
9420, 6.28819e-09, -1.33791e-10, 0, 0
9440, 9.11712e-09, 2.6815e-10, 0, 0
9460, 1.16893e-08, 0, 0, 0
9480, 1.44068e-08, 0, 0, 0
9500, -1.2683e-08, -1.34926e-10, 0, 0
9520, -1.00055e-08, 1.3521e-10, 0, 0
9540, -7.31667e-09, 0, 0, 0
9560, -4.61645e-09, 1.35778e-10, 0, 0
9580, -1.76881e-09, 0, 0, 0
9600, 8.18076e-10, -1.36346e-10, 0, 0
9620, 3.68901e-09, -1.3663e-10, 0, 0
9640, 6.29805e-09, 2.73827e-10, 0, 0
9660, 9.05508e-09, 1.37198e-10, 0, 0
9680, 1.18235e-08, 2.74963e-10, 0, 0
9700, 1.46032e-08, 1.37765e-10, 0, 0
9720, -1.25624e-08, 0, 0, 0
9740, -9.82161e-09, 0, 0, 0
9760, -6.93083e-09, 0, 0, 0
9780, -4.02812e-09, 0, 0, 0
9800, -1.39185e-09, 0, 0, 0
9820, 1.25522e-09, -1.39469e-10, 0, 0
9840, 4.19259e-09, 0, 0, 0
9860, 7.00185e-09, 0, 0, 0
9880, 9.68215e-09, 0, 0, 0
9900, 1.25138e-08, 0, 0, 0
9920, 1.54978e-08, 1.40888e-10, 0, 0
9940, -1.1576e-08, 0, 0, 0
9960, -8.62878e-09, 1.41456e-10, 0, 0
9980, -5.81132e-09, 1.4174e-10, 0, 0
10000, -2.98249e-09, 1.42024e-10, 0, 0
10100, 1.11886e-08, 0, 0, 0
10200, -4.201e-09, 0, 0, 0
10300, 1.0386e-08, 1.46282e-10, 0, 0
10400, -4.72643e-09, -1.47701e-10, 0, 0
10500, 1.01402e-08, -1.4912e-10, 0, 0
10600, -4.66672e-09, 0, 0, 0
10700, 1.03333e-08, 1.51959e-10, 0, 0
10800, -3.98783e-09, 1.53378e-10, 0, 0
10900, 1.13003e-08, 1.54798e-10, 0, 0
11000, -2.96811e-09, -1.56217e-10, 0, 0
11100, 1.27686e-08, 1.57636e-10, 0, 0
11200, -1.27244e-09, 1.59055e-10, 0, 0
11300, 1.47637e-08, -1.60474e-10, 0, 0
11400, 9.71361e-10, 0, 0, 0
11500, -1.24117e-08, 1.63313e-10, 0, 0
11600, 3.95357e-09, 3.29464e-10, 1.64732e-10, 0
11700, -9.30442e-09, 0, 0, 0
11800, 7.3731e-09, -1.6757e-10, 0, 0
11900, -5.74562e-09, -1.68989e-10, 0, 0
12000, 1.1247e-08, 1.70408e-10, 0, 0
12100, -1.37462e-09, 0, 0, 0
12200, -1.38596e-08, 0, 0, 0
12300, 3.49331e-09, 1.74665e-10, 0, 0
12400, -8.80418e-09, 0, 0, 0
12500, 8.87519e-09, 0, 0, 0
12600, -3.04167e-09, 1.78922e-10, 0, 0
12700, 1.49684e-08, 0, 0, 0
12800, 3.08992e-09, -1.8176e-10, 0, 0
12900, -8.24303e-09, 0, 0, 0
13000, 9.96831e-09, 1.84598e-10, 0, 0
13100, -1.30212e-09, 0, 0, 0
13200, -1.25581e-08, 1.87436e-10, 0, 0
13300, 6.42106e-09, 0, 0, 0
13400, -4.37628e-09, 1.90273e-10, 0, 0
13500, 1.45687e-08, 1.91692e-10, 0, 0
13600, 4.05533e-09, -1.93111e-10, 0, 0
13700, -6.22493e-09, 1.9453e-10, 0, 0
13800, 1.31286e-08, 0, 0, 0
13900, 2.96051e-09, -1.97367e-10, 0, 0
14000, -6.95749e-09, 1.98786e-10, 0, 0
14100, 1.30133e-08, 0, 0, 0
14200, 3.22597e-09, 0, 0, 0
14300, -6.09125e-09, 4.06084e-10, 0, 0
14400, -1.57434e-08, 2.04461e-10, 0, 0
14500, 4.94111e-09, 2.05879e-10, 0, 0
14600, -4.35325e-09, -2.07298e-10, 0, 0
14700, -1.31491e-08, 2.08716e-10, 0, 0
14800, 7.56488e-09, 0, 0, 0
14900, -1.05777e-09, -2.11554e-10, 0, 0
15000, -9.58372e-09, 2.12972e-10, 0, 0
15100, 1.15771e-08, 0, 0, 0
15200, 3.45295e-09, 2.15809e-10, 0, 0
15300, -4.779e-09, 0, 0, 0
15400, -1.26814e-08, -2.18646e-10, 0, 0
15500, 9.02267e-09, -2.20065e-10, 0, 0
15600, 1.3289e-09, 0, 0, 0
15700, -6.01833e-09, 0, 0, 0
15800, -1.36835e-08, -2.2432e-10, 0, 0
15900, 9.02956e-09, 0, 0, 0
16000, 1.81725e-09, 0, 0, 0
16100, -5.25722e-09, 0, 0, 0
16200, -1.21896e-08, 0, 0, 0
16300, 1.11078e-08, 0, 0, 0
16400, 4.42006e-09, 2.3283e-10, 0, 0
16500, -2.10823e-09, 2.34248e-10, 0, 0
16600, -8.48398e-09, 0, 0, 0
16700, 1.51735e-08, -2.37085e-10, 0, 0
16800, 9.30165e-09, 0, 0, 0
16900, 3.3589e-09, 0, 0, 0
17000, -2.4134e-09, 0, 0, 0
17100, -7.76824e-09, 0, 0, 0
17200, 1.63599e-08, 0, 0, 0
17300, 1.08062e-08, -2.45594e-10, 0, 0
17400, 5.92831e-09, -2.47012e-10, 0, 0
17500, 9.93722e-10, 0, 2.48431e-10, 0
17600, -3.99757e-09, 2.49849e-10, 0, 0
17700, -8.79432e-09, 0, 0, 0
17800, -1.33923e-08, 0, 0, 0
17900, 1.19429e-08, -2.54103e-10, 0, 0
18000, 7.66564e-09, 2.55521e-10, 0, 0
18100, 3.34021e-09, 0, 0, 0
18200, -5.16714e-10, 0, 0, 0
18300, -4.41617e-09, 2.59775e-10, 0, 0
18400, -8.35816e-09, 0, 0, 0
18500, -1.18175e-08, -2.62611e-10, 0, 0
18600, 1.42576e-08, 0, 0, 0
18700, 1.11488e-08, 0, 0, 0
18800, 8.00595e-09, 0, 0, 0
18900, 5.09737e-09, 2.68283e-10, 0, 0
19000, 1.8879e-09, 0, 0, 0
19100, -5.42237e-10, 2.71118e-10, 0, 0
19200, -3.27043e-09, 0, 0, 0
19300, -6.02698e-09, 0, 0, 0
19400, -8.26114e-09, 2.75372e-10, 0, 0
19500, -1.02412e-08, 0, 0, 0
19600, -1.25193e-08, 0, 0, 0
19700, 1.56591e-08, 0, 0, 0
19800, 1.40522e-08, 2.81043e-10, 0, 0
19900, 1.21458e-08, 0, 0, 0
20000, 1.07874e-08, 0, 0, 0
20100, 9.12949e-09, 0, 0, 0
20200, 8.028e-09, 0, 0, 0
20300, 7.20329e-09, 0, 0, 0
20400, 6.08054e-09, 0, 0, 0
20500, 5.52837e-09, 2.90967e-10, 0, 0
20600, 4.67815e-09, 0, 0, 0
20700, 4.11323e-09, 0, 0, 0
20800, 3.83786e-09, 0, 0, 0
20900, 3.55965e-09, 0, 0, 0
21000, 3.57666e-09, 0, 0, 0
21100, 3.59367e-09, -2.99472e-10, 0, 0
21200, 3.91157e-09, 0, 0, 0
21300, 4.2323e-09, 0, 0, 0
21400, 4.8596e-09, 0, 0, 0
21500, 5.18742e-09, 3.05142e-10, 0, 0
21600, 6.13119e-09, 0, 0, 0
21700, 7.08348e-09, 0, 0, 0
21800, 8.35366e-09, 3.09394e-10, 0, 0
21900, 9.32436e-09, 0, 0, 0
22000, 1.0928e-08, 0, 0, 0
22100, 1.22322e-08, 0, 0, 0
22200, 1.38628e-08, -3.15064e-10, 0, 0
22300, 1.55076e-08, 0, 0, 0
22400, -1.2398e-08, 0, 0, 0
22500, -1.02181e-08, 0, 0, 0
22600, -8.33904e-09, 3.20733e-10, 0, 0
22700, -5.47655e-09, 0, 0, 0
22800, -3.23567e-09, 0, 0, 0
22900, -6.49969e-10, 0, 0, 0
23000, 2.28481e-09, 3.26402e-10, 0, 0
23100, 5.24511e-09, 0, 0, 0
23200, 8.23091e-09, 3.29236e-10, 0, 0
23300, 1.12422e-08, 3.30653e-10, 0, 0
23400, 1.46111e-08, 3.3207e-10, 0, 0
23500, -1.1672e-08, 0, 0, 0
23600, -8.0377e-09, -3.34905e-10, 0, 0
23700, -4.37218e-09, -3.36322e-10, 0, 0
23800, -3.37739e-10, 3.37739e-10, 0, 0
23900, 3.73072e-09, 0, 0, 0
24000, 8.17376e-09, 0, 0, 0
24100, 1.23117e-08, 3.4199e-10, 0, 0
24200, -1.30494e-08, 0, 0, 0
24300, -8.62058e-09, 3.44824e-10, 0, 0
24400, -4.15489e-09, -3.46241e-10, 0, 0
24500, 1.04297e-09, 0, 0, 0
24600, 6.28335e-09, 3.49075e-10, 0, 0
24700, 1.15662e-08, 3.50492e-10, 0, 0
24800, 1.65397e-08, -3.51909e-10, 0, 0
24900, -7.77315e-09, 0, 0, 0
25000, -2.48319e-09, 0, 0, 0
25100, 3.56159e-09, 0, 0, 0
25200, 9.29699e-09, 0, 0, 0
25300, 1.54367e-08, 0, 0, 0
25400, -7.929e-09, 3.6041e-10, 0, 0
25500, -1.80913e-09, 0, 0, 0
25600, 4.35892e-09, -3.63243e-10, 0, 0
25700, 1.09398e-08, 0, 0, 0
25800, 1.79378e-08, 3.66077e-10, 0, 0
25900, -4.77741e-09, 3.67493e-10, 0, 0
26000, 2.21346e-09, 3.6891e-10, 0, 0
26100, 9.25818e-09, 0, 0, 0
26200, 1.67285e-08, 3.71743e-10, 0, 0
26300, -5.97055e-09, 0, 0, 0
26400, 1.87288e-09, 0, 0, 0
26500, 9.77584e-09, 3.75993e-10, 0, 0
26600, -1.24545e-08, 0, 0, 0
26700, -4.54591e-09, 0, 0, 0
26800, 3.80243e-09, 0, 0, 0
26900, 1.18315e-08, 0, 0, 0
27000, -9.57689e-09, -3.83076e-10, 0, 0
27100, -7.68985e-10, 0, 0, 0
27200, 7.71819e-09, -3.85909e-10, 0, 0
27300, 1.70424e-08, 0, 0, 0
27400, -3.88742e-09, 0, 0, 0
27500, 5.07206e-09, -3.90158e-10, 0, 0
27600, 1.44883e-08, 0, 0, 0
27700, -5.89486e-09, 0, 0, 0
27800, 3.54967e-09, 0, 0, 0
27900, 1.3458e-08, 3.95824e-10, 0, 0
28000, -6.75308e-09, 0, 0, 0
28100, 3.58791e-09, 0, 0, 0
28200, 1.32024e-08, 0, 0, 0
28300, -6.02233e-09, 0, 0, 0
28400, 4.43196e-09, 4.02906e-10, 0, 0
28500, 1.49599e-08, 0, 0, 0
28600, -4.05738e-09, 0, 0, 0
28700, 6.51448e-09, 0, 0, 0
28800, 1.75686e-08, 0, 0, 0
28900, -8.19974e-10, 0, 0, 0
29000, 1.02851e-08, 0, 0, 0
29100, -8.25637e-09, 4.12819e-10, 0, 0
29200, 3.31388e-09, 0, 0, 0
29300, 1.49635e-08, 0, 0, 0
29400, -2.91947e-09, 0, 0, 0
29500, 9.20665e-09, 4.18484e-10, 0, 0
29600, -8.39799e-09, 4.199e-10, 0, 0
29700, 3.37053e-09, -4.21316e-10, 0, 0
29800, 1.60639e-08, 0, 0, 0
29900, -1.27244e-09, 4.24148e-10, 0, 0
30000, 1.14902e-08, 0, 0, 0
30100, -5.55074e-09, 0, 0, 0
30200, 7.28274e-09, 0, 0, 0
30300, -9.45585e-09, 0, 0, 0
30400, 4.31228e-09, 0, 0, 0
30500, -1.25466e-08, 0, 0, 0
30600, 8.6812e-10, 0, 0, 0
30700, 1.48062e-08, 0, 0, 0
30800, -1.31067e-09, 0, 0, 0
30900, 1.27109e-08, 0, 0, 0
31000, -2.63834e-09, 0, 0, 0
31100, 1.14696e-08, 0, 0, 0
31200, -4.42555e-09, 0, 0, 0
31300, 1.06553e-08, 4.43971e-10, 0, 0
31400, -4.45386e-09, 0, 0, 0
31500, 1.02765e-08, 0, 0, 0
31600, -4.9304e-09, -4.48218e-10, 0, 0
31700, 1.03416e-08, 0, 0, 0
31800, -4.05944e-09, 0, 0, 0
31900, 1.08592e-08, 0, 0, 0
32000, -3.17716e-09, 0, 0, 0
32100, 1.2293e-08, 0, 0, 0
32200, -1.37014e-09, 0, 0, 0
32300, 1.46601e-08, 0, 0, 0
32400, 9.19087e-10, 4.59543e-10, 0, 0
32500, -1.29068e-08, 0, 0, 0
32600, 3.23662e-09, 0, 0, 0
32700, -9.73958e-09, 0, 0, 0
32800, 6.97809e-09, 0, 0, 0
32900, -6.06607e-09, 0, 0, 0
33000, 1.07649e-08, 0, 0, 0
33100, -1.87781e-09, 0, 0, 0
33200, 1.55387e-08, 0, 0, 0
33300, 2.8337e-09, 0, 0, 0
33400, -9.47396e-09, 4.73699e-10, 0, 0
33500, 8.07695e-09, 4.75114e-10, 0, 0
33600, -4.28876e-09, 0, 0, 0
33700, 1.38604e-08, 0, 0, 0
33800, 2.3968e-09, 0, 0, 0
33900, -9.6155e-09, 0, 0, 0
34000, 9.16164e-09, 4.82191e-10, 0, 0
34100, -2.41803e-09, 0, 0, 0
34200, -1.35806e-08, 0, 0, 0
34300, 5.35081e-09, 0, 0, 0
34400, -5.36637e-09, 0, 0, 0
34500, 1.36995e-08, 0, 0, 0
34600, 2.9441e-09, 0, 0, 0
34700, -7.38146e-09, 0, 0, 0
34800, 1.23378e-08, 4.93513e-10, 0, 0
34900, 1.97971e-09, 4.94928e-10, 0, 0
35000, -8.43783e-09, 0, 0, 0
35100, 1.14485e-08, 0, 0, 0
35200, 2.49587e-09, 0, 0, 0
35300, -8.00942e-09, 0, 0, 0
35400, 1.30521e-08, 0, 0, 0
35500, 3.52394e-09, 0, 0, 0
35600, -6.05801e-09, 0, 0, 0
35700, 1.46813e-08, -5.06249e-10, 0, 0
35800, 6.09198e-09, 5.07664e-10, 0, 0
35900, -3.05448e-09, -5.09079e-10, 0, 0
36000, -1.17414e-08, 0, 0, 0
36100, 9.72629e-09, 0, 0, 0
36200, 1.53997e-09, 0, 0, 0
36300, -6.17687e-09, 5.14739e-10, 0, 0
36400, 1.49685e-08, 0, 0, 0
36500, 6.7284e-09, 0, 0, 0
36600, -5.18984e-10, 0, 0, 0
36700, -8.32637e-09, 0, 0, 0
36800, 1.35672e-08, 0, 0, 0
36900, 6.80198e-09, 0, 0, 0
37000, -1.04929e-09, 0, 0, 0
37100, -7.89087e-09, 0, 0, 0
37200, -1.42418e-08, 5.27473e-10, 0, 0
37300, 8.46221e-09, 0, 0, 0
37400, 1.59091e-09, -5.30303e-10, 0, 0
37500, -4.78545e-09, 0, 0, 0
37600, -1.11958e-08, 0, 0, 0
37700, 1.22946e-08, -5.34547e-10, 0, 0
37800, 6.43154e-09, 0, 0, 0
37900, 5.37376e-10, 0, 0, 0
38000, -4.84912e-09, 5.38791e-10, 0, 0
38100, -1.08041e-08, 0, 0, 0
38200, 1.35405e-08, 5.4162e-10, 0, 0
38300, 8.14553e-09, 0, 0, 0
38400, 2.72225e-09, 0, 0, 0
38500, -2.18346e-09, 0, 0, 0
38600, -7.6619e-09, 0, 0, 0
38700, -1.20712e-08, 0, 0, 0
38800, 1.32026e-08, 0, 0, 0
38900, 8.82436e-09, 0, 0, 0
39000, 4.4235e-09, 0, 0, 0
39100, 0, 0, 0, 0
39200, -4.44612e-09, 0, 0, 0
39300, -7.80052e-09, 0, 0, 0
39400, 1.78751e-08, 0, 0, 0
39500, 1.45603e-08, 0, 0, 0
39600, 1.06671e-08, 0, 0, 0
39700, 7.3169e-09, 0, 0, 0
39800, 3.94977e-09, 5.64252e-10, 0, 0
39900, 1.13133e-09, 5.65667e-10, 0, 0
40000, -2.26832e-09, 0, 0, 0
40100, -5.11645e-09, 0, 0, 0
40200, -7.40882e-09, 5.69909e-10, 0, 0
40300, -1.02838e-08, 0, 0, 0
40400, 1.77549e-08, 0, 0, 0
40500, 1.4928e-08, 0, 0, 0
40600, 1.26625e-08, 0, 0, 0
40700, 1.09626e-08, 0, 0, 0
40800, 8.67593e-09, 0, 0, 0
40900, 6.95771e-09, 0, 0, 0
41000, 5.81224e-09, 0, 0, 0
41100, 4.6611e-09, 0, 0, 0
41200, 2.92026e-09, 0, 0, 0
41300, 1.7564e-09, 0, 0, 0
41400, 5.8688e-10, 0, 0, 0
41500, 5.88294e-10, 5.88294e-10, 0, 0
41600, -5.89708e-10, 0, 0, 0
41700, -5.91122e-10, 5.91122e-10, 0, 0
41800, -1.18507e-09, 0, 0, 0
41900, -2.3758e-09, 0, 0, 0
42000, -1.78609e-09, 5.95364e-10, 0, 0
42100, -1.79033e-09, 5.96778e-10, 0, 0
42200, -1.79458e-09, 0, 0, 0
42300, -1.19921e-09, 5.99606e-10, 0, 0
42400, -1.20204e-09, 0, 0, 0
42500, -6.02434e-10, 6.02434e-10, 0, 0
42600, 0, 0, 0, 0
42700, 1.21052e-09, 6.05262e-10, 0, 0
42800, 1.82003e-09, 0, 0, 0
42900, 3.04045e-09, 0, 0, 0
43000, 4.26652e-09, 0, 0, 0
43100, 5.49825e-09, 0, 0, 0
43200, 7.34797e-09, 0, 0, 0
43300, 9.20617e-09, 0, 0, 0
43400, 1.10729e-08, 0, 0, 0
43500, 1.35646e-08, 6.16572e-10, 0, 0
43600, 1.54497e-08, 6.17986e-10, 0, 0
43700, -1.17686e-08, 0, 0, 0
43800, -9.933e-09, 6.20813e-10, 0, 0
43900, -8.08894e-09, -6.22227e-10, 0, 0
44000, -4.36548e-09, 6.2364e-10, 0, 0
44100, -1.87516e-09, 0, 0, 0
44200, 1.25294e-09, 0, 0, 0
44300, 3.76729e-09, 0, 0, 0
44400, 7.55154e-09, 6.29295e-10, 0, 0
44500, 1.07221e-08, 0, 0, 0
44600, 1.39067e-08, 0, 0, 0
44700, -1.14036e-08, 6.33536e-10, 0, 0
44800, -8.25433e-09, 0, 0, 0
44900, -4.45454e-09, 0, 0, 0
45000, 0, 0, 0, 0
45100, 3.83514e-09, 0, 0, 0
45200, 8.96845e-09, 0, 0, 0
45300, 1.28403e-08, 0, 0, 0
45400, -1.15817e-08, 0, 0, 0
45500, -7.09327e-09, 0, 0, 0
45600, -1.93877e-09, 0, 0, 0
45700, 3.23835e-09, 0, 0, 0
45800, 8.43809e-09, 0, 0, 0
45900, 1.36604e-08, 0, 0, 0
46000, -1.10825e-08, 0, 0, 0
46100, -5.22658e-09, 0, 0, 0
46200, 6.54737e-10, 0, 0, 0
46300, 6.5615e-09, 0, 0, 0
46400, 1.31513e-08, 0, 0, 0
46500, -1.12026e-08, 0, 0, 0
46600, -4.62273e-09, 6.6039e-10, 0, 0
46700, 2.64721e-09, 6.61803e-10, 0, 0
46800, 8.62181e-09, 0, 0, 0
46900, -1.39572e-08, 0, 0, 0
47000, -7.9925e-09, -6.66042e-10, 0, 0
47100, 0, 0, 0, 0
47200, 6.68869e-09, 0, 0, 0
47300, 1.40759e-08, 0, 0, 0
47400, -8.06033e-09, 0, 0, 0
47500, -6.73108e-10, 0, 0, 0
47600, 7.41974e-09, 0, 0, 0
47700, 1.55465e-08, 6.75934e-10, 0, 0
47800, -6.09612e-09, 0, 0, 0
47900, 2.03628e-09, 6.7876e-10, 0, 0
48000, 1.02026e-08, 0, 0, 0
48100, 1.84028e-08, 0, 0, 0
48200, -2.73199e-09, 0, 0, 0
48300, 5.4753e-09, 0, 0, 0
48400, 1.50882e-08, 6.85825e-10, 0, 0
48500, -5.4979e-09, 6.87238e-10, 0, 0
48600, 3.44325e-09, 0, 0, 0
48700, 1.24212e-08, 0, 0, 0
48800, -7.60623e-09, 6.91476e-10, 0, 0
48900, 2.77156e-09, 6.92889e-10, 0, 0
49000, 1.11088e-08, 0, 0, 0
49100, -8.34857e-09, 0, 0, 0
49200, 2.09138e-09, 0, 0, 0
49300, 1.18752e-08, 0, 0, 0
49400, -6.99953e-09, 0, 0, 0
49500, 2.80546e-09, 0, 0, 0
49600, 1.33528e-08, 0, 0, 0
49700, -4.92934e-09, 0, 0, 0
49800, 5.64483e-09, 0, 0, 0
49900, 1.62614e-08, 0, 0, 0
50000, -2.12529e-09, 0, 0, 0
50200, -9.2463e-09, 0, 0, 0
50400, 1.35675e-08, 0, 0, 0
50600, 8.60286e-09, 0, 0, 0
50800, 2.87892e-09, 0, 0, 0
51000, -2.16766e-09, 0, 0, 0
51200, -5.80303e-09, 0, 0, 0
51400, -9.46665e-09, 0, 0, 0
51600, 1.68137e-08, 0, 0, 0
51800, 1.39432e-08, 0, 0, 0
52000, 1.25235e-08, 0, 0, 0
52200, 1.10926e-08, 0, 0, 0
52400, 1.03926e-08, 0, 0, 0
52600, 9.68698e-09, 0, 0, 0
52800, 1.04717e-08, 0, 0, 0
53000, 1.1262e-08, 0, 0, 0
53200, 1.28116e-08, 0, 0, 0
53400, 1.5129e-08, 0, 0, 0
53600, -1.29076e-08, -7.59273e-10, 0, 0
53800, -9.14516e-09, 0, 0, 0
54000, -5.35445e-09, 0, 0, 0
54200, -2.30324e-09, 0, 0, 0
54400, 3.08228e-09, 0, 0, 0
54600, 8.50733e-09, 0, 0, 0
54800, 1.39719e-08, 0, 0, 0
55000, -8.56944e-09, 0, 0, 0
55200, -1.56373e-09, 0, 0, 0
55400, 5.49281e-09, 0, 0, 0
55600, 1.41752e-08, 0, 0, 0
55800, -7.113e-09, 0, 0, 0
56000, 2.37947e-09, 0, 0, 0
56200, 1.27357e-08, 0, 0, 0
56400, -7.18923e-09, 0, 0, 0
56600, 4.00813e-09, 0, 0, 0
56800, 1.6089e-08, 0, 0, 0
57000, -1.61455e-09, 0, 0, 0
57200, 1.05313e-08, 0, 0, 0
57400, -5.69043e-09, -8.12918e-10, 0, 0
57600, 8.97316e-09, 8.15741e-10, 0, 0
57800, -6.54851e-09, 0, 0, 0
58000, 7.39248e-09, 0, 0, 0
58200, -6.59367e-09, 0, 0, 0
58400, 9.09735e-09, 0, 0, 0
58600, -3.31942e-09, 0, 0, 0
58800, 1.41555e-08, 0, 0, 0
59000, 1.671e-09, 0, 0, 0
59200, -1.00598e-08, 0, 0, 0
59400, 9.25258e-09, 0, 0, 0
59600, -8.43965e-10, 0, 0, 0
59800, -1.10082e-08, 0, 0, 0
60000, 9.34571e-09, 0, 0, 0
60200, 1.70486e-09, 8.52431e-10, 0, 0
60400, -6.84202e-09, 0, 0, 0
60600, 1.54454e-08, 8.58074e-10, 0, 0
60800, 8.60897e-09, 0, 0, 0
61000, 2.59115e-09, 0, 0, 0
61200, -3.46616e-09, 0, 0, 0
61400, -8.6936e-09, 0, 0, 0
61600, 1.65715e-08, 0, 0, 0
61800, 1.22501e-08, 0, 0, 0
62000, 8.77825e-09, 0, 0, 0
62200, 6.16452e-09, 8.80646e-10, 0, 0
62400, 3.53387e-09, 0, 0, 0
62600, 1.77258e-09, 0, 0, 0
62800, 0, 0, 0, 0
63000, 0, 0, 0, 0
63200, -8.94751e-10, 0, 0, 0
63400, 0, 0, 0, 0
63600, 9.00393e-10, 0, 0, 0
63800, 1.80643e-09, 0, 0, 0
64000, 3.62414e-09, 0, 0, 0
64200, 7.27084e-09, 0, 0, 0
64400, 1.00284e-08, 0, 0, 0
64600, 1.37174e-08, 0, 0, 0
64800, -1.10078e-08, 0, 0, 0
65000, -6.44095e-09, 0, 0, 0
65200, 0, 0, 0, 0
65400, 5.55466e-09, 0, 0, 0
65600, 1.20718e-08, 0, 0, 0
65800, -1.1177e-08, -9.31416e-10, 0, 0
66000, -2.80271e-09, 9.34236e-10, 0, 0
66200, 5.62234e-09, 0, 0, 0
66400, 1.40981e-08, 0, 0, 0
66600, -5.65617e-09, 9.42696e-10, 0, 0
66800, 3.78206e-09, 0, 0, 0
67000, 1.4225e-08, 0, 0, 0
67200, -3.80462e-09, 9.51154e-10, 0, 0
67400, 6.67782e-09, -9.53974e-10, 0, 0
67600, -9.56793e-09, 0, 0, 0
67800, 2.87884e-09, 0, 0, 0
68000, 1.53989e-08, 0, 0, 0
68200, 0, 0, 0, 0
68400, 1.45211e-08, 0, 0, 0
68600, 0, 0, 0, 0
68800, -1.46056e-08, 0, 0, 0
69000, 1.95305e-09, 0, 0, 0
69200, -1.07728e-08, 0, 0, 0
69400, 6.87516e-09, 0, 0, 0
69600, -4.92492e-09, 0, 0, 0
69800, 1.28414e-08, 0, 0, 0
70000, 1.98124e-09, 0, 0, 0
70200, -7.94751e-09, 0, 0, 0
70400, 1.19551e-08, 0, 0, 0
70600, 2.99723e-09, 9.99076e-10, 0, 0
70800, -6.01136e-09, 0, 0, 0
71000, -1.30613e-08, 0, 0, 0
71200, 9.06778e-09, 0, 0, 0
71400, 2.0207e-09, 0, 0, 0
71600, -4.05267e-09, 0, 0, 0
71800, -1.01598e-08, 0, 0, 0
72000, 1.52821e-08, 0, 0, 0
72200, 1.12378e-08, 0, 0, 0
72400, 6.14663e-09, 0, 0, 0
72600, 2.05451e-09, 0, 0, 0
72800, 0, 0, 0, 0
73000, -2.06578e-09, 0, 0, 0
73200, -4.14283e-09, 0, 0, 0
73400, -4.1541e-09, 0, 0, 0
73600, -6.24806e-09, 0, 0, 0
73800, -6.26496e-09, 0, 0, 0
74000, -5.23489e-09, 0, 0, 0
74200, -4.19918e-09, 0, 0, 0
74400, -3.15784e-09, 0, 0, 0
74600, -1.05543e-09, 0, 0, 0
74800, 2.11649e-09, 0, 0, 0
75000, 5.30532e-09, 0, 0, 0
75200, 9.57493e-09, 0, 0, 0
75400, 1.38671e-08, 0, 0, 0
75600, -1.06951e-08, 0, 0, 0
75800, -5.36165e-09, 0, 0, 0
76000, 0, 0, 0, 0
76200, 7.54575e-09, 0, 0, 0
76400, 1.40502e-08, 0, 0, 0
76600, -7.58517e-09, 0, 0, 0
76800, 1.08641e-09, 0, 0, 0
77000, 1.08923e-08, 0, 0, 0
77200, -1.09204e-08, -1.09205e-09, 0, 0
77400, 0, 0, 0, 0
77600, 1.09768e-08, 0, 0, 0
77800, -7.70345e-09, 1.10049e-09, 0, 0
78000, 4.41324e-09, 1.10331e-09, 0, 0
78200, 1.65919e-08, 0, 0, 0
78400, -1.10894e-09, 1.10894e-09, 0, 0
78600, 1.22293e-08, 0, 0, 0
78800, -3.34372e-09, 0, 0, 0
79000, 1.11739e-08, 0, 0, 0
79200, -3.36061e-09, 0, 0, 0
79400, 1.23532e-08, 0, 0, 0
79600, -2.25167e-09, 0, 0, 0
79800, 1.58011e-08, 0, 0, 0
80000, 3.39439e-09, 1.13146e-09, 0, 0
80200, -9.07423e-09, 0, 0, 0
80400, 1.02339e-08, 0, 0, 0
80600, -1.13991e-09, 0, 0, 0
80800, -1.14272e-08, 0, 0, 0
81000, 9.16432e-09, 0, 0, 0
81200, 0, 0, 0, 0
81400, -8.05818e-09, 0, 0, 0
81600, 1.38478e-08, 0, 0, 0
81800, 6.94079e-09, 0, 0, 0
82000, -1.15961e-09, -1.15961e-09, 0, 0
82200, -6.97456e-09, 0, 0, 0
82400, -1.16524e-08, 1.16524e-09, 0, 0
82600, 1.16806e-08, 0, 0, 0
82800, 7.02523e-09, 0, 0, 0
83000, 3.52105e-09, 0, 0, 0
83200, 0, 0, 0, 0
83400, -2.35863e-09, 0, 0, 0
83600, -4.72851e-09, 0, 0, 0
83800, -5.9247e-09, 0, 0, 0
84000, -7.12653e-09, 0, 0, 0
84200, -7.14341e-09, 1.19057e-09, 0, 0
84400, -7.16029e-09, 1.19338e-09, 0, 0
84600, -7.17717e-09, 0, 0, 0
84800, -5.99505e-09, 0, 0, 0
85000, -4.80729e-09, 0, 0, 0
85200, -3.61391e-09, 0, 0, 0
85400, 0, 0, 0, 0
85600, 3.63079e-09, 0, 0, 0
85800, 7.27846e-09, 0, 0, 0
86000, 1.21589e-08, 0, 0, 0
86200, -1.2187e-08, 0, 0, 0
86400, -7.32909e-09, 0, 0, 0
86600, 0, 1.22433e-09, 0, 0
86800, 4.90857e-09, 0, 0, 0
87000, 1.22996e-08, 0, 0, 0
87200, -8.62937e-09, 0, 0, 0
87400, 0, 1.23558e-09, 0, 0
87600, 8.66876e-09, -1.23839e-09, 0, 0
87800, -1.24121e-08, 0, 0, 0
88000, -1.24402e-09, 0, 0, 0
88200, 8.72782e-09, 0, 0, 0
88400, -9.99714e-09, 0, 0, 0
88600, 2.50491e-09, 0, 0, 0
88800, 1.3808e-08, 0, 0, 0
89000, -1.25808e-09, 0, 0, 0
89200, 1.1348e-08, 0, 0, 0
89400, -5.05482e-09, 0, 0, 0
89600, 1.01321e-08, 0, 0, 0
89800, -3.80798e-09, 1.26933e-09, 0, 0
90000, 1.01771e-08, 0, 0, 0
90200, -1.27495e-09, 1.27495e-09, 0, 0
90400, 1.40554e-08, 0, 0, 0
90600, 1.28058e-09, 0, 0, 0
90800, -8.98371e-09, 1.28339e-09, 0, 0
91000, 9.00339e-09, 0, 0, 0
91200, -2.57802e-09, 0, 0, 0
91400, 1.67937e-08, 0, 0, 0
91600, 7.7678e-09, 0, 0, 0
91800, -1.29744e-09, 0, 0, 0
92000, -9.10178e-09, 0, 0, 0
92200, 1.30307e-08, 1.30307e-09, 0, 0
92400, 5.22351e-09, 0, 0, 0
92600, -1.30869e-09, 0, 0, 0
92800, -7.86899e-09, 0, 0, 0
93000, 1.7086e-08, 0, 0, 0
93200, 1.18541e-08, 0, 0, 0
93400, 7.91959e-09, 1.31993e-09, 0, 0
93600, 2.64549e-09, 0, 0, 0
93800, -1.32555e-09, 0, 0, 0
94000, -3.98509e-09, 0, 0, 0
94200, -5.32469e-09, 0, 0, 0
94400, -8.0039e-09, 0, 0, 0
94600, -8.02077e-09, 0, 0, 0
94800, -9.37723e-09, 0, 0, 0
95000, -9.3969e-09, 0, 0, 0
95200, -9.41657e-09, 0, 0, 0
95400, -8.08821e-09, 0, 0, 0
95600, -5.40338e-09, 0, 0, 0
95800, -4.06097e-09, 0, 0, 0
96000, -1.35647e-09, 0, 0, 0
96200, 2.71855e-09, 0, 0, 0
96400, 6.81043e-09, 0, 0, 0
96600, 1.09192e-08, 0, 0, 0
96800, 1.64125e-08, 0, 0, 0
97000, -8.22308e-09, 0, 0, 0
97200, -1.37332e-09, 1.37332e-09, 0, 0
97400, 5.50453e-09, 0, 0, 0
97600, 1.24105e-08, 0, 0, 0
97800, -9.67225e-09, 1.38175e-09, 0, 0
98000, -2.76912e-09, 0, 0, 0
98200, 8.32422e-09, 0, 0, 0
98400, -1.39018e-08, 0, 0, 0
98600, -2.78597e-09, -1.39299e-09, 0, 0
98800, 6.97898e-09, 0, 0, 0
99000, -9.79023e-09, 0, 0, 0
99200, 1.40141e-09, 0, 0, 0
99400, 1.40422e-08, 1.40422e-09, 0, 0
99600, -2.81406e-09, 0, 0, 0
99800, 9.86888e-09, 0, 0, 0
100000, -5.65059e-09, 0, 0, 0
101000, 1.28402e-08, 0, 0, 0
102000, -1.44073e-08, 0, 0, 0
103000, 2.90954e-09, 0, 0, 0
104000, 4.40642e-09, 0, 0, 0
105000, -8.89704e-09, 0, 0, 0
106000, -7.48436e-09, 0, 0, 0
107000, 4.53271e-09, 1.5109e-09, 0, 0
108000, 1.52493e-09, 0, 0, 0
109000, 1.38507e-08, 0, 0, 0
110000, 1.08709e-08, 0, 0, 0
111000, -7.83507e-09, 0, 0, 0
112000, 1.58104e-08, 0, 0, 0
113000, -6.38023e-09, 0, 0, 0
114000, 1.76999e-08, 0, 0, 0
115000, -6.49239e-09, 0, 0, 0
116000, 1.4734e-08, 0, 0, 0
117000, -9.90677e-09, 0, 0, 0
118000, 8.32571e-09, 0, 0, 0
119000, 1.17541e-08, 0, 0, 0
120000, 0, 1.69316e-09, 0, 0
121000, 0, 0, 0, 0
122000, 1.54906e-08, 0, 0, 0
123000, -1.38815e-08, 0, 0, 0
124000, 0, 0, 0, 0
125000, -1.76319e-09, 0, 0, 0
126000, 1.06631e-08, 0, 0, 0
127000, 5.37356e-09, 0, 0, 0
128000, 1.44415e-08, 0, 0, 0
129000, 1.09151e-08, 0, 0, 0
130000, -1.0999e-08, 0, 0, 0
131000, 1.1083e-08, 0, 0, 0
132000, -1.30281e-08, 0, 0, 0
133000, 7.50056e-09, 0, 0, 0
134000, 1.13348e-08, 0, 0, 0
135000, 1.90311e-09, 0, 0, 0
136000, 5.75128e-09, 1.91709e-09, 0, 0
137000, -9.65537e-09, 0, 0, 0
138000, -7.78022e-09, 0, 0, 0
139000, 5.8771e-09, 0, 0, 0
140000, 5.91903e-09, 0, 0, 0
141000, -1.19219e-08, 0, 0, 0
142000, 1.80086e-08, 0, 0, 0
143000, -2.01493e-09, 0, 0, 0
144000, -6.0867e-09, 0, 0, 0
145000, 4.08573e-09, 2.04287e-09, 0, 0
146000, -4.11367e-09, 0, 0, 0
147000, 2.0708e-09, 0, 0, 0
148000, -6.25428e-09, 0, 0, 0
149000, 0, 0, 0, 0
150000, -1.05634e-08, 0, 0, 0
151000, -6.37992e-09, 0, 0, 0
152000, 1.0703e-08, 0, 0, 0
153000, 1.07728e-08, 0, 0, 0
154000, -2.16851e-09, 0, 0, 0
155000, 0, 0, 0, 0
156000, 1.31784e-08, 0, 0, 0
157000, 1.10518e-08, 0, 0, 0
158000, -6.6729e-09, 0, 0, 0
159000, -1.11912e-08, -2.23825e-09, 0, 0
160000, 0, 2.25219e-09, 0, 0
161000, -6.79839e-09, 0, 0, 0
162000, 2.28007e-09, 0, 0, 0
163000, -6.88203e-09, 0, 0, 0
164000, -2.30795e-09, 0, 0, 0
165000, -1.16094e-08, 0, 0, 0
166000, -4.67163e-09, 0, 0, 0
167000, 1.40985e-08, 0, 0, 0
168000, 1.65457e-08, 0, 0, 0
169000, 0, 0, 0, 0
170000, 2.39153e-09, 0, 0, 0
171000, 1.68382e-08, 0, 0, 0
172000, 1.45163e-08, 0, 0, 0
173000, -2.4333e-09, 0, 0, 0
174000, -7.34166e-09, 0, 0, 0
175000, 2.46114e-09, 0, 0, 0
176000, -2.47505e-09, 0, 0, 0
177000, 7.46691e-09, 0, 0, 0
178000, 0, 0, 0, 0
179000, 5.03359e-09, 0, 0, 0
180000, -2.5307e-09, 0, 0, 0
181000, 2.54461e-09, 0, 0, 0
182000, -1.02341e-08, 0, 0, 0
183000, -7.71727e-09, 0, 0, 0
184000, 7.75899e-09, 0, 0, 0
185000, 1.04009e-08, 0, 0, 0
186000, -7.84239e-09, 0, 0, 0
187000, -7.88408e-09, 0, 0, 0
188000, 5.28385e-09, 0, 0, 0
189000, 0, 0, 0, 0
190000, 1.06789e-08, 0, 0, 0
191000, 5.36721e-09, 0, 0, 0
192000, 1.34875e-08, 0, 0, 0
193000, 5.42277e-09, 0, 0, 0
194000, 1.09011e-08, 0, 0, 0
195000, 2.73916e-09, 0, 0, 0
196000, 8.25912e-09, 0, 0, 0
197000, -5.53384e-09, 0, 0, 0
198000, -2.7808e-09, 0, 0, 0
199000, 1.39734e-08, 0, 0, 0
200000, 1.40428e-08, 0, 0, 0
201000, 0, 0, 0, 0
202000, -2.83631e-09, 0, 0, 0
203000, 8.55054e-09, 0, 0, 0
204000, 5.7281e-09, 2.86405e-09, 0, 0
205000, 1.43896e-08, 0, 0, 0
206000, 8.67535e-09, 0, 0, 0
207000, 1.74339e-08, 0, 0, 0
208000, 8.75854e-09, 0, 0, 0
209000, 1.17335e-08, 0, 0, 0
210000, 2.94724e-09, 0, 0, 0
211000, 8.88328e-09, 0, 0, 0
212000, -5.9499e-09, 0, 0, 0
213000, -2.98881e-09, -2.98881e-09, 0, 0
214000, 1.20106e-08, 0, 0, 0
215000, 1.20661e-08, 0, 0, 0
216000, -3.03036e-09, 0, 0, 0
217000, -6.08842e-09, 0, 0, 0
218000, 6.11612e-09, 0, 0, 0
219000, 0, 0, 0, 0
220000, 9.25724e-09, 0, 0, 0
221000, 3.09959e-09, 0, 0, 0
222000, 9.34029e-09, 0, 0, 0
223000, 0, 0, 0, 0
224000, 6.28221e-09, 3.14111e-09, 0, 0
225000, -3.15494e-09, 0, 0, 0
226000, -3.16878e-09, 0, 0, 0
227000, 1.27304e-08, 0, 0, 0
228000, 1.59822e-08, 0, 0, 0
229000, 0, 0, 0, 0
230000, 0, 0, 0, 0
231000, 9.71376e-09, 0, 0, 0
232000, 6.50349e-09, 0, 0, 0
233000, -1.30623e-08, 0, 0, 0
234000, 9.83817e-09, 0, 0, 0
235000, -9.87962e-09, 0, 0, 0
236000, 9.92108e-09, 0, 0, 0
237000, -1.32834e-08, 0, 0, 0
238000, 6.66931e-09, 0, 0, 0
239000, 1.00454e-08, 0, 0, 0
240000, -3.36228e-09, 0, 0, 0
241000, 0, 0, 0, 0
242000, 1.35596e-08, 0, 0, 0
243000, 1.70185e-08, 0, 0, 0
244000, -3.4175e-09, 0, 0, 0
245000, -6.86261e-09, 0, 0, 0
246000, 3.44511e-09, 0, 0, 0
247000, 0, 0, 0, 0
248000, 1.04181e-08, 0, 0, 0
249000, 3.4865e-09, 0, 0, 0
250000, 7.00059e-09, 0, 0, 0
251000, -3.51409e-09, 0, 0, 0
252000, 7.05576e-09, 3.52788e-09, 0, 0
253000, -7.08334e-09, 0, 0, 0
254000, -7.11091e-09, 0, 0, 0
255000, 7.13849e-09, 0, 0, 0
256000, 1.07491e-08, 0, 0, 0
257000, -7.19362e-09, 0, 0, 0
258000, -1.08318e-08, 0, 0, 0
259000, 3.62437e-09, 3.62437e-09, 0, 0
260000, 0, 0, 0, 0
261000, 7.30385e-09, 0, 0, 0
262000, 0, 0, 0, 0
263000, 7.35895e-09, 0, 0, 0
264000, 0, 0, 0, 0
265000, 3.70702e-09, 0, 0, 0
266000, -7.44156e-09, 0, 0, 0
267000, -7.4691e-09, 0, 0, 0
268000, 7.49663e-09, 0, 0, 0
269000, 1.12862e-08, 0, 0, 0
270000, -3.77584e-09, 0, 0, 0
271000, -7.5792e-09, 0, 0, 0
272000, 3.80336e-09, 0, 0, 0
273000, 0, 0, 0, 0
274000, 1.14926e-08, 0, 0, 0
275000, 0, 0, 0, 0
276000, 7.71675e-09, 0, 0, 0
277000, 0, 0, 0, 0
278000, 3.88587e-09, 0, 0, 0
279000, -7.79924e-09, 0, 0, 0
280000, -3.91336e-09, 0, 0, 0
281000, 1.17813e-08, 0, 0, 0
282000, 1.18226e-08, 0, 0, 0
283000, -3.95459e-09, 0, 0, 0
284000, -7.93666e-09, 0, 0, 0
285000, 7.96413e-09, 0, 0, 0
286000, 0, 0, 0, 0
287000, 8.01907e-09, 0, 0, 0
288000, 0, 0, 0, 0
289000, 1.2111e-08, 0, 0, 0
290000, 0, 0, 0, 0
291000, 4.06445e-09, 0, 0, 0
292000, -8.15636e-09, 0, 0, 0
293000, -4.0919e-09, 0, 0, 0
294000, 1.23169e-08, 0, 0, 0
295000, 1.2358e-08, 0, 0, 0
296000, -4.13306e-09, 0, 0, 0
297000, -8.29356e-09, 0, 0, 0
298000, 4.1605e-09, 0, 0, 0
299000, 0, 0, 0, 0
300000, 8.37585e-09, 0, 0, 0
301000, 0, 0, 0, 0
302000, 4.21534e-09, 0, 0, 0
303000, -4.22905e-09, 0, 0, 0
304000, 0, 0, 0, 0
305000, 1.70258e-08, 0, 0, 0
306000, -8.54033e-09, 0, 0, 0
307000, 4.28387e-09, 0, 0, 0
308000, 4.29756e-09, 0, 0, 0
309000, 1.72451e-08, 0, 0, 0
310000, 1.29749e-08, 0, 0, 0
311000, -4.33865e-09, 0, 0, 0
312000, -1.3057e-08, 0, 0, 0
313000, -4.36604e-09, 0, 0, 0
314000, 1.75189e-08, 0, 0, 0
315000, -4.39341e-09, 0, 0, 0
316000, 1.76284e-08, 0, 0, 0
317000, 1.76831e-08, 0, 0, 0
318000, 4.43447e-09, 0, 0, 0
319000, 4.44815e-09, 0, 0, 0
320000, -8.92366e-09, 0, 0, 0
321000, 1.7902e-08, 0, 0, 0
322000, 0, 0, 0, 0
323000, -4.50286e-09, 0, 0, 0
324000, 4.51653e-09, 0, 0, 0
325000, -4.5302e-09, 0, 0, 0
326000, 4.54387e-09, 0, 0, 0
327000, 0, 0, 0, 0
328000, 0, 0, 0, 0
329000, -9.16975e-09, 0, 0, 0
330000, -9.19707e-09, 0, 0, 0
331000, 9.2244e-09, 0, 0, 0
332000, 9.25172e-09, 0, 0, 0
333000, -9.27904e-09, 0, 0, 0
334000, 1.86127e-08, 0, 0, 0
335000, 0, 0, 0, 0
336000, -4.68048e-09, 0, 0, 0
337000, 4.69414e-09, 0, 0, 0
338000, -9.41557e-09, 0, 0, 0
339000, 0, 0, 0, 0
340000, 2.36754e-08, 0, 0, 0
341000, -9.49746e-09, 0, 0, 0
342000, 9.52475e-09, 0, 0, 0
343000, 9.55203e-09, 0, 0, 0
344000, -4.78966e-09, 0, 0, 0
345000, -9.60659e-09, 0, 0, 0
346000, 4.81693e-09, 0, 0, 0
347000, 0, 0, 0, 0
348000, 9.68841e-09, 0, 0, 0
349000, 4.85783e-09, 0, 0, 0
350000, 1.46144e-08, 0, 0, 0
351000, 4.8851e-09, 0, 0, 0
352000, 4.89872e-09, 0, 0, 0
353000, -4.91235e-09, 0, 0, 0
354000, -4.92597e-09, 0, 0, 0
355000, 9.87919e-09, 0, 0, 0
356000, 9.90644e-09, 0, 0, 0
357000, -9.93367e-09, 0, 0, 0
358000, -9.96091e-09, 0, 0, 0
359000, 0, -4.99407e-09, 0, 0
360000, -5.00769e-09, 0, 0, 0
361000, 5.0213e-09, 0, 0, 0
362000, -5.03491e-09, 0, 0, 0
363000, 0, 0, 0, 0
364000, -1.01243e-08, 0, 0, 0
365000, -1.01515e-08, 0, 0, 0
366000, 5.08934e-09, 0, 0, 0
367000, 5.10294e-09, 0, 0, 0
368000, -1.02331e-08, 0, 0, 0
369000, 2.05206e-08, 0, 0, 0
370000, -5.14374e-09, 0, 0, 0
371000, -1.03147e-08, 0, 0, 0
372000, 0, 0, 0, 0
373000, -5.18453e-09, 0, 0, 0
374000, 0, 5.19812e-09, 0, 0
375000, -1.04234e-08, 0, 0, 0
376000, -5.2253e-09, 0, 0, 0
377000, 5.23889e-09, 0, 0, 0
378000, 5.25247e-09, 0, 0, 0
379000, -5.26606e-09, 0, 0, 0
380000, -5.27964e-09, 0, 0, 0
381000, 0, 0, 0, 0
382000, -5.3068e-09, 0, 0, 0
383000, 5.32038e-09, 0, 0, 0
384000, 0, 0, 0, 0
385000, 5.34753e-09, 0, 0, 0
386000, -5.3611e-09, 0, 0, 0
387000, 0, 0, 0, 0
388000, 1.61647e-08, 0, 0, 0
389000, 1.62054e-08, 0, 0, 0
390000, 0, 0, 0, 0
391000, 0, 0, 0, 0
392000, 1.0885e-08, 0, 0, 0
393000, 1.09121e-08, 0, 0, 0
394000, 1.64089e-08, 0, 0, 0
395000, 1.09664e-08, 0, 0, 0
396000, 1.64902e-08, 0, 0, 0
397000, 0, 0, 0, 0
398000, 5.52384e-09, 0, 0, 0
399000, -5.5374e-09, 0, 0, 0
400000, 0, 0, 0, 0
401000, 1.1129e-08, 0, 0, 0
402000, 5.57804e-09, 0, 0, 0
403000, -5.59158e-09, 0, 0, 0
404000, 1.68154e-08, 0, 0, 0
405000, -5.61867e-09, 0, 0, 0
406000, -1.12644e-08, 0, 0, 0
407000, -5.64575e-09, 0, 0, 0
408000, 1.69779e-08, 0, 0, 0
409000, -1.13456e-08, 0, 0, 0
410000, 5.68636e-09, 0, 0, 0
411000, 5.69989e-09, 0, 0, 0
412000, -1.14268e-08, 0, 0, 0
413000, -1.14539e-08, 0, 0, 0
414000, 0, 0, 0, 0
415000, -5.754e-09, 0, 0, 0
416000, 5.76752e-09, 0, 0, 0
417000, 0, 0, 0, 0
418000, 5.79457e-09, 0, 0, 0
419000, -5.80809e-09, 0, 0, 0
420000, 0, 0, 0, 0
421000, 1.16702e-08, 0, 0, 0
422000, 1.16973e-08, 0, 0, 0
423000, 0, 0, 0, 0
424000, -5.87566e-09, 0, 0, 0
425000, 5.88917e-09, 0, 0, 0
426000, 0, 0, 0, 0
427000, 1.18324e-08, 0, 0, 0
428000, 5.92969e-09, 0, 0, 0
429000, 1.18864e-08, 0, 0, 0
430000, 0, 0, 0, 0
431000, 0, 0, 0, 0
432000, -1.19674e-08, 0, 0, 0
433000, -5.99719e-09, 5.99719e-09, 0, 0
434000, 0, 0, 0, 0
435000, 6.02418e-09, 0, 0, 0
436000, 1.20753e-08, 0, 0, 0
437000, 6.05116e-09, 0, 0, 0
438000, 1.21293e-08, 0, 0, 0
439000, 6.07814e-09, 0, 0, 0
440000, 1.21832e-08, 0, 0, 0
441000, 0, 0, 0, 0
442000, 6.11859e-09, 0, 0, 0
443000, 1.83962e-08, 0, 0, 0
444000, -1.22911e-08, 0, 0, 0
445000, 0, 0, 0, 0
446000, -6.1725e-09, 0, 0, 0
447000, 1.23719e-08, 0, 0, 0
448000, 0, 0, 0, 0
449000, 6.21292e-09, 0, 0, 0
450000, 0, 0, 0, 0
451000, 6.23985e-09, 0, 0, 0
452000, -6.25332e-09, 0, 0, 0
453000, -6.26678e-09, 0, 0, 0
454000, 6.28025e-09, 0, 0, 0
455000, 1.25874e-08, 0, 0, 0
456000, -1.26143e-08, 0, 0, 0
457000, 1.26413e-08, 0, 0, 0
458000, -6.33408e-09, 0, 0, 0
459000, -1.26951e-08, 0, 0, 0
460000, -6.36099e-09, 0, 0, 0
461000, 1.27489e-08, 0, 0, 0
462000, -1.27758e-08, 0, 0, 0
463000, 6.40134e-09, 0, 0, 0
464000, 6.41479e-09, 0, 0, 0
465000, -6.42823e-09, 0, 0, 0
466000, 1.28834e-08, 0, 0, 0
467000, 0, 0, 0, 0
468000, -6.46856e-09, 0, 0, 0
469000, 6.482e-09, 0, 0, 0
470000, -6.49544e-09, 0, 0, 0
471000, 0, 0, 0, 0
472000, -1.30446e-08, 0, 0, 0
473000, -6.53574e-09, 0, 0, 0
474000, 6.54917e-09, 0, 0, 0
475000, 6.5626e-09, 0, 0, 0
476000, -1.31521e-08, 0, 0, 0
477000, 6.58946e-09, 0, 0, 0
478000, -6.60288e-09, 0, 0, 0
479000, -1.32326e-08, 0, 0, 0
480000, -6.62972e-09, 0, 0, 0
481000, 1.32863e-08, 0, 0, 0
482000, -1.33131e-08, 0, 0, 0
483000, 6.66998e-09, 0, 0, 0
484000, 6.68339e-09, 0, 0, 0
485000, -6.69681e-09, 0, 0, 0
486000, -1.34204e-08, 0, 0, 0
487000, 0, 0, 0, 0
488000, 0, 0, 0, 0
489000, 6.75044e-09, 0, 0, 0
490000, 0, 0, 0, 0
491000, 6.77725e-09, 0, 0, 0
492000, -1.35813e-08, 0, 0, 0
493000, -6.80405e-09, 0, 0, 0
494000, 1.36349e-08, 0, 0, 0
495000, 6.83085e-09, 0, 0, 0
496000, -1.36885e-08, 0, 0, 0
497000, 2.05729e-08, 0, 0, 0
498000, -6.87103e-09, 0, 0, 0
499000, -6.88442e-09, 0, 0, 0
500000, 0, 0, 0, 0
501000, -1.38224e-08, 0, 0, 0
502000, -6.92459e-09, 0, 0, 0
503000, 1.38759e-08, 0, 0, 0
504000, 6.95136e-09, 0, 0, 0
505000, -6.96474e-09, 0, 0, 0
506000, -6.97812e-09, 0, 0, 0
507000, 6.9915e-09, 0, 0, 0
508000, -7.00487e-09, 0, 0, 0
509000, 7.01825e-09, 0, 0, 0
510000, -7.03162e-09, 0, 0, 0
511000, 0, 0, 0, 0
512000, -7.05836e-09, 0, 0, 0
513000, -7.07173e-09, 0, 0, 0
514000, 1.41702e-08, 7.0851e-09, 0, 0
515000, 7.09846e-09, 0, 0, 0
516000, -1.42237e-08, 0, 0, 0
517000, 1.42504e-08, 0, 0, 0
518000, -7.13855e-09, 0, 0, 0
519000, 1.43038e-08, 0, 0, 0
520000, -7.16527e-09, 0, 0, 0
521000, 1.43572e-08, 0, 0, 0
522000, 1.4384e-08, 0, 0, 0
523000, 0, 0, 0, 0
524000, 0, 0, 0, 0
525000, 1.44641e-08, 0, 0, 0
526000, 1.44908e-08, 0, 0, 0
527000, -7.25872e-09, 0, 0, 0
528000, 1.45441e-08, 0, 0, 0
529000, -7.28541e-09, 0, 0, 0
530000, 7.29875e-09, 0, 0, 0
531000, -1.46242e-08, 0, 0, 0
532000, 0, 0, 0, 0
533000, 7.33877e-09, 0, 0, 0
534000, -7.3521e-09, 0, 0, 0
535000, -1.47309e-08, 0, 0, 0
536000, 0, 0, 0, 0
537000, -7.3921e-09, 0, 0, 0
538000, 0, 7.40543e-09, 0, 0
539000, -1.48375e-08, 0, 0, 0
540000, -7.43208e-09, 0, 0, 0
541000, 1.48908e-08, 0, 0, 0
542000, 1.49175e-08, 0, 0, 0
543000, 0, 0, 0, 0
544000, 0, 0, 0, 0
545000, 7.49869e-09, 0, 0, 0
546000, 0, 0, 0, 0
547000, 1.50506e-08, 0, 0, 0
548000, 7.53863e-09, 0, 0, 0
549000, 1.51039e-08, 0, 0, 0
550000, 0, 0, 0, 0
551000, 0, 0, 0, 0
552000, 2.27756e-08, 0, 0, 0
553000, 1.52103e-08, 0, 0, 0
554000, 0, 0, 0, 0
555000, -7.63178e-09, 0, 0, 0
556000, 7.64508e-09, 0, 0, 0
557000, -7.65838e-09, 0, 0, 0
558000, 0, 0, 0, 0
559000, -7.68497e-09, 0, 0, 0
560000, 0, 0, 0, 0
561000, 1.54231e-08, 0, 0, 0
562000, 7.72485e-09, 0, 0, 0
563000, -7.73813e-09, 0, 0, 0
564000, -7.75142e-09, 0, 0, 0
565000, 0, 0, 0, 0
566000, -7.77799e-09, 0, 0, 0
567000, -7.79128e-09, 0, 0, 0
568000, 1.56091e-08, 0, 0, 0
569000, -1.56357e-08, 0, 0, 0
570000, 7.83112e-09, 0, 0, 0
571000, 0, 0, 0, 0
572000, -7.85767e-09, 0, 0, 0
573000, 1.57419e-08, 0, 0, 0
574000, -7.88421e-09, 0, 0, 0
575000, -7.89748e-09, 0, 0, 0
576000, -7.91075e-09, 0, 0, 0
577000, 1.5848e-08, 0, 0, 0
578000, 1.58746e-08, 0, 0, 0
579000, 7.95055e-09, 0, 0, 0
580000, 0, 0, 0, 0
581000, 1.59541e-08, 0, 0, 0
582000, 7.99033e-09, 0, 0, 0
583000, 0, 0, 0, 0
584000, -1.60337e-08, 0, 0, 0
585000, 0, 0, 0, 0
586000, 1.60867e-08, 0, 0, 0
587000, -8.0566e-09, 0, 0, 0
588000, 8.06985e-09, 0, 0, 0
589000, 8.0831e-09, 0, 0, 0
590000, -8.09634e-09, 0, 0, 0
591000, 1.62192e-08, 0, 0, 0
592000, -8.12283e-09, 0, 0, 0
593000, -1.62721e-08, 0, 0, 0
594000, -8.14931e-09, 0, 0, 0
595000, 1.63251e-08, 0, 0, 0
596000, -1.63516e-08, 0, 0, 0
597000, 8.18903e-09, 0, 0, 0
598000, 8.20226e-09, 0, 0, 0
599000, 1.6431e-08, 0, 0, 0
600000, 8.22872e-09, 0, 0, 0
601000, -8.24195e-09, 0, 0, 0
602000, 1.65104e-08, 0, 0, 0
603000, -8.2684e-09, 0, 0, 0
604000, 8.28163e-09, 0, 0, 0
605000, 1.65897e-08, 0, 0, 0
606000, 8.30807e-09, 0, 0, 0
607000, 8.32129e-09, 0, 0, 0
608000, 1.6669e-08, 0, 0, 0
609000, 1.66955e-08, 0, 0, 0
610000, -8.36094e-09, 0, 0, 0
611000, 1.67483e-08, 0, 0, 0
612000, 0, 0, 0, 0
613000, 8.40058e-09, 0, 0, 0
614000, 8.41379e-09, 0, 0, 0
615000, 0, 0, 0, 0
616000, 8.4402e-09, 0, 0, 0
617000, 1.69068e-08, 0, 0, 0
618000, 8.46661e-09, 0, 0, 0
619000, -8.47981e-09, 0, 0, 0
620000, 8.49301e-09, 0, 0, 0
621000, -8.5062e-09, 0, 0, 0
622000, 0, 0, 0, 0
623000, 1.70652e-08, 0, 0, 0
624000, -8.54579e-09, 0, 0, 0
625000, 0, 0, 0, 0
626000, 0, 0, 0, 0
627000, 0, 0, 0, 0
628000, 1.71971e-08, 0, 0, 0
629000, 8.61173e-09, 0, 0, 0
630000, 1.72498e-08, 0, 0, 0
631000, 0, 0, 0, 0
632000, 0, 0, 0, 0
633000, 1.73289e-08, 0, 0, 0
634000, 1.73553e-08, 0, 0, 0
635000, 0, 0, 0, 0
636000, -8.70398e-09, 0, 0, 0
637000, 0, 0, 0, 0
638000, -8.73032e-09, 0, 0, 0
639000, -8.74349e-09, 0, 0, 0
640000, 1.75133e-08, 0, 0, 0
641000, -1.75397e-08, 0, 0, 0
642000, 0, 0, 0, 0
643000, 0, 0, 0, 0
644000, 1.76186e-08, 8.80931e-09, 0, 0
645000, 0, 0, 0, 0
646000, 8.83563e-09, -8.83563e-09, 0, 0
647000, 0, 0, 0, 0
648000, 8.86195e-09, 0, 0, 0
649000, -8.8751e-09, 0, 0, 0
650000, -8.88825e-09, 0, 0, 0
651000, 8.9014e-09, 0, 0, 0
652000, 8.91455e-09, 0, 0, 0
653000, 1.78554e-08, 0, 0, 0
654000, 8.94084e-09, 0, 0, 0
655000, 1.7908e-08, 0, 0, 0
656000, 0, 0, 0, 0
657000, 8.98027e-09, 0, 0, 0
658000, 0, 0, 0, 0
659000, 0, 0, 0, 0
660000, 9.01969e-09, 0, 0, 0
661000, 0, 0, 0, 0
662000, 9.04595e-09, 0, 0, 0
663000, 9.05909e-09, 0, 0, 0
664000, 9.07222e-09, 0, 0, 0
665000, 0, 0, 0, 0
666000, 0, 0, 0, 0
667000, -1.82232e-08, 0, 0, 0
668000, 1.82494e-08, 0, 0, 0
669000, 9.13784e-09, 0, 0, 0
670000, -9.15096e-09, 0, 0, 0
671000, 0, 0, 0, 0
672000, 0, 0, 0, 0
673000, 0, 0, 0, 0
674000, 9.20343e-09, 0, 0, 0
675000, 1.84331e-08, 0, 0, 0
676000, 0, 0, 0, 0
677000, 0, 0, 0, 0
678000, 0, 0, 0, 0
679000, 0, 0, 0, 0
680000, 9.28209e-09, 0, 0, 0
681000, 0, 0, 0, 0
682000, 9.30829e-09, 0, 0, 0
683000, -9.32139e-09, 0, 0, 0
684000, -9.33449e-09, 0, 0, 0
685000, 0, 0, 0, 0
686000, 0, 0, 0, 0
687000, 9.37378e-09, 0, 0, 0
688000, 0, 0, 0, 0
689000, 9.39996e-09, 0, 0, 0
690000, 0, 0, 0, 0
691000, 0, 0, 0, 0
692000, 1.88785e-08, 0, 0, 0
693000, 9.45231e-09, 0, 0, 0
694000, -9.46539e-09, 0, 0, 0
695000, 9.47848e-09, 0, 0, 0
696000, -9.49155e-09, 0, 0, 0
697000, 9.50463e-09, 0, 0, 0
698000, -9.51771e-09, 0, 0, 0
699000, 9.53079e-09, 0, 0, 0
700000, 9.54386e-09, 0, 0, 0
701000, 0, 0, 0, 0
702000, -9.57e-09, 0, 0, 0
703000, 0, 0, 0, 0
704000, 0, 0, 0, 0
705000, 0, 0, 0, 0
706000, 1.92445e-08, 0, 0, 0
707000, -9.63533e-09, 0, 0, 0
708000, 9.6484e-09, 0, 0, 0
709000, 9.66146e-09, 0, 0, 0
710000, -9.67451e-09, 0, 0, 0
711000, 9.68757e-09, 0, 0, 0
712000, -9.70062e-09, 0, 0, 0
713000, 9.71368e-09, 0, 0, 0
714000, -1.94535e-08, 0, 0, 0
715000, 9.73978e-09, 0, 0, 0
716000, 0, 0, 0, 0
717000, 0, 0, 0, 0
718000, -9.77892e-09, 0, 0, 0
719000, 0, 0, 0, 0
720000, 0, 0, 0, 0
721000, 9.81805e-09, 0, 0, 0
722000, -9.83109e-09, 0, 0, 0
723000, -9.84413e-09, 0, 0, 0
724000, 0, 0, 0, 0
725000, 9.8702e-09, 0, 0, 0
726000, 1.97665e-08, 0, 0, 0
727000, 9.89627e-09, 0, 0, 0
728000, -9.9093e-09, 0, 0, 0
729000, 9.92233e-09, 0, 0, 0
730000, 1.98707e-08, 0, 0, 0
731000, 9.94838e-09, 0, 0, 0
732000, 9.9614e-09, 0, 0, 0
733000, -9.97443e-09, 0, 0, 0
734000, -9.98745e-09, 0, 0, 0
735000, 0, 0, 0, 0
736000, -1.00135e-08, 0, 0, 0
737000, 0, 0, 0, 0
738000, 0, 0, 0, 0
739000, -1.00525e-08, 0, 0, 0
740000, 0, 0, 0, 0
741000, 1.00786e-08, 0, 0, 0
742000, 2.01831e-08, 0, 0, 0
743000, 1.01046e-08, 0, 0, 0
744000, -1.01176e-08, 0, 0, 0
745000, 1.01306e-08, 0, 0, 0
746000, 2.02872e-08, 0, 0, 0
747000, 1.01566e-08, 0, 0, 0
748000, 0, 0, 0, 0
749000, 2.03652e-08, 0, 0, 0
750000, 2.03911e-08, 0, 0, 0
751000, 0, 0, 0, 0
752000, 2.04431e-08, 0, 0, 0
753000, -1.02346e-08, 0, 0, 0
754000, 2.04951e-08, 0, 0, 0
755000, 1.02605e-08, 0, 0, 0
756000, 0, 0, 0, 0
757000, 0, 0, 0, 0
758000, 1.02995e-08, 0, 0, 0
759000, 0, 0, 0, 0
760000, 1.03254e-08, 0, 0, 0
761000, 0, 0, 0, 0
762000, 0, 0, 0, 0
763000, -1.03644e-08, 0, 0, 0
764000, -1.03774e-08, 0, 0, 0
765000, 0, 0, 0, 0
766000, 0, 0, 0, 0
767000, 1.04163e-08, 0, 0, 0
768000, -1.04292e-08, 0, 0, 0
769000, 0, 0, 0, 0
770000, -1.04552e-08, 0, 0, 0
771000, -1.04681e-08, 0, 0, 0
772000, 1.04811e-08, 0, 0, 0
773000, 0, 0, 0, 0
774000, 1.0507e-08, 0, 0, 0
775000, 2.104e-08, 0, 0, 0
776000, 2.10659e-08, 0, 0, 0
777000, 1.05459e-08, 0, 0, 0
778000, 0, 0, 0, 0
779000, -1.05718e-08, 0, 0, 0
780000, -1.05847e-08, 0, 0, 0
781000, 0, 0, 0, 0
782000, -1.06106e-08, 0, 0, 0
783000, 0, 0, 0, 0
784000, 0, 0, 0, 0
785000, 0, 0, 0, 0
786000, 1.06624e-08, 0, 0, 0
787000, 2.13507e-08, 0, 0, 0
788000, 0, 0, 0, 0
789000, -1.07012e-08, 0, 0, 0
790000, 0, 0, 0, 0
791000, -1.07271e-08, 0, 0, 0
792000, 0, 0, 0, 0
793000, 2.15059e-08, 0, 0, 0
794000, -1.07659e-08, 0, 0, 0
795000, 1.07788e-08, 0, 0, 0
796000, 1.07917e-08, 0, 0, 0
797000, 1.08047e-08, 0, 0, 0
798000, 0, 0, 0, 0
799000, 1.08305e-08, 0, 0, 0
800000, 0, 0, 0, 0
801000, -1.08563e-08, 0, 0, 0
802000, 1.08692e-08, 0, 0, 0
803000, 0, 0, 0, 0
804000, -1.08951e-08, 0, 0, 0
805000, 1.0908e-08, 0, 0, 0
806000, -1.09209e-08, 0, 0, 0
807000, 1.09338e-08, 0, 0, 0
808000, 1.09467e-08, 0, 0, 0
809000, 0, 0, 0, 0
810000, 0, 0, 0, 0
811000, 1.09854e-08, 0, 0, 0
812000, 1.09983e-08, 0, 0, 0
813000, 1.10112e-08, 0, 0, 0
814000, 0, 0, 0, 0
815000, 0, 0, 0, 0
816000, 0, 0, 0, 0
817000, -1.10628e-08, 0, 0, 0
818000, 0, 0, 0, 0
819000, 0, 0, 0, 0
820000, 1.11015e-08, 0, 0, 0
821000, 0, 0, 0, 0
822000, 1.11272e-08, 0, 0, 0
823000, 0, 1.11401e-08, 0, 0
824000, 0, 0, 0, 0
825000, 0, 0, 0, 0
826000, 0, 0, 0, 0
827000, 1.11916e-08, 0, 0, 0
828000, 1.12045e-08, 0, 0, 0
829000, 1.12174e-08, 0, 0, 0
830000, 0, 0, 0, 0
831000, 0, 0, 0, 0
832000, 1.1256e-08, 0, 0, 0
833000, 1.12689e-08, 0, 0, 0
834000, -1.12817e-08, 0, 0, 0
835000, 1.12946e-08, 0, 0, 0
836000, -1.13075e-08, 0, 0, 0
837000, 1.13203e-08, 0, 0, 0
838000, 2.26664e-08, 0, 0, 0
839000, 0, 0, 0, 0
840000, -1.13589e-08, 0, 0, 0
841000, 0, 0, 0, 0
842000, -1.13846e-08, 0, 0, 0
843000, 0, 0, 0, 0
844000, 0, 0, 0, 0
845000, 0, 0, 0, 0
846000, 1.1436e-08, 0, 0, 0
847000, 1.14489e-08, 0, 0, 0
848000, 0, 0, 0, 0
849000, 2.29491e-08, 0, 0, 0
850000, 0, 0, 0, 0
851000, 1.15002e-08, 0, 0, 0
852000, 1.15131e-08, 0, 0, 0
853000, 1.15259e-08, 0, 0, 0
854000, 1.15388e-08, 0, 0, 0
855000, 1.15516e-08, 0, 0, 0
856000, 1.15644e-08, 0, 0, 0
857000, 2.31545e-08, 0, 0, 0
858000, 0, 0, 0, 0
859000, 1.16029e-08, 0, 0, 0
860000, -1.16157e-08, 0, 0, 0
861000, -1.16286e-08, 0, 0, 0
862000, 1.16414e-08, 0, 0, 0
863000, 0, 0, 0, 0
864000, 1.1667e-08, 0, 0, 0
865000, 0, 0, 0, 0
866000, 0, 0, 0, 0
867000, -1.17055e-08, 0, 0, 0
868000, -1.17183e-08, 0, 0, 0
869000, 0, 0, 0, 0
870000, 0, 0, 0, 0
871000, 1.17567e-08, 0, 0, 0
872000, 0, 0, 0, 0
873000, 1.17824e-08, 0, 0, 0
874000, 0, 0, 0, 0
875000, -1.1808e-08, 0, 0, 0
876000, 0, 0, 0, 0
877000, 0, 0, 0, 0
878000, 1.18464e-08, 0, 0, 0
879000, 0, 0, 0, 0
880000, 0, 0, 0, 0
881000, -1.18848e-08, 0, 0, 0
882000, 1.18975e-08, 0, 0, 0
883000, 0, 0, 0, 0
884000, 0, 0, 0, 0
885000, 1.19359e-08, 0, 0, 0
886000, 0, 0, 0, 0
887000, 0, 0, 0, 0
888000, 0, 0, 0, 0
889000, -1.19871e-08, 0, 0, 0
890000, 0, 0, 0, 0
891000, 0, 0, 0, 0
892000, 1.20254e-08, 0, 0, 0
893000, 0, 0, 0, 0
894000, 0, 0, 0, 0
895000, -1.20637e-08, 0, 0, 0
896000, -1.20765e-08, 0, 0, 0
897000, 0, 0, 0, 0
898000, 0, 0, 0, 0
899000, 0, 0, 0, 0
900000, 0, 0, 0, 0
901000, 0, 0, 0, 0
902000, -1.21531e-08, 0, 0, 0
903000, -1.21659e-08, 0, 0, 0
904000, 1.21786e-08, 0, 0, 0
905000, 0, 0, 0, 0
906000, 0, 0, 0, 0
907000, 0, 0, 0, 0
908000, 1.22296e-08, 0, 0, 0
909000, -1.22424e-08, 0, 0, 0
910000, -1.22551e-08, 0, 0, 0
911000, 1.22679e-08, 0, 0, 0
912000, 0, 0, 0, 0
913000, 1.22934e-08, 0, 0, 0
914000, 0, 0, 0, 0
915000, 1.23189e-08, 0, 0, 0
916000, 0, 0, 0, 0
917000, 0, 0, 0, 0
918000, 1.23571e-08, 0, 0, 0
919000, 0, 0, 0, 0
920000, 1.23826e-08, 0, 0, 0
921000, 0, 0, 0, 0
922000, 1.2408e-08, 0, 0, 0
923000, -1.24208e-08, 0, 0, 0
924000, -1.24335e-08, 0, 0, 0
925000, 0, 0, 0, 0
926000, 0, 0, 0, 0
927000, 0, 0, 0, 0
928000, 0, 0, 0, 0
929000, 0, 0, 0, 0
930000, 1.25098e-08, 0, 0, 0
931000, 2.50451e-08, 0, 0, 0
932000, 0, 0, 0, 0
933000, -1.2548e-08, 0, 0, 0
934000, 0, 0, 0, 0
935000, 1.25734e-08, 0, 0, 0
936000, -1.25861e-08, 0, 0, 0
937000, 0, 0, 0, 0
938000, 0, 0, 0, 0
939000, 0, 0, 0, 0
940000, 2.52739e-08, 0, 0, 0
941000, -1.26497e-08, 0, 0, 0
942000, 1.26624e-08, 0, 0, 0
943000, 1.26751e-08, 0, 0, 0
944000, 0, 0, 0, 0
945000, 0, 0, 0, 0
946000, 0, 0, 0, 0
947000, 0, 0, 0, 0
948000, 0, 0, 0, 0
949000, 0, 0, 0, 0
950000, 0, -1.27639e-08, 0, 0
951000, 2.55532e-08, 0, 0, 0
952000, 1.27893e-08, 0, 0, 0
953000, 0, 0, 0, 0
954000, 1.28147e-08, 0, 0, 0
955000, -1.28274e-08, 0, 0, 0
956000, 1.284e-08, 0, 0, 0
957000, 1.28527e-08, 0, 0, 0
958000, 0, 0, 0, 0
959000, -1.28781e-08, 0, 0, 0
960000, 0, 0, 0, 0
961000, 0, 0, 0, 0
962000, 1.29161e-08, 0, 0, 0
963000, 0, 0, 0, 0
964000, 0, 0, 0, 0
965000, 0, 0, 0, 0
966000, 0, 0, 0, 0
967000, 1.29794e-08, 0, 0, 0
968000, 0, 0, 0, 0
969000, 1.30047e-08, 0, 0, 0
970000, 0, 0, 0, 0
971000, 0, 0, 0, 0
972000, 0, 0, 0, 0
973000, 0, 0, 0, 0
974000, 1.3068e-08, 0, 0, 0
975000, 0, 0, 0, 0
976000, 0, 0, 0, 0
977000, -1.3106e-08, 0, 0, 0
978000, 0, 0, 0, 0
979000, 0, 0, 0, 0
980000, 0, 0, 0, 0
981000, 0, 0, 0, 0
982000, 0, 0, 0, 0
983000, 0, 0, 0, 0
984000, 2.6389e-08, 0, 0, 0
985000, 1.32071e-08, 0, 0, 0
986000, -1.32198e-08, 0, 0, 0
987000, -1.32324e-08, 0, 0, 0
988000, 0, 0, 0, 0
989000, 1.32577e-08, 0, 0, 0
990000, 1.32703e-08, 0, 0, 0
991000, 0, 0, 0, 0
992000, 0, 0, 0, 0
993000, 1.33082e-08, 0, 0, 0
994000, 0, 0, 0, 0
995000, 1.33334e-08, 0, 0, 0
996000, -1.3346e-08, 0, 0, 0
997000, 0, 0, 0, 0
998000, 1.33713e-08, 0, 0, 0
999000, 1.33839e-08, 0, 0, 0


==> plots/catastrophe_rel.csv <==
0, 0, 0, 0, 0
1, 135111, 3004, 143, 0
2, 67284, 1491, 71, 0
3, 44797, 992, 48, 0
4, 33576, 744, 37, 0
5, 26851, 595, 30, 0
6, 22371, 497, 26, 0
7, 19173, 427, 24, 0
8, 16774, 374, -11, 0
9, 14910, 334, 20, 0
10, 13419, 301, -6, 0
11, 12199, 274, -5, 0
12, 11183, 253, -3, 0
13, 10323, 234, -2, 0
14, 9586, 218, -2, 0
15, 8948, 205, 0, 0
16, 8389, 193, 1, 0
17, 7896, 183, 2, 0
18, 7459, 174, 3, 0
19, 7066, 165, 3, 0
20, 6714, 158, 4, 0
21, 6395, 151, 5, 0
22, 6106, 146, 6, 0
23, 5841, 140, 7, 0
24, 5599, 136, -3, 0
25, 5376, 131, -2, 0
26, 5170, 127, -1, 0
27, 4979, 123, -1, 0
28, 4803, 120, 1, 0
29, 4638, 117, 2, 0
30, 4484, 113, 2, 0
31, 4339, 110, 3, 0
32, 4205, 108, 4, 0
33, 4079, 107, 6, 0
34, 3960, 104, -1, 0
35, 3848, 102, -1, 0
36, 3742, 100, 0, 0
37, 3642, 99, 2, 0
38, 3546, 96, 2, 0
39, 3457, 95, 3, 0
40, 3372, 94, -2, 0
41, 3290, 93, -1, 0
42, 3212, 91, 0, 0
43, 3140, 91, 1, 0
44, 3069, 89, 2, 0
45, 3002, 88, 3, 0
46, 2937, 87, -2, 0
47, 2877, 87, 0, 0
48, 2817, 86, 0, 0
49, 2760, 85, 1, 0
50, 2706, 84, 2, 0
51, 2654, 84, 3, 0
52, 2604, 83, -1, 0
53, 2556, 82, 0, 0
54, 2510, 82, 1, 0
55, 2465, 81, 2, 0
56, 2422, 81, -2, 0
57, 2380, 80, 0, 0
58, 2340, 80, 0, 0
59, 2301, 79, 1, 0
60, 2264, 79, 2, 0
61, 2228, 78, -1, 0
62, 2192, 78, 0, 0
63, 2159, 78, 1, 0
64, 2126, 78, 2, 0
65, 2095, 78, -1, 0
66, 2064, 78, 1, 0
67, 2034, 78, 1, 0
68, 2005, 77, 2, 0
69, 1977, 77, -1, 0
70, 1951, 78, 1, 0
71, 1924, 77, 2, 0
72, 1898, 77, -1, 0
73, 1873, 77, 0, 0
74, 1848, 77, 0, 0
75, 1824, 77, 2, 0
76, 1801, 77, -1, 0
77, 1780, 77, 0, 0
78, 1758, 77, 2, 0
79, 1737, 77, -1, 0
80, 1716, 77, 0, 0
81, 1696, 77, 1, 0
82, 1675, 77, 2, 0
83, 1657, 77, 0, 0
84, 1637, 77, 1, 0
85, 1619, 77, -2, 0
86, 1602, 77, 0, 0
87, 1585, 78, 1, 0
88, 1568, 78, -1, 0
89, 1552, 78, 1, 0
90, 1535, 78, 1, 0
91, 1519, 78, -1, 0
92, 1503, 78, 0, 0
93, 1487, 78, 1, 0
94, 1474, 79, 0, 0
95, 1458, 78, 0, 0
96, 1444, 78, 1, 0
97, 1430, 79, 0, 0
98, 1417, 79, 1, 0
99, 1403, 79, 2, 0
100, 1391, 80, 0, 0
101, 1378, 80, 2, 0
102, 1365, 80, 0, 0
103, 1353, 80, 1, 0
104, 1341, 80, -1, 0
105, 1329, 81, 0, 0
106, 1318, 81, 1, 0
107, 1307, 81, 0, 0
108, 1296, 82, 1, 0
109, 1285, 82, 0, 0
110, 1274, 82, 0, 0
111, 1263, 82, -1, 0
112, 1253, 82, 0, 0
113, 1243, 82, 1, 0
114, 1232, 82, -1, 0
115, 1223, 83, 0, 0
116, 1214, 84, 0, 0
117, 1205, 84, 1, 0
118, 1195, 84, 0, 0
119, 1186, 84, 0, 0
120, 1177, 84, -1, 0
121, 1168, 85, 0, 0
122, 1160, 85, 1, 0
123, 1151, 86, 0, 0
124, 1142, 86, 1, 0
125, 1134, 86, 0, 0
126, 1127, 87, 2, 0
127, 1119, 87, 0, 0
128, 1111, 87, 1, 0
129, 1103, 87, 0, 0
130, 1096, 87, 1, 0
131, 1089, 88, 0, 0
132, 1081, 88, 1, 0
133, 1075, 88, 0, 0
134, 1067, 89, 1, 0
135, 1061, 89, 0, 0
136, 1053, 89, 1, 0
137, 1047, 90, 0, 0
138, 1040, 90, 1, 0
139, 1034, 91, 0, 0
140, 1028, 91, 0, 0
141, 1021, 91, 0, 0
142, 1015, 92, 0, 0
143, 1009, 93, 1, 0
144, 1003, 92, 0, 0
145, 997, 93, 1, 0
146, 992, 94, 1, 0
147, 986, 93, 1, 0
148, 980, 94, 1, 0
149, 974, 94, 0, 0
150, 968, 95, 1, 0
151, 963, 95, 0, 0
152, 957, 95, 1, 0
153, 953, 96, 1, 0
154, 948, 96, -1, 0
155, 943, 97, 1, 0
156, 938, 97, 1, 0
157, 932, 97, 1, 0
158, 928, 98, 0, 0
159, 923, 98, 0, 0
160, 918, 99, 1, 0
161, 914, 99, 1, 0
162, 909, 99, 1, 0
163, 904, 100, 1, 0
164, 899, 100, 0, 0
165, 895, 101, 1, 0
166, 891, 101, 1, 0
167, 886, 101, 0, 0
168, 881, 101, 1, 0
169, 878, 102, 0, 0
170, 873, 102, 0, 0
171, 869, 103, 1, 0
172, 866, 103, 1, 0
173, 862, 104, 0, 0
174, 858, 104, 1, 0
175, 853, 104, 0, 0
176, 850, 105, 0, 0
177, 846, 106, 1, 0
178, 843, 106, 1, 0
179, 838, 106, 0, 0
180, 835, 106, 0, 0
181, 831, 107, 1, 0
182, 828, 107, 0, 0
183, 825, 108, 0, 0
184, 821, 109, 1, 0
185, 817, 108, 0, 0
186, 813, 109, 0, 0
187, 811, 110, 0, 0
188, 808, 110, 1, 0
189, 804, 111, 1, 0
190, 800, 110, 0, 0
191, 797, 111, -1, 0
192, 794, 111, 0, 0
193, 791, 112, 1, 0
194, 788, -56, 0, 0
195, 784, -56, -1, 0
196, 782, -54, 1, 0
197, 780, -53, 1, 0
198, 776, -51, 0, 0
199, 774, -50, 0, 0
200, 771, -49, 1, 0
201, 767, -48, 0, 0
202, 765, -46, 1, 0
203, 761, -46, 0, 0
204, 759, -44, 0, 0
205, 756, -43, 1, 0
206, 754, -42, 1, 0
207, 751, -41, 0, 0
208, 749, -39, 0, 0
209, 746, -38, 0, 0
210, 743, -37, 1, 0
211, 741, -35, 1, 0
212, 739, -34, 1, 0
213, 736, -34, 0, 0
214, 734, -32, 0, 0
215, 731, -31, 0, 0
216, 729, -30, 1, 0
217, 727, -29, 1, 0
218, 724, -28, 0, 0
219, 722, -27, 0, 0
220, 720, -25, 0, 0
221, 717, -24, 0, 0
222, 715, -23, 0, 0
223, 713, -22, 1, 0
224, 711, -21, 1, 0
225, 708, -20, 1, 0
226, 707, -19, 1, 0
227, 705, -18, 0, 0
228, 702, -16, 1, 0
229, 700, -16, 0, 0
230, 698, -15, 0, 0
231, 696, -13, 1, 0
232, 694, -12, 1, 0
233, 692, -11, 1, 0
234, 690, -11, 0, 0
235, 688, -9, 0, 0
236, 686, -8, 1, 0
237, 684, -7, 0, 0
238, 682, -7, 0, 0
239, 680, -5, 0, 0
240, 679, -4, 0, 0
241, 677, -3, 0, 0
242, 675, -2, 0, 0
243, 673, -1, 0, 0
244, 672, 0, 0, 0
245, 670, 1, 0, 0
246, 668, 2, 1, 0
247, 666, 3, 1, 0
248, 664, 4, 1, 0
249, 663, 5, 0, 0
250, 661, 6, 1, 0
251, 660, 7, 1, 0
252, 658, 8, 1, 0
253, 656, 9, 1, 0
254, 655, 10, 1, 0
255, 653, 10, 0, 0
256, 652, 12, 1, 0
257, 650, 13, 1, 0
258, 648, 13, 0, 0
259, 648, 15, 1, 0
260, 646, 15, 1, 0
261, 644, 16, 0, 0
262, 643, 17, 0, 0
263, 641, 18, 1, 0
264, 639, 19, 0, 0
265, 639, 20, 1, 0
266, 638, 21, 1, 0
267, 636, 22, 1, 0
268, 634, 23, 0, 0
269, 633, 24, 0, 0
270, 632, 25, 0, 0
271, 630, 25, 0, 0
272, 629, 27, 0, 0
273, 627, 27, 0, 0
274, 627, 28, 0, 0
275, 625, 29, 0, 0
276, 624, 30, 0, 0
277, 623, 31, 0, 0
278, 621, 31, 0, 0
279, 621, 33, 1, 0
280, 619, 33, 0, 0
281, 617, 34, 0, 0
282, 616, 35, -1, 0
283, 616, 36, 0, 0
284, 614, 37, 0, 0
285, 614, 38, 0, 0
286, 611, 38, 0, 0
287, 611, 40, 1, 0
288, 610, 41, 1, 0
289, 609, 41, 1, 0
290, 608, 43, 0, 0
291, 606, 43, 0, 0
292, 606, 44, 1, 0
293, 604, 44, 0, 0
294, 604, 46, 0, 0
295, 603, 47, 1, 0
296, 601, 47, 1, 0
297, 600, 48, 0, 0
298, 599, 49, 0, 0
299, 598, 50, 0, 0
300, 596, 50, 0, 0
301, 597, 52, 1, 0
302, 595, 52, 1, 0
303, 594, 53, 0, 0
304, 592, 53, 0, 0
305, 593, 55, 1, 0
306, 591, 55, 0, 0
307, 590, 56, 0, 0
308, 590, 57, 0, 0
309, 589, 58, 0, 0
310, 588, 59, 0, 0
311, 587, 60, 1, 0
312, 586, 60, 1, 0
313, 586, 62, 0, 0
314, 584, 62, 0, 0
315, 583, 63, 0, 0
316, 583, 64, 1, 0
317, 582, 65, 0, 0
318, 581, -38, 0, 0
319, 579, -37, 0, 0
320, 579, -36, 0, 0
321, 578, -34, 1, 0
322, 578, -33, 0, 0
323, 577, -32, 0, 0
324, 576, -31, 0, 0
325, 575, -30, 0, 0
326, 574, -29, 0, 0
327, 574, -28, 0, 0
328, 572, -27, 0, 0
329, 571, -26, 0, 0
330, 571, -25, 0, 0
331, 571, -23, 1, 0
332, 570, -22, 0, 0
333, 569, -22, 0, 0
334, 568, -21, 0, 0
335, 568, -19, 1, 0
336, 567, -18, 0, 0
337, 566, -17, 0, 0
338, 566, -16, 0, 0
339, 565, -15, 0, 0
340, 564, -14, 0, 0
341, 563, -13, 0, 0
342, 563, -12, 0, 0
343, 563, -11, 0, 0
344, 562, -10, 0, 0
345, 561, -9, 0, 0
346, 561, -8, 0, 0
347, 560, -7, 1, 0
348, 559, -6, 0, 0
349, 559, -5, 0, 0
350, 558, -4, 1, 0
351, 558, -3, 0, 0
352, 557, -2, 0, 0
353, 556, -1, 0, 0
354, 555, 0, 0, 0
355, 556, 2, 1, 0
356, 555, 2, 0, 0
357, 554, 3, 0, 0
358, 553, 4, 0, 0
359, 552, 5, 0, 0
360, 553, 6, 1, 0
361, 552, 7, 0, 0
362, 551, 8, 0, 0
363, 551, 9, 0, 0
364, 551, 10, 0, 0
365, 550, 11, -1, 0
366, 550, 12, 0, 0
367, 549, 13, 0, 0
368, 548, 14, 0, 0
369, 548, 15, 1, 0
370, 547, 15, -1, 0
371, 548, 17, 1, 0
372, 546, 18, 0, 0
373, 546, 19, 1, 0
374, 546, 20, 1, 0
375, 545, 21, 0, 0
376, 545, 21, 0, 0
377, 544, 22, 0, 0
378, 544, 24, 1, 0
379, 543, 24, 0, 0
380, 542, 25, 0, 0
381, 543, 26, 0, 0
382, 542, 27, 1, 0
383, 541, 28, 0, 0
384, 541, 29, 0, 0
385, 541, 30, 0, 0
386, 540, 31, 0, 0
387, 540, 32, 0, 0
388, 539, 32, 0, 0
389, 540, 34, 1, 0
390, 538, 34, 0, 0
391, 539, 35, 0, 0
392, 538, 36, 0, 0
393, 538, 37, 0, 0
394, 538, 38, 0, 0
395, 537, 39, 0, 0
396, 536, 40, 0, 0
397, 536, 41, 0, 0
398, 536, 41, -1, 0
399, 536, 43, 1, 0
400, 536, 44, 1, 0
401, 535, 45, 1, 0
402, 534, 45, 0, 0
403, 534, 46, 1, 0
404, 534, 47, 0, 0
405, 533, 48, 0, 0
406, 533, 49, 0, 0
407, 533, 49, 0, 0
408, 532, 50, 0, 0
409, 532, 51, 0, 0
410, 532, 53, 0, 0
411, 531, 53, 0, 0
412, 532, -25, 0, 0
413, 531, -25, 0, 0
414, 531, -23, 0, 0
415, 531, -22, 0, 0
416, 530, -22, 0, 0
417, 530, -21, 0, 0
418, 530, -19, 1, 0
419, 530, -18, 0, 0
420, 529, -17, 0, 0
421, 530, -16, 1, 0
422, 529, -14, 1, 0
423, 529, -14, 0, 0
424, 529, -12, 1, 0
425, 528, -12, 0, 0
426, 528, -11, 0, 0
427, 527, -10, 0, 0
428, 528, -8, 0, 0
429, 527, -8, 0, 0
430, 526, -7, 0, 0
431, 526, -6, 0, 0
432, 527, -4, 0, 0
433, 527, -4, 1, 0
434, 527, -2, 1, 0
435, 526, -2, 0, 0
436, 526, -1, 0, 0
437, 525, 0, 0, 0
438, 526, 2, 0, 0
439, 525, 2, 0, 0
440, 525, 3, 0, 0
441, 525, 5, 0, 0
442, 524, 5, 0, 0
443, 524, 6, 0, 0
444, 524, 7, 0, 0
445, 524, 8, 0, 0
446, 524, 9, 0, 0
447, 523, 10, 0, 0
448, 524, 11, 1, 0
449, 524, 12, 0, 0
450, 523, 14, 0, 0
451, 523, 14, 1, 0
452, 523, 15, 0, 0
453, 523, 16, 1, 0
454, 523, 17, 0, 0
455, 522, 18, 0, 0
456, 522, 19, 1, 0
457, 522, 20, 1, 0
458, 522, 21, 0, 0
459, 522, 22, 0, 0
460, 522, 23, 0, 0
461, 521, 23, 0, 0
462, 521, 24, 0, 0
463, 522, 26, 1, 0
464, 521, 26, 0, 0
465, 520, 27, -1, 0
466, 521, 29, 1, 0
467, 521, 30, 1, 0
468, 521, 30, 0, 0
469, 521, 32, 1, 0
470, 520, 32, 0, 0
471, 520, 33, 0, 0
472, 520, 34, 1, 0
473, 520, 35, 0, 0
474, 520, 36, 1, 0
475, 520, 37, 0, 0
476, 520, 38, 0, 0
477, 519, 38, 0, 0
478, 519, 39, 0, 0
479, 519, 40, 0, 0
480, 520, 42, 1, 0
481, 519, 42, 0, 0
482, 520, -24, 1, 0
483, 519, -23, 0, 0
484, 519, -23, 0, 0
485, 519, -22, 0, 0
486, 518, -21, -1, 0
487, 519, -19, 1, 0
488, 519, -19, 0, 0
489, 519, -17, 0, 0
490, 519, -16, 0, 0
491, 519, -15, 1, 0
492, 518, -15, 0, 0
493, 518, -14, 0, 0
494, 518, -12, 0, 0
495, 518, -12, 0, 0
496, 518, -10, 0, 0
497, 518, -9, 0, 0
498, 519, -8, 0, 0
499, 518, -7, 0, 0
500, 518, -6, 0, 0
501, 518, -5, 0, 0
502, 518, -4, 0, 0
503, 518, -4, 0, 0
504, 518, -2, 1, 0
505, 518, -1, 0, 0
506, 517, -1, 0, 0
507, 518, 0, 0, 0
508, 518, 2, 0, 0
509, 518, 2, 0, 0
510, 518, 4, 0, 0
511, 518, 5, 0, 0
512, 518, 6, 0, 0
513, 518, 7, 1, 0
514, 518, 8, 1, 0
515, 518, 9, 0, 0
516, 517, 9, 0, 0
517, 518, 11, 0, 0
518, 518, 11, 0, 0
519, 518, 13, 1, 0
520, 518, 13, 0, 0
521, 518, 15, 1, 0
522, 518, 15, 0, 0
523, 518, 16, 0, 0
524, 518, 17, 0, 0
525, 518, 19, 0, 0
526, 518, 20, 0, 0
527, 518, 20, 0, 0
528, 517, 21, 0, 0
529, 518, 22, 0, 0
530, 518, 23, 0, 0
531, 519, 24, 0, 0
532, 519, 25, 0, 0
533, 519, 26, 0, 0
534, 518, 27, 0, 0
535, 519, 28, 0, 0
536, 518, 29, 0, 0
537, 519, 30, 0, 0
538, 518, 31, 0, 0
539, 519, 32, 0, 0
540, 519, 33, 0, 0
541, 519, 34, 0, 0
542, 518, 34, 0, 0
543, 519, 36, 1, 0
544, 518, 36, 0, 0
545, 518, 37, 0, 0
546, 518, 38, 0, 0
547, 519, -20, 0, 0
548, 519, -20, 0, 0
549, 518, -19, 0, 0
550, 519, -17, 1, 0
551, 518, -17, 0, 0
552, 519, -15, 0, 0
553, 520, -15, 0, 0
554, 520, -13, 0, 0
555, 519, -13, 0, 0
556, 519, -12, 0, 0
557, 520, -10, 1, 0
558, 520, -9, 0, 0
559, 519, -8, 0, 0
560, 520, -7, 0, 0
561, 520, -6, 0, 0
562, 519, -6, 0, 0
563, 519, -5, 0, 0
564, 520, -3, 0, 0
565, 521, -2, 0, 0
566, 521, -1, 0, 0
567, 521, 0, 0, 0
568, 520, 0, 0, 0
569, 521, 2, 0, 0
570, 521, 3, 0, 0
571, 520, 4, 0, 0
572, 520, 5, 0, 0
573, 522, 6, 0, 0
574, 521, 7, 0, 0
575, 521, 8, 0, 0
576, 521, 9, 0, 0
577, 521, 10, 0, 0
578, 522, 11, 1, 0
579, 521, 12, 0, 0
580, 521, 12, 0, 0
581, 521, 14, 0, 0
582, 521, 14, 0, 0
583, 522, 15, 0, 0
584, 522, 16, 0, 0
585, 521, 17, 0, 0
586, 522, 18, 0, 0
587, 522, 19, 0, 0
588, 523, 20, 0, 0
589, 523, 21, 0, 0
590, 523, 22, 0, 0
591, 523, 23, 0, 0
592, 522, 24, 0, 0
593, 523, 26, 1, 0
594, 523, 27, 1, 0
595, 523, 27, 0, 0
596, 523, 28, 0, 0
597, 524, 29, 0, 0
598, 523, 30, 0, 0
599, 523, 30, 0, 0
600, 523, 32, 0, 0
601, 524, 33, 0, 0
602, 525, 34, 0, 0
603, 524, 35, 0, 0
604, 524, -19, 0, 0
605, 524, -18, 0, 0
606, 524, -17, 0, 0
607, 525, -16, 0, 0
608, 524, -15, 0, 0
609, 524, -14, 0, 0
610, 525, -13, 0, 0
611, 526, -11, 0, 0
612, 525, -11, 0, 0
613, 526, -9, 1, 0
614, 525, -9, 0, 0
615, 525, -8, 0, 0
616, 527, -6, 1, 0
617, 526, -5, 0, 0
618, 526, -5, 0, 0
619, 527, -3, 0, 0
620, 527, -2, 0, 0
621, 527, -1, 0, 0
622, 527, 0, 0, 0
623, 527, 1, 0, 0
624, 527, 1, 0, 0
625, 527, 3, 0, 0
626, 528, 4, 0, 0
627, 527, 4, 0, 0
628, 527, 5, 0, 0
629, 528, 6, 0, 0
630, 528, 8, 1, 0
631, 528, 8, 0, 0
632, 529, 10, 0, 0
633, 528, 10, 0, 0
634, 529, 12, 0, 0
635, 529, 12, 0, 0
636, 529, 13, 0, 0
637, 529, 14, 0, 0
638, 529, 16, 0, 0
639, 530, 17, 0, 0
640, 530, 18, 1, 0
641, 530, 19, 0, 0
642, 529, 19, 0, 0
643, 530, 20, 0, 0
644, 531, 22, 1, 0
645, 530, 22, 0, 0
646, 531, 23, 0, 0
647, 532, 25, 0, 0
648, 531, 25, 0, 0
649, 531, 26, 0, 0
650, 531, 27, 0, 0
651, 531, 28, 0, 0
652, 532, 29, 1, 0
653, 532, 30, 0, 0
654, 533, 31, 0, 0
655, 533, 32, 0, 0
656, 532, 33, 0, 0
657, 532, -16, 0, 0
658, 532, -15, 0, 0
659, 533, -14, 0, 0
660, 533, -13, 0, 0
661, 534, -12, 0, 0
662, 534, -11, 0, 0
663, 534, -10, 0, 0
664, 534, -9, 0, 0
665, 534, -8, 0, 0
666, 535, -7, 0, 0
667, 535, -6, 0, 0
668, 535, -5, 0, 0
669, 535, -4, 0, 0
670, 535, -3, 0, 0
671, 536, -2, 0, 0
672, 535, -1, 0, 0
673, 536, 1, 1, 0
674, 535, 1, 0, 0
675, 536, 2, 0, 0
676, 537, 3, 0, 0
677, 537, 4, 0, 0
678, 536, 5, 0, 0
679, 537, 6, 0, 0
680, 537, 7, 0, 0
681, 537, 8, 0, 0
682, 537, 9, 0, 0
683, 538, 10, 1, 0
684, 538, 11, 0, 0
685, 538, 12, 0, 0
686, 539, 13, 0, 0
687, 539, 14, 0, 0
688, 539, 15, 0, 0
689, 539, 16, 1, 0
690, 540, 17, 0, 0
691, 540, 18, 0, 0
692, 540, 18, -1, 0
693, 540, 20, 0, 0
694, 540, 20, 0, 0
695, 541, 22, 0, 0
696, 541, 23, 0, 0
697, 541, 23, 0, 0
698, 542, 25, 0, 0
699, 541, 25, -1, 0
700, 541, 26, 0, 0
701, 542, 27, 0, 0
702, 543, 29, 0, 0
703, 543, -17, 1, 0
704, 543, -16, 0, 0
705, 543, -15, 0, 0
706, 543, -14, 0, 0
707, 544, -13, 1, 0
708, 543, -12, 0, 0
709, 543, -11, 0, 0
710, 544, -10, 0, 0
711, 545, -9, 0, 0
712, 545, -8, 0, 0
713, 545, -7, 0, 0
714, 545, -6, 0, 0
715, 545, -5, 0, 0
716, 545, -4, 0, 0
717, 545, -3, 0, 0
718, 545, -2, 0, 0
719, 546, -1, 0, 0
720, 547, 0, 0, 0
721, 547, 1, 0, 0
722, 547, 2, 0, 0
723, 547, 3, 0, 0
724, 547, 4, 0, 0
725, 548, 5, 0, 0
726, 548, 6, 0, 0
727, 548, 7, 0, 0
728, 549, 8, 0, 0
729, 548, 9, 0, 0
730, 549, 10, 0, 0
731, 549, 11, 0, 0
732, 550, 12, 0, 0
733, 549, 13, 0, 0
734, 550, 14, 0, 0
735, 550, 15, 0, 0
736, 550, 16, 0, 0
737, 551, 17, 1, 0
738, 550, 17, 0, 0
739, 551, 19, 0, 0
740, 551, 19, 0, 0
741, 551, 20, 0, 0
742, 553, 22, 1, 0
743, 552, 23, 0, 0
744, 552, 24, 1, 0
745, 552, 24, 0, 0
746, 552, 25, 0, 0
747, 552, 26, 0, 0
748, 553, 27, 0, 0
749, 554, 29, 1, 0
750, 553, -15, 0, 0
751, 554, -14, 0, 0
752, 555, -12, 0, 0
753, 555, -11, 0, 0
754, 555, -10, 0, 0
755, 555, -10, 0, 0
756, 555, -8, 0, 0
757, 556, -7, 0, 0
758, 556, -6, 0, 0
759, 556, -5, 0, 0
760, 556, -4, 0, 0
761, 557, -3, 0, 0
762, 557, -3, 0, 0
763, 557, -1, 0, 0
764, 557, -1, 0, 0
765, 558, 1, 0, 0
766, 558, 2, 0, 0
767, 559, 3, 0, 0
768, 559, 4, 0, 0
769, 559, 4, 0, 0
770, 559, 6, 0, 0
771, 559, 6, 0, 0
772, 559, 7, 0, 0
773, 560, 9, 0, 0
774, 560, 10, 0, 0
775, 560, 11, 0, 0
776, 560, 11, 0, 0
777, 561, 13, 1, 0
778, 562, 14, 0, 0
779, 562, 15, 1, 0
780, 561, 15, 0, 0
781, 562, 17, 0, 0
782, 563, 17, 0, 0
783, 563, 18, 0, 0
784, 563, 20, 0, 0
785, 563, 20, 0, 0
786, 564, 21, 0, 0
787, 564, 23, 0, 0
788, 565, 24, 0, 0
789, 564, 24, 0, 0
790, 565, 26, 1, 0
791, 565, 26, 0, 0
792, 565, -14, 0, 0
793, 566, -13, 0, 0
794, 566, -12, 0, 0
795, 567, -11, 0, 0
796, 567, -10, 0, 0
797, 567, -8, 1, 0
798, 567, -8, 0, 0
799, 568, -7, 0, 0
800, 568, -6, 0, 0
801, 568, -5, 0, 0
802, 568, -4, 0, 0
803, 568, -3, 0, 0
804, 569, -2, 0, 0
805, 570, -1, 0, 0
806, 569, 0, 0, 0
807, 570, 1, 0, 0
808, 570, 2, 0, 0
809, 570, 3, 1, 0
810, 570, 4, 0, 0
811, 572, 5, 0, 0
812, 571, 6, 0, 0
813, 572, 7, 1, 0
814, 572, 8, 0, 0
815, 572, 9, 0, 0
816, 572, 10, 0, 0
817, 573, 11, 0, 0
818, 573, 12, 0, 0
819, 573, 13, 0, 0
820, 573, 14, 0, 0
821, 574, 15, 0, 0
822, 574, 16, 0, 0
823, 574, 17, 0, 0
824, 575, 18, 0, 0
825, 575, 19, 0, 0
826, 575, 19, 0, 0
827, 575, 21, 0, 0
828, 576, 22, 0, 0
829, 576, 22, -1, 0
830, 577, 24, 0, 0
831, 577, 25, 1, 0
832, 577, -14, 0, 0
833, 578, -13, 0, 0
834, 578, -12, 0, 0
835, 578, -11, 0, 0
836, 578, -10, 0, 0
837, 578, -9, -1, 0
838, 579, -8, 0, 0
839, 580, -6, 1, 0
840, 579, -6, 0, 0
841, 580, -5, 0, 0
842, 581, -4, 0, 0
843, 580, -3, 0, 0
844, 581, -1, 0, 0
845, 581, 0, 0, 0
846, 582, 1, 0, 0
847, 582, 1, 0, 0
848, 582, 2, 0, 0
849, 582, 3, 0, 0
850, 583, 4, 0, 0
851, 583, 5, 0, 0
852, 584, 7, 0, 0
853, 583, 7, 0, 0
854, 584, 8, 0, 0
855, 584, 9, 0, 0
856, 585, 10, 0, 0
857, 584, 11, 0, 0
858, 585, 12, 0, 0
859, 586, 13, 0, 0
860, 586, 15, 0, 0
861, 586, 15, 0, 0
862, 586, 16, 0, 0
863, 587, 17, 0, 0
864, 588, 19, 1, 0
865, 588, 19, -1, 0
866, 589, 21, 1, 0
867, 589, 21, 0, 0
868, 589, 22, 0, 0
869, 589, 23, 0, 0
870, 590, -13, 1, 0
871, 589, -13, 0, 0
872, 590, -12, 0, 0
873, 590, -11, 0, 0
874, 590, -10, 0, 0
875, 591, -8, 0, 0
876, 592, -7, 0, 0
877, 591, -7, 0, 0
878, 592, -6, 0, 0
879, 593, -4, 1, 0
880, 593, -4, 0, 0
881, 593, -3, 0, 0
882, 593, -2, 0, 0
883, 593, -1, 0, 0
884, 594, 1, 0, 0
885, 594, 2, 0, 0
886, 594, 2, 0, 0
887, 595, 4, 0, 0
888, 595, 4, 0, 0
889, 596, 5, 0, 0
890, 596, 7, 0, 0
891, 596, 8, 0, 0
892, 597, 9, 0, 0
893, 597, 9, 0, 0
894, 597, 11, 0, 0
895, 597, 11, 0, 0
896, 598, 12, 0, 0
897, 598, 13, 0, 0
898, 599, 14, 0, 0
899, 599, 15, 0, 0
900, 599, 17, 0, 0
901, 599, 17, 0, 0
902, 600, 19, 1, 0
903, 600, 19, 0, 0
904, 601, 20, 0, 0
905, 601, 21, 0, 0
906, 601, 22, 0, 0
907, 602, 24, 0, 0
908, 602, -12, 0, 0
909, 602, -11, 0, 0
910, 602, -10, 0, 0
911, 603, -9, 0, 0
912, 603, -8, 0, 0
913, 603, -7, 0, 0
914, 603, -6, 0, 0
915, 605, -5, 0, 0
916, 604, -4, 0, 0
917, 605, -3, 0, 0
918, 605, -2, 0, 0
919, 606, 0, 0, 0
920, 606, 0, 0, 0
921, 606, 1, 0, 0
922, 606, 2, 0, 0
923, 606, 3, 0, 0
924, 607, 4, 0, 0
925, 608, 5, 0, 0
926, 608, 6, 0, 0
927, 609, 8, 0, 0
928, 609, 9, 1, 0
929, 609, 9, 0, 0
930, 609, 10, 0, 0
931, 609, 11, 0, 0
932, 610, 12, 0, 0
933, 610, 13, 0, 0
934, 611, 14, 0, 0
935, 611, 15, 0, 0
936, 612, 16, 0, 0
937, 612, 17, 0, 0
938, 612, 18, 0, 0
939, 612, 19, 0, 0
940, 613, 20, 0, 0
941, 614, 21, 0, 0
942, 613, -13, 0, 0
943, 614, -12, 0, 0
944, 614, -11, 0, 0
945, 614, -10, 0, 0
946, 615, -9, 0, 0
947, 615, -8, 0, 0
948, 615, -7, 0, 0
949, 615, -6, 0, 0
950, 616, -5, 0, 0
951, 617, -4, 0, 0
952, 617, -3, 0, 0
953, 618, -1, 1, 0
954, 617, -1, 0, 0
955, 618, 0, 0, 0
956, 618, 1, 0, 0
957, 618, 2, 0, 0
958, 619, 3, 0, 0
959, 619, 4, 0, 0
960, 620, 5, 0, 0
961, 620, 6, 0, 0
962, 621, 8, 0, 0
963, 621, 9, 1, 0
964, 621, 9, 0, 0
965, 621, 10, 0, 0
966, 621, 11, 0, 0
967, 622, 12, 0, 0
968, 622, 13, 0, 0
969, 623, 14, 0, 0
970, 623, 15, 0, 0
971, 624, 16, 0, 0
972, 624, 17, 1, 0
973, 624, 18, 0, 0
974, 625, 19, 1, 0
975, 625, 20, 0, 0
976, 626, -12, 0, 0
977, 626, -11, 0, 0
978, 626, -11, 0, 0
979, 627, -9, 0, 0
980, 627, -9, 0, 0
981, 627, -7, 0, 0
982, 628, -6, 0, 0
983, 628, -5, 0, 0
984, 628, -4, 0, 0
985, 629, -3, 0, 0
986, 629, -2, 0, 0
987, 629, -1, 0, 0
988, 629, -1, 0, 0
989, 631, 1, 0, 0
990, 630, 1, 0, 0
991, 631, 3, 0, 0
992, 630, 3, 0, 0
993, 632, 5, 0, 0
994, 632, 6, 0, 0
995, 632, 6, 0, 0
996, 633, 8, 0, 0
997, 633, 8, 0, 0
998, 633, 9, 0, 0
999, 634, 10, 0, 0
1000, 634, 12, 0, 0
1010, 638, -11, 0, 0
1020, 642, -1, 1, 0
1030, 646, 9, 1, 0
1040, 649, 18, 0, 0
1050, 653, -2, 0, 0
1060, 657, 7, 0, 0
1070, 661, 17, 0, 0
1080, 665, -3, 0, 0
1090, 668, 7, 0, 0
1100, 672, 17, 0, 0
1110, 676, -3, 0, 0
1120, 680, 6, 0, 0
1130, 684, 16, 0, 0
1140, 688, -3, 0, 0
1150, 692, 8, 0, 0
1160, 696, 18, 0, 0
1170, 699, -1, 0, 0
1180, 704, 9, 0, 0
1190, 708, -8, 0, 0
1200, 711, 1, 0, 0
1210, 716, 12, 0, 0
1220, 721, -5, 0, 0
1230, 724, 5, 0, 0
1240, 729, 15, 0, 0
1250, 732, -2, 0, 0
1260, 736, 8, 0, 0
1270, 741, -8, 0, 0
1280, 745, 2, 0, 0
1290, 749, 12, 0, 0
1300, 753, -3, 0, 0
1310, 758, 7, 0, 0
1320, 761, -8, 0, 0
1330, 766, 2, 0, 0
1340, 770, 12, 0, 0
1350, 774, -3, 0, 0
1360, 779, 8, 0, 0
1370, 783, -6, 0, 0
1380, 788, 4, 0, 0
1390, 792, 13, 0, 0
1400, 796, 0, 0, 0
1410, 800, 10, 0, 0
1420, 805, -3, 0, 0
1430, -657, 7, 0, 0
1440, -642, -6, 0, 0
1450, -629, 4, 0, 0
1460, -614, 14, 1, 0
1470, -600, 2, 0, 0
1480, -586, 12, 0, 0
1490, -573, -1, 0, 0
1500, -559, 9, 0, 0
1510, -545, -3, 0, 0
1520, -532, 7, 0, 0
1530, -518, -4, 0, 0
1540, -505, 6, 0, 0
1550, -492, -6, 0, 0
1560, -478, 5, 1, 0
1570, -466, -7, 0, 0
1580, -452, 4, 0, 0
1590, -440, -7, 0, 0
1600, -427, 3, 0, 0
1610, -415, -7, 0, 0
1620, -401, 3, 0, 0
1630, -389, 13, 0, 0
1640, -377, 2, 0, 0
1650, -365, -8, 0, 0
1660, -353, 2, 0, 0
1670, -340, 13, 1, 0
1680, -328, 3, 0, 0
1690, -316, -6, 0, 0
1700, -305, 3, 0, 0
1710, -293, -6, 0, 0
1720, -281, 5, 0, 0
1730, -270, -5, 0, 0
1740, -258, 6, 0, 0
1750, -246, -3, 0, 0
1760, -235, 7, 0, 0
1770, -224, -2, 0, 0
1780, -213, 8, 0, 0
1790, -202, 0, 0, 0
1800, -191, 9, 0, 0
1810, -180, 1, 0, 0
1820, -168, 12, 0, 0
1830, -158, 3, 0, 0
1840, -147, -5, 0, 0
1850, -136, 6, 0, 0
1860, -125, -2, 0, 0
1870, -115, 8, 0, 0
1880, -105, 0, 0, 0
1890, -94, 10, 0, 0
1900, -83, 3, 1, 0
1910, -73, -5, 0, 0
1920, -63, 6, 0, 0
1930, -52, -1, 1, 0
1940, -42, 9, 0, 0
1950, -31, 2, 1, 0
1960, -21, -5, 0, 0
1970, -12, 5, 0, 0
1980, -1, -1, 0, 0
1990, 8, 8, 0, 0
2000, 19, 2, 0, 0
2010, 28, -4, 0, 0
2020, 39, 6, 0, 0
2030, 48, -1, 0, 0
2040, 58, 10, 0, 0
2050, 67, 3, 0, 0
2060, 77, -3, 0, 0
2070, 86, 7, 0, 0
2080, 97, 2, 0, 0
2090, 105, -4, 0, 0
2100, 115, 6, 0, 0
2110, 125, 1, 0, 0
2120, 134, -5, 0, 0
2130, 144, 5, 0, 0
2140, 153, -1, 0, 0
2150, 162, 9, 0, 0
2160, 172, 5, 0, 0
2170, 181, -1, 0, 0
2180, 189, 9, 0, 0
2190, 199, 4, 0, 0
2200, 208, -1, 0, 0
2210, 217, 9, 0, 0
2220, 226, 4, 0, 0
2230, 235, 0, 0, 0
2240, 244, 10, 1, 0
2250, 252, 4, 0, 0
2260, 262, 0, 0, 0
2270, 270, -4, 0, 0
2280, 280, 6, 0, 0
2290, 288, 2, 0, 0
2300, 297, -3, 0, 0
2310, 305, 7, 0, 0
2320, 314, 3, 0, 0
2330, 323, -1, 0, 0
2340, 332, -5, 0, 0
2350, 339, 4, 0, 0
2360, 348, 1, 0, 0
2370, 357, -2, 0, 0
2380, 366, 7, 0, 0
2390, 373, 3, 0, 0
2400, 382, -1, 0, 0
2410, 390, -4, 0, 0
2420, 400, 6, 1, 0
2430, 407, 2, 0, 0
2440, 416, -1, 0, 0
2450, 424, -5, 0, 0
2460, 432, 5, 0, 0
2470, 440, 2, 0, 0
2480, -397, -1, 0, 0
2490, -386, -5, 0, 0
2500, -375, 5, 0, 0
2510, -363, 3, 0, 0
2520, -351, 0, 0, 0
2530, -340, -3, 0, 0
2540, -329, 6, 0, 0
2550, -317, 4, 0, 0
2560, -306, 1, 0, 0
2570, -295, -2, 0, 0
2580, -284, -4, 0, 0
2590, -273, 5, 0, 0
2600, -262, 3, 0, 0
2610, -251, 0, 0, 0
2620, -240, -2, 0, 0
2630, -229, -5, 0, 0
2640, -217, 6, 0, 0
2650, -208, 3, 0, 0
2660, -196, 1, 0, 0
2670, -186, -2, 0, 0
2680, -175, -4, 0, 0
2690, -165, 6, 0, 0
2700, -154, 3, 0, 0
2710, -143, 2, 0, 0
2720, -133, -1, 0, 0
2730, -123, -3, 0, 0
2740, -112, 8, 0, 0
2750, -101, 6, 0, 0
2760, -91, 4, 0, 0
2770, -81, 2, 0, 0
2780, -70, 0, 0, 0
2790, -60, -2, 0, 0
2800, -50, -3, 0, 0
2810, -40, 7, 0, 0
2820, -29, 5, 0, 0
2830, -20, 3, 0, 0
2840, -9, 2, 0, 0
2850, 0, 0, 0, 0
2860, 11, -1, 0, 0
2870, 20, -3, 0, 0
2880, 31, 7, 0, 0
2890, 40, 6, 0, 0
2900, 50, 5, 0, 0
2910, 59, 3, 0, 0
2920, 70, 2, 0, 0
2930, 79, 0, 0, 0
2940, 89, 0, 0, 0
2950, 99, -1, 1, 0
2960, 108, -3, 0, 0
2970, 117, -4, 0, 0
2980, 127, 6, 0, 0
2990, 137, 5, 0, 0
3000, 146, 4, 0, 0
3010, 156, 4, 0, 0
3020, 166, 3, 0, 0
3030, 175, 2, 1, 0
3040, 184, 1, 0, 0
3050, 194, 0, 0, 0
3060, 203, -1, 0, 0
3070, 213, -1, 0, 0
3080, 222, -2, 0, 0
3090, 231, -2, 0, 0
3100, 240, -3, 0, 0
3110, 249, -4, 0, 0
3120, 259, 7, 1, 0
3130, 268, 6, 0, 0
3140, 277, 6, 0, 0
3150, 286, 5, 0, 0
3160, 295, 4, 0, 0
3170, 304, 4, 0, 0
3180, 313, 4, 0, 0
3190, 322, 4, 0, 0
3200, 331, 3, 0, 0
3210, 340, 3, 0, 0
3220, 348, 2, 0, 0
3230, 358, 3, 0, 0
3240, 367, 2, 0, 0
3250, -270, 2, 0, 0
3260, -259, 2, -1, 0
3270, -248, 2, 0, 0
3280, -237, 3, 0, 0
3290, -227, 2, 0, 0
3300, -216, 3, 0, 0
3310, -206, 3, 0, 0
3320, -195, 3, 0, 0
3330, -184, 3, 0, 0
3340, -174, 2, 0, 0
3350, -163, 3, 0, 0
3360, -152, 4, 0, 0
3370, -142, 4, 0, 0
3380, -132, 3, 0, 0
3390, -122, 4, 0, 0
3400, -111, 5, 0, 0
3410, -101, 4, 0, 0
3420, -91, 5, 0, 0
3430, -80, 6, 0, 0
3440, -70, 6, 0, 0
3450, -60, -3, 0, 0
3460, -50, -2, 0, 0
3470, -40, -2, 0, 0
3480, -30, -1, 0, 0
3490, -20, -1, 0, 0
3500, -10, -1, 0, 0
3510, 0, 0, 0, 0
3520, 11, 1, 0, 0
3530, 20, 2, 0, 0
3540, 31, 3, 0, 0
3550, 41, 4, 0, 0
3560, 51, 4, 0, 0
3570, 60, 5, 0, 0
3580, 69, 5, 0, 0
3590, 80, -3, 0, 0
3600, 90, -2, 0, 0
3610, 99, -1, 0, 0
3620, 109, 0, 0, 0
3630, 118, 1, 0, 0
3640, 129, 2, 0, 0
3650, 138, 3, 0, 0
3660, 147, 4, 0, 0
3670, 157, 5, 0, 0
3680, 167, -2, 0, 0
3690, 176, -2, 0, 0
3700, 186, 0, 0, 0
3710, 195, 1, 0, 0
3720, 205, 2, 0, 0
3730, 214, 3, 0, 0
3740, 223, 4, 0, 0
3750, 233, 6, 0, 0
3760, 242, -2, 0, 0
3770, 251, -1, 0, 0
3780, 261, 1, 0, 0
3790, 270, 2, 0, 0
3800, 279, 3, 0, 0
3810, -262, 5, 0, 0
3820, -251, -3, 0, 0
3830, -241, -1, 0, 0
3840, -230, 0, 0, 0
3850, -220, 2, 0, 0
3860, -208, 4, 0, 0
3870, -198, 5, 0, 0
3880, -188, -2, 0, 0
3890, -178, 0, 0, 0
3900, -167, 1, 0, 0
3910, -157, 2, 0, 0
3920, -146, 4, 0, 0
3930, -136, -2, 0, 0
3940, -125, -1, 0, 0
3950, -115, 1, 0, 0
3960, -104, 3, 0, 0
3970, -95, 4, 0, 0
3980, -85, -3, 0, 0
3990, -74, 0, 0, 0
4000, -64, 1, 0, 0
4010, -54, 4, 0, 0
4020, -44, -3, 0, 0
4030, -34, -1, 0, 0
4040, -24, 0, 0, 0
4050, -14, 3, 0, 0
4060, -3, 5, 0, 0
4070, 7, -1, 0, 0
4080, 17, 0, 0, 0
4090, 27, 3, 0, 0
4100, 37, 5, 0, 0
4110, 46, -2, 0, 0
4120, 57, 1, 0, 0
4130, 66, 3, 0, 0
4140, 76, -3, 0, 0
4150, 86, -1, 0, 0
4160, 96, 1, 0, 0
4170, 105, 3, 0, 0
4180, 115, -3, 0, 0
4190, 125, 0, 0, 0
4200, 135, 2, 0, 0
4210, 144, 4, 0, 0
4220, 154, -2, 0, 0
4230, 163, 0, 0, 0
4240, 173, 3, 0, 0
4250, 183, 5, 0, 0
4260, 192, 0, 0, 0
4270, 202, 2, 0, 0
4280, 211, 4, 0, 0
4290, 220, -1, 0, 0
4300, 230, 1, 0, 0
4310, 239, 3, 0, 0
4320, 250, -1, 0, 0
4330, 258, 1, 0, 0
4340, 268, 3, 0, 0
4350, -205, -2, 0, 0
4360, -195, 0, 0, 0
4370, -185, 3, 0, 0
4380, -174, -2, 0, 0
4390, -164, 1, 0, 0
4400, -153, 3, 0, 0
4410, -143, -1, 0, 0
4420, -133, 1, 0, 0
4430, -122, 4, 0, 0
4440, -112, -2, 0, 0
4450, -102, 1, 0, 0
4460, -91, 4, 0, 0
4470, -81, -1, 0, 0
4480, -70, 3, 0, 0
4490, -61, 5, 0, 0
4500, -50, 1, 0, 0
4510, -40, 3, 0, 0
4520, -31, -2, 0, 0
4530, -21, 1, 0, 0
4540, -11, 4, 0, 0
4550, 0, 0, 0, 0
4560, 9, 2, 0, 0
4570, 19, -2, 0, 0
4580, 29, 0, 0, 0
4590, 40, 4, 0, 0
4600, 50, 0, 0, 0
4610, 59, 2, 0, 0
4620, 69, -2, 0, 0
4630, 79, 1, 0, 0
4640, 89, 4, 0, 0
4650, 99, 0, 0, 0
4660, 108, 3, 0, 0
4670, 118, -1, 0, 0
4680, 128, 1, 0, 0
4690, 137, -2, 0, 0
4700, 147, 1, 0, 0
4710, 157, 4, 0, 0
4720, 167, 0, 0, 0
4730, 176, 2, 0, 0
4740, 185, -1, 0, 0
4750, 195, 2, 0, 0
4760, 205, -1, 0, 0
4770, 214, 2, 0, 0
4780, 224, 4, 0, 0
4790, 234, 1, 0, 0
4800, -194, 4, 0, 0
4810, -184, 0, 0, 0
4820, -174, 3, 0, 0
4830, -162, 0, 0, 0
4840, -152, 3, 0, 0
4850, -142, 0, 0, 0
4860, -132, 2, 0, 0
4870, -121, 0, 0, 0
4880, -111, 3, 0, 0
4890, -101, -1, 0, 0
4900, -91, 3, 0, 0
4910, -81, -1, 0, 0
4920, -71, 2, 0, 0
4930, -61, -1, 0, 0
4940, -51, 3, 0, 0
4950, -41, -1, 0, 0
4960, -31, 2, -1, 0
4970, -20, 0, 0, 0
4980, -11, 3, 0, 0
4990, 0, 0, 0, 0
5000, 10, 4, 0, 0
5010, 20, 0, 0, 0
5020, 30, 4, 0, 0
5030, 39, 0, 0, 0
5040, 49, 3, 0, 0
5050, 59, 1, 0, 0
5060, 69, -2, 0, 0
5070, 79, 1, 0, 0
5080, 89, -1, 0, 0
5090, 99, 2, 0, 0
5100, 109, 0, 0, 0
5110, 118, 3, 0, 0
5120, 128, 0, 0, 0
5130, 137, 3, 0, 0
5140, 147, 1, 0, 0
5150, 158, -1, 0, 0
5160, 168, 2, 0, 0
5170, 176, -1, 0, 0
5180, 186, 2, 0, 0
5190, 196, 0, 0, 0
5200, 206, -3, 0, 0
5210, 215, 1, 0, 0
5220, 224, -2, 0, 0
5230, -167, 2, 0, 0
5240, -157, 0, 0, 0
5250, -145, 4, 0, 0
5260, -136, 2, 0, 0
5270, -125, -1, 0, 0
5280, -115, 2, 0, 0
5290, -105, 0, 0, 0
5300, -95, 4, 0, 0
5310, -85, 1, 0, 0
5320, -75, -1, 0, 0
5330, -65, 3, 0, 0
5340, -55, 0, 0, 0
5350, -44, -1, 0, 0
5360, -34, 2, 0, 0
5370, -24, 0, 0, 0
5380, -15, -2, 0, 0
5390, -5, 1, 0, 0
5400, 6, 0, 0, 0
5410, 15, 3, 0, 0
5420, 26, 2, 0, 0
5430, 36, -1, 0, 0
5440, 46, 4, 0, 0
5450, 56, 1, 0, 0
5460, 66, 0, 1, 0
5470, 76, 4, 0, 0
5480, 85, 1, 0, 0
5490, 95, -1, 0, 0
5500, 104, 3, 0, 0
5510, 115, 1, 0, 0
5520, 125, 0, 0, 0
5530, 134, 3, 0, 0
5540, 144, 2, 0, 0
5550, 154, 0, 0, 0
5560, 164, -1, 0, 0
5570, 173, 3, 0, 0
5580, -193, 1, 0, 0
5590, -183, -1, 0, 0
5600, -172, 3, 0, 0
5610, -162, 1, 0, 0
5620, -152, 0, 0, 0
5630, -141, 4, 0, 0
5640, -131, 2, 0, 0
5650, -121, 1, 0, 0
5660, -111, -1, 0, 0
5670, -101, 3, 0, 0
5680, -91, 1, 0, 0
5690, -80, 0, 0, 0
5700, -71, -2, 0, 0
5710, -61, 2, 0, 0
5720, -50, 1, 0, 0
5730, -40, 0, 0, 0
5740, -31, -2, 0, 0
5750, -20, 3, 0, 0
5760, -10, 2, 0, 0
5770, 1, 0, 0, 0
5780, 10, -1, 0, 0
5790, 20, 3, 0, 0
5800, 31, 2, 0, 0
5810, 40, 0, 0, 0
5820, 50, -1, 0, 0
5830, 60, 3, 0, 0
5840, 70, 3, 1, 0
5850, 80, 1, 0, 0
5860, 89, -1, 0, 0
5870, 100, -1, 0, 0
5880, 109, 3, 0, 0
5890, 119, 2, 0, 0
5900, 129, 1, 0, 0
5910, 139, 0, 0, 0
5920, 149, -1, 0, 0
5930, 158, 3, 0, 0
5940, 168, 2, 1, 0
5950, 177, 1, 0, 0
5960, -165, -1, 0, 0
5970, -155, -1, 0, 0
5980, -144, 4, 0, 0
5990, -134, 3, 0, 0
6000, -124, 2, 0, 0
6010, -113, 1, 0, 0
6020, -104, -1, 0, 0
6030, -94, -2, 0, 0
6040, -84, 3, 0, 0
6050, -73, 2, 0, 0
6060, -63, 1, 0, 0
6070, -53, 1, 0, 0
6080, -42, 0, 0, 0
6090, -33, -1, 0, 0
6100, -23, -1, 0, 0
6110, -13, 3, 0, 0
6120, -3, 2, 0, 0
6130, 7, 1, 0, 0
6140, 17, 1, 0, 0
6150, 28, 1, 0, 0
6160, 37, 0, 0, 0
6170, 47, -1, 0, 0
6180, 57, -2, 0, 0
6190, 67, 3, 0, 0
6200, 76, 2, 0, 0
6210, 87, 2, 0, 0
6220, 97, 2, 0, 0
6230, 106, 1, 0, 0
6240, 116, 1, 0, 0
6250, 126, 0, 0, 0
6260, 135, -1, 0, 0
6270, 146, -1, 0, 0
6280, 155, -2, 0, 0
6290, 165, 3, 0, 0
6300, 174, 3, 0, 0
6310, -148, 3, 0, 0
6320, -138, 2, 0, 0
6330, -128, 1, 0, 0
6340, -117, 2, 0, 0
6350, -107, 1, 0, 0
6360, -97, 1, 0, 0
6370, -87, 0, 0, 0
6380, -77, 0, 0, 0
6390, -66, 0, 0, 0
6400, -57, -1, 0, 0
6410, -47, -1, 0, 0
6420, -36, 0, 0, 0
6430, -27, -1, 0, 0
6440, -17, -2, 0, 0
6450, -6, -1, 0, 0
6460, 3, -2, 0, 0
6470, 14, -1, 0, 0
6480, 23, -2, 0, 0
6490, 34, 3, 0, 0
6500, 43, 3, 0, 0
6510, 54, 3, 0, 0
6520, 64, 3, 0, 0
6530, 74, 3, 0, 0
6540, 83, 3, 0, 0
6550, 93, 2, 0, 0
6560, 103, 3, 0, 0
6570, 113, 3, 0, 0
6580, 123, 3, 0, 0
6590, 132, 3, 0, 0
6600, 142, 3, 0, 0
6610, 152, 3, 0, 0
6620, 161, 3, 0, 0
6630, -145, 3, 0, 0
6640, -135, -2, 0, 0
6650, -125, -2, 0, 0
6660, -115, -2, 0, 0
6670, -105, -2, 0, 0
6680, -94, -1, 0, 0
6690, -84, 0, 0, 0
6700, -74, -1, 0, 0
6710, -64, 0, 0, 0
6720, -53, 0, 0, 0
6730, -43, 0, 0, 0
6740, -33, 1, 0, 0
6750, -23, 1, 0, 0
6760, -14, 1, 0, 0
6770, -4, 1, 0, 0
6780, 7, 2, 0, 0
6790, 16, 2, 0, 0
6800, 27, 3, 0, 0
6810, 37, 3, 0, 0
6820, 47, 3, 0, 0
6830, 56, -2, 0, 0
6840, 66, -1, 0, 0
6850, 76, -1, 0, 0
6860, 86, 0, 0, 0
6870, 96, 1, 0, 0
6880, 106, 1, 0, 0
6890, 116, 1, 0, 0
6900, 125, 2, 0, 0
6910, 135, 2, 0, 0
6920, 145, 3, 0, 0
6930, -148, -1, 0, 0
6940, -137, 0, 1, 0
6950, -127, 0, 0, 0
6960, -117, 1, 0, 0
6970, -107, 1, 0, 0
6980, -97, 2, 0, 0
6990, -87, 2, 0, 0
7000, -77, 3, 0, 0
7010, -67, -1, 0, 0
7020, -57, 0, 0, 0
7030, -46, 0, 0, 0
7040, -37, 0, 0, 0
7050, -27, 1, 0, 0
7060, -17, 2, 0, 0
7070, -7, 2, 0, 0
7080, 4, -1, 0, 0
7090, 14, 0, 0, 0
7100, 23, 0, 0, 0
7110, 34, 1, 0, 0
7120, 44, 2, 0, 0
7130, 53, 2, 0, 0
7140, 63, -1, 0, 0
7150, 73, 0, 0, 0
7160, 83, 0, -1, 0
7170, 93, 2, 0, 0
7180, 102, 2, 0, 0
7190, 113, -1, 0, 0
7200, 122, -1, 0, 0
7210, 132, 0, 0, 0
7220, 142, 2, 0, 0
7230, -139, 2, 0, 0
7240, -128, -1, 0, 0
7250, -118, -1, 0, 0
7260, -107, 1, 0, 0
7270, -98, 2, 0, 0
7280, -88, 2, 0, 0
7290, -78, -1, 0, 0
7300, -67, 0, 0, 0
7310, -57, 1, 0, 0
7320, -47, 2, 0, 0
7330, -37, -1, 0, 0
7340, -28, -1, 0, 0
7350, -17, 1, 0, 0
7360, -7, 2, 0, 0
7370, 3, -2, 0, 0
7380, 13, 0, 0, 0
7390, 23, 1, 0, 0
7400, 33, 2, 0, 0
7410, 43, -1, 0, 0
7420, 53, 0, 0, 0
7430, 62, 1, 0, 0
7440, 72, 2, 0, 0
7450, 83, -1, 0, 0
7460, 93, 0, 0, 0
7470, 102, 1, 0, 0
7480, 112, 2, 0, 0
7490, 122, -1, 0, 0
7500, 132, 1, 0, 0
7510, -138, 2, 0, 0
7520, -127, -1, 0, 0
7530, -117, 0, 0, 0
7540, -108, 1, 0, 0
7550, -97, 3, 0, 0
7560, -86, 0, 0, 0
7570, -77, 1, 0, 0
7580, -67, 3, 0, 0
7590, -57, -1, 0, 0
7600, -47, 0, 0, 0
7610, -37, 2, 0, 0
7620, -27, -1, 0, 0
7630, -16, 1, 0, 0
7640, -7, 2, 0, 0
7650, 4, -1, 0, 0
7660, 13, 0, 0, 0
7670, 23, 2, 0, 0
7680, 34, 0, 0, 0
7690, 44, 1, 0, 0
7700, 54, 3, 0, 0
7710, 63, -1, 0, 0
7720, 73, 1, 0, 0
7730, 83, 2, 0, 0
7740, 93, 0, 0, 0
7750, 103, 1, 0, 0
7760, 113, -1, 0, 0
7770, 122, 0, 0, 0
7780, 133, 2, 0, 0
7790, 142, -1, 0, 0
7800, -117, 1, 0, 0
7810, -107, 2, 0, 0
7820, -97, 0, 0, 0
7830, -86, 2, 0, 0
7840, -77, -1, 0, 0
7850, -67, 0, 0, 0
7860, -56, 2, 0, 0
7870, -46, 0, 0, 0
7880, -36, 1, 0, 0
7890, -26, -1, 0, 0
7900, -16, 1, 0, 0
7910, -6, 2, 0, 0
7920, 4, 0, 0, 0
7930, 14, 2, 0, 0
7940, 24, -1, 0, 0
7950, 34, 1, 0, 0
7960, 43, 2, 0, 0
7970, 54, 1, 0, 0
7980, 64, 2, 0, 0
7990, 73, -1, 0, 0
8000, 83, 1, 0, 0
8010, 94, -1, 0, 0
8020, 104, 1, 0, 0
8030, 113, -1, 0, 0
8040, -138, 0, 0, 0
8050, -128, 2, 0, 0
8060, -118, 0, 0, 0
8070, -108, 2, 0, 0
8080, -98, -1, 0, 0
8090, -87, 2, 0, 0
8100, -78, -1, 0, 0
8110, -68, 1, 0, 0
8120, -57, -1, 0, 0
8130, -47, 2, 0, 0
8140, -37, -1, 0, 0
8150, -27, 1, 0, 0
8160, -17, -1, 0, 0
8170, -7, 1, 0, 0
8180, 3, -1, 0, 0
8190, 13, 1, 0, 0
8200, 23, -1, 0, 0
8210, 34, 1, 0, 0
8220, 43, -1, 0, 0
8230, 53, 1, 0, 0
8240, 63, -1, 0, 0
8250, 73, 1, 0, 0
8260, 82, -1, 0, 0
8270, 93, 2, 0, 0
8280, 102, -1, 0, 0
8290, 112, 1, 0, 0
8300, 122, -1, 0, 0
8310, 132, 2, 0, 0
8320, 142, 0, 0, 0
8330, 152, 2, 0, 0
8340, -90, 0, 0, 0
8350, -80, 2, 0, 0
8360, -70, 1, 0, 0
8370, -59, -1, 0, 0
8380, -50, 1, 0, 0
8390, -40, -1, 0, 0
8400, -29, 2, 0, 0
8410, -20, 0, 0, 0
8420, -9, 3, 1, 0
8430, 1, 1, 0, 0
8440, 11, -1, 0, 0
8450, 20, 1, 0, 0
8460, 30, -1, 0, 0
8470, 40, 1, 0, 0
8480, 51, 0, 0, 0
8490, 60, 3, 0, 0
8500, 71, 1, 0, 0
8510, 81, -1, 0, 0
8520, 90, 1, 0, 0
8530, 100, 0, 0, 0
8540, 110, 3, 0, 0
8550, 120, 1, 0, 0
8560, 129, -1, 0, 0
8570, -105, 1, 0, 0
8580, -96, 0, 0, 0
8590, -85, -2, 0, 0
8600, -75, 1, 0, 0
8610, -64, 0, 0, 0
8620, -55, 1, 0, 0
8630, -46, 0, 0, 0
8640, -34, -1, 0, 0
8650, -25, 1, 0, 0
8660, -15, 0, 0, 0
8670, -5, -1, 0, 0
8680, 5, 1, 0, 0
8690, 15, -1, 0, 0
8700, 25, -1, 0, 0
8710, 35, 1, 0, 0
8720, 45, 0, 0, 0
8730, 55, 2, 0, 0
8740, 65, 1, 0, 0
8750, 74, -1, 0, 0
8760, 85, 2, 0, 0
8770, 95, 1, 0, 0
8780, 104, -1, 0, 0
8790, 115, 3, 0, 0
8800, 125, 1, 0, 0
8810, 134, 0, 0, 0
8820, 144, -1, 0, 0
8830, -84, 2, 0, 0
8840, -74, 0, 0, 0
8850, -63, -1, 0, 0
8860, -54, 2, 0, 0
8870, -44, 1, 0, 0
8880, -34, -1, 0, 0
8890, -23, 2, 0, 0
8900, -14, 1, 0, 0
8910, -3, 0, 0, 0
8920, 6, -1, 0, 0
8930, 17, 1, 0, 0
8940, 26, 1, 0, 0
8950, 37, 0, 0, 0
8960, 46, -2, 0, 0
8970, 56, 1, 0, 0
8980, 67, 1, 0, 0
8990, 76, -1, 0, 0
9000, 85, 2, 0, 0
9010, 96, 1, 0, 0
9020, 106, 1, 0, 0
9030, 116, 0, 0, 0
9040, -107, -2, 0, 0
9050, -96, 1, 0, 0
9060, -86, 1, 0, 0
9070, -76, 0, 0, 0
9080, -67, -2, 0, 0
9090, -56, 2, 0, 0
9100, -46, 0, 0, 0
9110, -36, 0, 0, 0
9120, -26, -1, 0, 0
9130, -16, 2, 0, 0
9140, -6, 1, 0, 0
9150, 4, 0, 0, 0
9160, 14, -1, 0, 0
9170, 25, -1, 0, 0
9180, 34, 2, 0, 0
9190, 44, 1, 0, 0
9200, 54, 1, 0, 0
9210, 64, 0, 0, 0
9220, 73, -1, 0, 0
9230, 84, -2, 0, 0
9240, 93, 1, 0, 0
9250, 104, 1, 0, 0
9260, 114, 0, 0, 0
9270, -103, 0, 0, 0
9280, -93, -2, 0, 0
9290, -83, 2, 0, 0
9300, -72, 1, 0, 0
9310, -62, 1, 0, 0
9320, -53, 0, 0, 0
9330, -43, -1, 0, 0
9340, -33, -1, 0, 0
9350, -22, 2, 0, 0
9360, -12, 2, 0, 0
9370, -3, 1, 0, 0
9380, 8, 0, 0, 0
9390, 17, 0, 0, 0
9400, 27, -1, 0, 0
9410, 38, -1, 0, 0
9420, 47, -1, 0, 0
9430, 58, 2, 0, 0
9440, 68, 2, 0, 0
9450, 77, 1, 0, 0
9460, 87, 0, 0, 0
9470, 97, 0, 0, 0
9480, 107, 0, 0, 0
9490, 117, 0, 0, 0
9500, -94, -1, 0, 0
9510, -85, 2, 0, 0
9520, -74, 1, 0, 0
9530, -64, 1, 0, 0
9540, -54, 0, 0, 0
9550, -44, 1, 0, 0
9560, -34, 1, 0, 0
9570, -23, 1, 0, 0
9580, -13, 0, 0, 0
9590, -4, 0, 0, 0
9600, 6, -1, 0, 0
9610, 16, -1, 0, 0
9620, 27, -1, 0, 0
9630, 36, 2, 0, 0
9640, 46, 2, 0, 0
9650, 56, 2, 0, 0
9660, 66, 1, 0, 0
9670, 76, 1, 0, 0
9680, 86, 2, 0, 0
9690, 96, 1, 0, 0
9700, 106, 1, 0, 0
9710, -100, 1, 0, 0
9720, -91, 0, 0, 0
9730, -81, 0, 0, 0
9740, -71, 0, 0, 0
9750, -60, 0, 0, 0
9760, -50, 0, 0, 0
9770, -41, 0, 0, 0
9780, -29, 0, 0, 0
9790, -20, 0, 0, 0
9800, -10, 0, 0, 0
9810, 0, 0, 0, 0
9820, 9, -1, 0, 0
9830, 20, -1, 0, 0
9840, 30, 0, 0, 0
9850, 39, -1, 0, 0
9860, 50, 0, 0, 0
9870, 60, 0, 0, 0
9880, 69, 0, 0, 0
9890, 80, 0, 0, 0
9900, 89, 0, 0, 0
9910, 99, 0, 0, 0
9920, 110, 1, 0, 0
9930, -92, 1, 0, 0
9940, -82, 0, 0, 0
9950, -72, 0, 0, 0
9960, -61, 1, 0, 0
9970, -52, 0, 0, 0
9980, -41, 1, 0, 0
9990, -31, 1, 0, 0
10000, -21, 1, 0, 0
10100, 78, 0, 0, 0
10200, -29, 0, 0, 0
10300, 71, 1, 0, 0
10400, -32, -1, 0, 0
10500, 68, -1, 0, 0
10600, -31, 0, 0, 0
10700, 68, 1, 0, 0
10800, -26, 1, 0, 0
10900, 73, 1, 0, 0
11000, -19, -1, 0, 0
11100, 81, 1, 0, 0
11200, -8, 1, 0, 0
11300, 92, -1, 0, 0
11400, 6, 0, 0, 0
11500, -76, 1, 0, 0
11600, 24, 2, 1, 0
11700, -56, 0, 0, 0
11800, 44, -1, 0, 0
11900, -34, -1, 0, 0
12000, 66, 1, 0, 0
12100, -8, 0, 0, 0
12200, -80, 0, 0, 0
12300, 20, 1, 0, 0
12400, -50, 0, 0, 0
12500, 50, 0, 0, 0
12600, -17, 1, 0, 0
12700, 83, 0, 0, 0
12800, 17, -1, 0, 0
12900, -45, 0, 0, 0
13000, 54, 1, 0, 0
13100, -7, 0, 0, 0
13200, -67, 1, 0, 0
13300, 34, 0, 0, 0
13400, -23, 1, 0, 0
13500, 76, 1, 0, 0
13600, 21, -1, 0, 0
13700, -32, 1, 0, 0
13800, 67, 0, 0, 0
13900, 15, -1, 0, 0
14000, -35, 1, 0, 0
14100, 65, 0, 0, 0
14200, 16, 0, 0, 0
14300, -30, 2, 0, 0
14400, -77, 1, 0, 0
14500, 24, 1, 0, 0
14600, -21, -1, 0, 0
14700, -63, 1, 0, 0
14800, 36, 0, 0, 0
14900, -5, -1, 0, 0
15000, -45, 1, 0, 0
15100, 54, 0, 0, 0
15200, 16, 1, 0, 0
15300, -22, 0, 0, 0
15400, -58, -1, 0, 0
15500, 41, -1, 0, 0
15600, 6, 0, 0, 0
15700, -27, 0, 0, 0
15800, -61, -1, 0, 0
15900, 40, 0, 0, 0
16000, 8, 0, 0, 0
16100, -23, 0, 0, 0
16200, -53, 0, 0, 0
16300, 48, 0, 0, 0
16400, 19, 1, 0, 0
16500, -9, 1, 0, 0
16600, -36, 0, 0, 0
16700, 64, -1, 0, 0
16800, 39, 0, 0, 0
16900, 14, 0, 0, 0
17000, -10, 0, 0, 0
17100, -32, 0, 0, 0
17200, 67, 0, 0, 0
17300, 44, -1, 0, 0
17400, 24, -1, 0, 0
17500, 4, 0, 1, 0
17600, -16, 1, 0, 0
17700, -35, 0, 0, 0
17800, -53, 0, 0, 0
17900, 47, -1, 0, 0
18000, 30, 1, 0, 0
18100, 13, 0, 0, 0
18200, -2, 0, 0, 0
18300, -17, 1, 0, 0
18400, -32, 0, 0, 0
18500, -45, -1, 0, 0
18600, 54, 0, 0, 0
18700, 42, 0, 0, 0
18800, 30, 0, 0, 0
18900, 19, 1, 0, 0
19000, 7, 0, 0, 0
19100, -2, 1, 0, 0
19200, -12, 0, 0, 0
19300, -22, 0, 0, 0
19400, -30, 1, 0, 0
19500, -37, 0, 0, 0
19600, -45, 0, 0, 0
19700, 56, 0, 0, 0
19800, 50, 1, 0, 0
19900, 43, 0, 0, 0
20000, 38, 0, 0, 0
20100, 32, 0, 0, 0
20200, 28, 0, 0, 0
20300, 25, 0, 0, 0
20400, 21, 0, 0, 0
20500, 19, 1, 0, 0
20600, 16, 0, 0, 0
20700, 14, 0, 0, 0
20800, 13, 0, 0, 0
20900, 12, 0, 0, 0
21000, 12, 0, 0, 0
21100, 12, -1, 0, 0
21200, 13, 0, 0, 0
21300, 14, 0, 0, 0
21400, 16, 0, 0, 0
21500, 17, 1, 0, 0
21600, 20, 0, 0, 0
21700, 23, 0, 0, 0
21800, 27, 1, 0, 0
21900, 30, 0, 0, 0
22000, 35, 0, 0, 0
22100, 39, 0, 0, 0
22200, 44, -1, 0, 0
22300, 49, 0, 0, 0
22400, -39, 0, 0, 0
22500, -32, 0, 0, 0
22600, -26, 1, 0, 0
22700, -17, 0, 0, 0
22800, -10, 0, 0, 0
22900, -2, 0, 0, 0
23000, 7, 1, 0, 0
23100, 16, 0, 0, 0
23200, 25, 1, 0, 0
23300, 34, 1, 0, 0
23400, 44, 1, 0, 0
23500, -35, 0, 0, 0
23600, -24, -1, 0, 0
23700, -13, -1, 0, 0
23800, -1, 1, 0, 0
23900, 11, 0, 0, 0
24000, 24, 0, 0, 0
24100, 36, 1, 0, 0
24200, -38, 0, 0, 0
24300, -25, 1, 0, 0
24400, -12, -1, 0, 0
24500, 3, 0, 0, 0
24600, 18, 1, 0, 0
24700, 33, 1, 0, 0
24800, 47, -1, 0, 0
24900, -22, 0, 0, 0
25000, -7, 0, 0, 0
25100, 10, 0, 0, 0
25200, 26, 0, 0, 0
25300, 43, 0, 0, 0
25400, -22, 1, 0, 0
25500, -5, 0, 0, 0
25600, 12, -1, 0, 0
25700, 30, 0, 0, 0
25800, 49, 1, 0, 0
25900, -13, 1, 0, 0
26000, 6, 1, 0, 0
26100, 25, 0, 0, 0
26200, 45, 1, 0, 0
26300, -16, 0, 0, 0
26400, 5, 0, 0, 0
26500, 26, 1, 0, 0
26600, -33, 0, 0, 0
26700, -12, 0, 0, 0
26800, 10, 0, 0, 0
26900, 31, 0, 0, 0
27000, -25, -1, 0, 0
27100, -2, 0, 0, 0
27200, 20, -1, 0, 0
27300, 44, 0, 0, 0
27400, -10, 0, 0, 0
27500, 13, -1, 0, 0
27600, 37, 0, 0, 0
27700, -15, 0, 0, 0
27800, 9, 0, 0, 0
27900, 34, 1, 0, 0
28000, -17, 0, 0, 0
28100, 9, 0, 0, 0
28200, 33, 0, 0, 0
28300, -15, 0, 0, 0
28400, 11, 1, 0, 0
28500, 37, 0, 0, 0
28600, -10, 0, 0, 0
28700, 16, 0, 0, 0
28800, 43, 0, 0, 0
28900, -2, 0, 0, 0
29000, 25, 0, 0, 0
29100, -20, 1, 0, 0
29200, 8, 0, 0, 0
29300, 36, 0, 0, 0
29400, -7, 0, 0, 0
29500, 22, 1, 0, 0
29600, -20, 1, 0, 0
29700, 8, -1, 0, 0
29800, 38, 0, 0, 0
29900, -3, 1, 0, 0
30000, 27, 0, 0, 0
30100, -13, 0, 0, 0
30200, 17, 0, 0, 0
30300, -22, 0, 0, 0
30400, 10, 0, 0, 0
30500, -29, 0, 0, 0
30600, 2, 0, 0, 0
30700, 34, 0, 0, 0
30800, -3, 0, 0, 0
30900, 29, 0, 0, 0
31000, -6, 0, 0, 0
31100, 26, 0, 0, 0
31200, -10, 0, 0, 0
31300, 24, 1, 0, 0
31400, -10, 0, 0, 0
31500, 23, 0, 0, 0
31600, -11, -1, 0, 0
31700, 23, 0, 0, 0
31800, -9, 0, 0, 0
31900, 24, 0, 0, 0
32000, -7, 0, 0, 0
32100, 27, 0, 0, 0
32200, -3, 0, 0, 0
32300, 32, 0, 0, 0
32400, 2, 1, 0, 0
32500, -28, 0, 0, 0
32600, 7, 0, 0, 0
32700, -21, 0, 0, 0
32800, 15, 0, 0, 0
32900, -13, 0, 0, 0
33000, 23, 0, 0, 0
33100, -4, 0, 0, 0
33200, 33, 0, 0, 0
33300, 6, 0, 0, 0
33400, -20, 1, 0, 0
33500, 17, 1, 0, 0
33600, -9, 0, 0, 0
33700, 29, 0, 0, 0
33800, 5, 0, 0, 0
33900, -20, 0, 0, 0
34000, 19, 1, 0, 0
34100, -5, 0, 0, 0
34200, -28, 0, 0, 0
34300, 11, 0, 0, 0
34400, -11, 0, 0, 0
34500, 28, 0, 0, 0
34600, 6, 0, 0, 0
34700, -15, 0, 0, 0
34800, 25, 1, 0, 0
34900, 4, 1, 0, 0
35000, -17, 0, 0, 0
35100, 23, 0, 0, 0
35200, 5, 0, 0, 0
35300, -16, 0, 0, 0
35400, 26, 0, 0, 0
35500, 7, 0, 0, 0
35600, -12, 0, 0, 0
35700, 29, -1, 0, 0
35800, 12, 1, 0, 0
35900, -6, -1, 0, 0
36000, -23, 0, 0, 0
36100, 19, 0, 0, 0
36200, 3, 0, 0, 0
36300, -12, 1, 0, 0
36400, 29, 0, 0, 0
36500, 13, 0, 0, 0
36600, -1, 0, 0, 0
36700, -16, 0, 0, 0
36800, 26, 0, 0, 0
36900, 13, 0, 0, 0
37000, -2, 0, 0, 0
37100, -15, 0, 0, 0
37200, -27, 1, 0, 0
37300, 16, 0, 0, 0
37400, 3, -1, 0, 0
37500, -9, 0, 0, 0
37600, -21, 0, 0, 0
37700, 23, -1, 0, 0
37800, 12, 0, 0, 0
37900, 1, 0, 0, 0
38000, -9, 1, 0, 0
38100, -20, 0, 0, 0
38200, 25, 1, 0, 0
38300, 15, 0, 0, 0
38400, 5, 0, 0, 0
38500, -4, 0, 0, 0
38600, -14, 0, 0, 0
38700, -22, 0, 0, 0
38800, 24, 0, 0, 0
38900, 16, 0, 0, 0
39000, 8, 0, 0, 0
39100, 0, 0, 0, 0
39200, -8, 0, 0, 0
39300, -14, 0, 0, 0
39400, 32, 0, 0, 0
39500, 26, 0, 0, 0
39600, 19, 0, 0, 0
39700, 13, 0, 0, 0
39800, 7, 1, 0, 0
39900, 2, 1, 0, 0
40000, -4, 0, 0, 0
40100, -9, 0, 0, 0
40200, -13, 1, 0, 0
40300, -18, 0, 0, 0
40400, 31, 0, 0, 0
40500, 26, 0, 0, 0
40600, 22, 0, 0, 0
40700, 19, 0, 0, 0
40800, 15, 0, 0, 0
40900, 12, 0, 0, 0
41000, 10, 0, 0, 0
41100, 8, 0, 0, 0
41200, 5, 0, 0, 0
41300, 3, 0, 0, 0
41400, 1, 0, 0, 0
41500, 1, 1, 0, 0
41600, -1, 0, 0, 0
41700, -1, 1, 0, 0
41800, -2, 0, 0, 0
41900, -4, 0, 0, 0
42000, -3, 1, 0, 0
42100, -3, 1, 0, 0
42200, -3, 0, 0, 0
42300, -2, 1, 0, 0
42400, -2, 0, 0, 0
42500, -1, 1, 0, 0
42600, 0, 0, 0, 0
42700, 2, 1, 0, 0
42800, 3, 0, 0, 0
42900, 5, 0, 0, 0
43000, 7, 0, 0, 0
43100, 9, 0, 0, 0
43200, 12, 0, 0, 0
43300, 15, 0, 0, 0
43400, 18, 0, 0, 0
43500, 22, 1, 0, 0
43600, 25, 1, 0, 0
43700, -19, 0, 0, 0
43800, -16, 1, 0, 0
43900, -13, -1, 0, 0
44000, -7, 1, 0, 0
44100, -3, 0, 0, 0
44200, 2, 0, 0, 0
44300, 6, 0, 0, 0
44400, 12, 1, 0, 0
44500, 17, 0, 0, 0
44600, 22, 0, 0, 0
44700, -18, 1, 0, 0
44800, -13, 0, 0, 0
44900, -7, 0, 0, 0
45000, 0, 0, 0, 0
45100, 6, 0, 0, 0
45200, 14, 0, 0, 0
45300, 20, 0, 0, 0
45400, -18, 0, 0, 0
45500, -11, 0, 0, 0
45600, -3, 0, 0, 0
45700, 5, 0, 0, 0
45800, 13, 0, 0, 0
45900, 21, 0, 0, 0
46000, -17, 0, 0, 0
46100, -8, 0, 0, 0
46200, 1, 0, 0, 0
46300, 10, 0, 0, 0
46400, 20, 0, 0, 0
46500, -17, 0, 0, 0
46600, -7, 1, 0, 0
46700, 4, 1, 0, 0
46800, 13, 0, 0, 0
46900, -21, 0, 0, 0
47000, -12, -1, 0, 0
47100, 0, 0, 0, 0
47200, 10, 0, 0, 0
47300, 21, 0, 0, 0
47400, -12, 0, 0, 0
47500, -1, 0, 0, 0
47600, 11, 0, 0, 0
47700, 23, 1, 0, 0
47800, -9, 0, 0, 0
47900, 3, 1, 0, 0
48000, 15, 0, 0, 0
48100, 27, 0, 0, 0
48200, -4, 0, 0, 0
48300, 8, 0, 0, 0
48400, 22, 1, 0, 0
48500, -8, 1, 0, 0
48600, 5, 0, 0, 0
48700, 18, 0, 0, 0
48800, -11, 1, 0, 0
48900, 4, 1, 0, 0
49000, 16, 0, 0, 0
49100, -12, 0, 0, 0
49200, 3, 0, 0, 0
49300, 17, 0, 0, 0
49400, -10, 0, 0, 0
49500, 4, 0, 0, 0
49600, 19, 0, 0, 0
49700, -7, 0, 0, 0
49800, 8, 0, 0, 0
49900, 23, 0, 0, 0
50000, -3, 0, 0, 0
50100, 13, 1, 0, 0
50200, -13, 0, 0, 0
50300, 3, 0, 0, 0
50400, 19, 0, 0, 0
50500, -5, 0, 0, 0
50600, 12, 0, 0, 0
50700, -13, 0, 0, 0
50800, 4, 0, 0, 0
50900, 22, 0, 0, 0
51000, -3, 0, 0, 0
51100, 15, 0, 0, 0
51200, -8, 0, 0, 0
51300, 9, 0, 0, 0
51400, -13, 0, 0, 0
51500, 5, 0, 0, 0
51600, 23, 0, 0, 0
51700, 1, 0, 0, 0
51800, 19, 0, 0, 0
51900, -2, 1, 0, 0
52000, 17, 0, 0, 0
52100, -4, 1, 0, 0
52200, 15, 0, 0, 0
52300, -6, 0, 0, 0
52400, 14, 0, 0, 0
52500, -7, 0, 0, 0
52600, 13, 0, 0, 0
52700, -7, 0, 0, 0
52800, 14, 0, 0, 0
52900, -6, 0, 0, 0
53000, 15, 0, 0, 0
53100, -4, 0, 0, 0
53200, 17, 0, 0, 0
53300, -2, 0, 0, 0
53400, 20, 0, 0, 0
53500, 1, -1, 0, 0
53600, -17, -1, 0, 0
53700, 5, 0, 0, 0
53800, -12, 0, 0, 0
53900, 9, 0, 0, 0
54000, -7, 0, 0, 0
54100, 15, 0, 0, 0
54200, -3, 0, 0, 0
54300, 20, 0, 0, 0
54400, 4, 0, 0, 0
54500, -12, 0, 0, 0
54600, 11, 0, 0, 0
54700, -4, 0, 0, 0
54800, 18, 0, 0, 0
54900, 4, 0, 0, 0
55000, -11, 0, 0, 0
55100, 13, 1, 0, 0
55200, -2, 0, 0, 0
55300, 22, 0, 0, 0
55400, 7, 0, 0, 0
55500, -6, 0, 0, 0
55600, 18, 0, 0, 0
55700, 5, 0, 0, 0
55800, -9, 0, 0, 0
55900, 16, 0, 0, 0
56000, 3, 0, 0, 0
56100, -9, 0, 0, 0
56200, 16, 0, 0, 0
56300, 4, 0, 0, 0
56400, -9, 0, 0, 0
56500, 17, 0, 0, 0
56600, 5, 0, 0, 0
56700, -6, 0, 0, 0
56800, 20, 0, 0, 0
56900, 8, 0, 0, 0
57000, -2, 0, 0, 0
57100, -13, 1, 0, 0
57200, 13, 0, 0, 0
57300, 3, 1, 0, 0
57400, -7, -1, 0, 0
57500, 20, 0, 0, 0
57600, 11, 1, 0, 0
57700, 1, 0, 0, 0
57800, -8, 0, 0, 0
57900, 18, 0, 0, 0
58000, 9, 0, 0, 0
58100, 1, 0, 0, 0
58200, -8, 0, 0, 0
58300, 20, 0, 0, 0
58400, 11, 0, 0, 0
58500, 3, 0, 0, 0
58600, -4, 0, 0, 0
58700, -12, 0, 0, 0
58800, 17, 0, 0, 0
58900, 9, 0, 0, 0
59000, 2, 0, 0, 0
59100, -5, 0, 0, 0
59200, -12, 0, 0, 0
59300, 17, 0, 0, 0
59400, 11, 0, 0, 0
59500, 5, 1, 0, 0
59600, -1, 0, 0, 0
59700, -7, 0, 0, 0
59800, -13, 0, 0, 0
59900, 17, 0, 0, 0
60000, 11, 0, 0, 0
60100, 6, 0, 0, 0
60200, 2, 1, 0, 0
60300, -3, 1, 0, 0
60400, -8, 0, 0, 0
60500, -12, 0, 0, 0
60600, 18, 1, 0, 0
60700, 14, 0, 0, 0
60800, 10, 0, 0, 0
60900, 6, 0, 0, 0
61000, 3, 0, 0, 0
61100, -1, 0, 0, 0
61200, -4, 0, 0, 0
61300, -8, 0, 0, 0
61400, -10, 0, 0, 0
61500, -13, 0, 0, 0
61600, 19, 0, 0, 0
61700, 17, 0, 0, 0
61800, 14, 0, 0, 0
61900, 12, 0, 0, 0
62000, 10, 0, 0, 0
62100, 8, 0, 0, 0
62200, 7, 1, 0, 0
62300, 5, 1, 0, 0
62400, 4, 0, 0, 0
62500, 3, 0, 0, 0
62600, 2, 0, 0, 0
62700, 1, 0, 0, 0
62800, 0, 0, 0, 0
62900, 0, 0, 0, 0
63000, 0, 0, 0, 0
63100, -1, 0, 0, 0
63200, -1, 0, 0, 0
63300, 0, 0, 0, 0
63400, 0, 0, 0, 0
63500, 0, 0, 0, 0
63600, 1, 0, 0, 0
63700, 2, 0, 0, 0
63800, 2, 0, 0, 0
63900, 4, 0, 0, 0
64000, 4, 0, 0, 0
64100, 6, 0, 0, 0
64200, 8, 0, 0, 0
64300, 9, 0, 0, 0
64400, 11, 0, 0, 0
64500, 14, 0, 0, 0
64600, 15, 0, 0, 0
64700, 18, 0, 0, 0
64800, -12, 0, 0, 0
64900, -10, 0, 0, 0
65000, -7, 0, 0, 0
65100, -5, 0, 0, 0
65200, 0, 0, 0, 0
65300, 2, 0, 0, 0
65400, 6, 0, 0, 0
65500, 9, 0, 0, 0
65600, 13, 0, 0, 0
65700, 17, 0, 0, 0
65800, -12, -1, 0, 0
65900, -8, 0, 0, 0
66000, -3, 1, 0, 0
66100, 1, 0, 0, 0
66200, 6, 0, 0, 0
66300, 11, 0, 0, 0
66400, 15, 0, 0, 0
66500, -11, 0, 0, 0
66600, -6, 1, 0, 0
66700, 0, 0, 0, 0
66800, 4, 0, 0, 0
66900, 10, 0, 0, 0
67000, 15, 0, 0, 0
67100, -11, 0, 0, 0
67200, -4, 1, 0, 0
67300, 2, 0, 0, 0
67400, 7, -1, 0, 0
67500, 14, 0, 0, 0
67600, -10, 0, 0, 0
67700, -4, 0, 0, 0
67800, 3, 0, 0, 0
67900, 10, 0, 0, 0
68000, 16, 0, 0, 0
68100, -7, 0, 0, 0
68200, 0, 0, 0, 0
68300, 8, 0, 0, 0
68400, 15, 0, 0, 0
68500, -8, 0, 0, 0
68600, 0, 0, 0, 0
68700, 8, 0, 0, 0
68800, -15, 0, 0, 0
68900, -7, -1, 0, 0
69000, 2, 0, 0, 0
69100, 10, 0, 0, 0
69200, -11, 0, 0, 0
69300, -2, 0, 0, 0
69400, 7, 0, 0, 0
69500, 16, 0, 0, 0
69600, -5, 0, 0, 0
69700, 4, 0, 0, 0
69800, 13, 0, 0, 0
69900, -8, 0, 0, 0
70000, 2, 0, 0, 0
70100, 12, 1, 0, 0
70200, -8, 0, 0, 0
70300, 2, 0, 0, 0
70400, 12, 0, 0, 0
70500, -7, 0, 0, 0
70600, 3, 1, 0, 0
70700, 14, 0, 0, 0
70800, -6, 0, 0, 0
70900, 5, 0, 0, 0
71000, -13, 0, 0, 0
71100, -3, 0, 0, 0
71200, 9, 0, 0, 0
71300, -9, 0, 0, 0
71400, 2, 0, 0, 0
71500, 14, 0, 0, 0
71600, -4, 0, 0, 0
71700, 8, 0, 0, 0
71800, -10, 0, 0, 0
71900, 2, 0, 0, 0
72000, 15, 0, 0, 0
72100, -2, 0, 0, 0
72200, 11, 0, 0, 0
72300, -6, 0, 0, 0
72400, 6, 0, 0, 0
72500, -10, 0, 0, 0
72600, 2, 0, 0, 0
72700, 16, 1, 0, 0
72800, 0, 0, 0, 0
72900, 13, 0, 0, 0
73000, -2, 0, 0, 0
73100, 11, 0, 0, 0
73200, -4, 0, 0, 0
73300, 9, 0, 0, 0
73400, -4, 0, 0, 0
73500, 9, 0, 0, 0
73600, -6, 0, 0, 0
73700, 8, -1, 0, 0
73800, -6, 0, 0, 0
73900, 9, 0, 0, 0
74000, -5, 0, 0, 0
74100, 9, 0, 0, 0
74200, -4, 0, 0, 0
74300, 11, 0, 0, 0
74400, -3, 0, 0, 0
74500, 13, 0, 0, 0
74600, -1, 0, 0, 0
74700, 15, 0, 0, 0
74800, 2, 0, 0, 0
74900, -11, 0, 0, 0
75000, 5, 0, 0, 0
75100, -7, 1, 0, 0
75200, 9, 0, 0, 0
75300, -4, 0, 0, 0
75400, 13, 0, 0, 0
75500, 1, 0, 0, 0
75600, -10, 0, 0, 0
75700, 6, 0, 0, 0
75800, -5, 0, 0, 0
75900, 11, 0, 0, 0
76000, 0, 0, 0, 0
76100, -10, 0, 0, 0
76200, 7, 0, 0, 0
76300, -4, 0, 0, 0
76400, 13, 0, 0, 0
76500, 3, 0, 0, 0
76600, -7, 0, 0, 0
76700, 11, 0, 0, 0
76800, 1, 0, 0, 0
76900, -9, 0, 0, 0
77000, 10, 0, 0, 0
77100, 0, 1, 0, 0
77200, -10, -1, 0, 0
77300, 8, 0, 0, 0
77400, 0, 0, 0, 0
77500, -9, 0, 0, 0
77600, 10, 0, 0, 0
77700, 1, 0, 0, 0
77800, -7, 1, 0, 0
77900, 12, 0, 0, 0
78000, 4, 1, 0, 0
78100, -4, 1, 0, 0
78200, 15, 0, 0, 0
78300, 7, 0, 0, 0
78400, -1, 1, 0, 0
78500, -8, 0, 0, 0
78600, 11, 0, 0, 0
78700, 4, 0, 0, 0
78800, -3, 0, 0, 0
78900, -10, 0, 0, 0
79000, 10, 0, 0, 0
79100, 3, 0, 0, 0
79200, -3, 0, 0, 0
79300, -9, 0, 0, 0
79400, 11, 0, 0, 0
79500, 4, 0, 0, 0
79600, -2, 0, 0, 0
79700, -7, 0, 0, 0
79800, 14, 0, 0, 0
79900, 8, 0, 0, 0
80000, 3, 1, 0, 0
80100, -3, -1, 0, 0
80200, -8, 0, 0, 0
80300, 13, 0, 0, 0
80400, 9, 0, 0, 0
80500, 4, 0, 0, 0
80600, -1, 0, 0, 0
80700, -5, 0, 0, 0
80800, -10, 0, 0, 0
80900, 12, 0, 0, 0
81000, 8, 0, 0, 0
81100, 4, 0, 0, 0
81200, 0, 0, 0, 0
81300, -4, -1, 0, 0
81400, -7, 0, 0, 0
81500, -11, 0, 0, 0
81600, 12, 0, 0, 0
81700, 8, 0, 0, 0
81800, 6, 0, 0, 0
81900, 3, 0, 0, 0
82000, -1, -1, 0, 0
82100, -3, 0, 0, 0
82200, -6, 0, 0, 0
82300, -8, 0, 0, 0
82400, -10, 1, 0, 0
82500, 12, 0, 0, 0
82600, 10, 0, 0, 0
82700, 9, 0, 0, 0
82800, 6, 0, 0, 0
82900, 5, 0, 0, 0
83000, 3, 0, 0, 0
83100, 3, 1, 0, 0
83200, 0, 0, 0, 0
83300, -1, 0, 0, 0
83400, -2, 0, 0, 0
83500, -3, 0, 0, 0
83600, -4, 0, 0, 0
83700, -5, 0, 0, 0
83800, -5, 0, 0, 0
83900, -6, 0, 0, 0
84000, -6, 0, 0, 0
84100, -7, 0, 0, 0
84200, -6, 1, 0, 0
84300, -7, 0, 0, 0
84400, -6, 1, 0, 0
84500, -7, 0, 0, 0
84600, -6, 0, 0, 0
84700, -6, 0, 0, 0
84800, -5, 0, 0, 0
84900, -5, 0, 0, 0
85000, -4, 0, 0, 0
85100, -3, 0, 0, 0
85200, -3, 0, 0, 0
85300, -2, 0, 0, 0
85400, 0, 0, 0, 0
85500, 2, 0, 0, 0
85600, 3, 0, 0, 0
85700, 4, 0, 0, 0
85800, 6, 0, 0, 0
85900, 8, 0, 0, 0
86000, 10, 0, 0, 0
86100, 11, 0, 0, 0
86200, -10, 0, 0, 0
86300, -8, 0, 0, 0
86400, -6, 0, 0, 0
86500, -3, 0, 0, 0
86600, 0, 1, 0, 0
86700, 2, 0, 0, 0
86800, 4, 0, 0, 0
86900, 8, 1, 0, 0
87000, 10, 0, 0, 0
87100, 14, 0, 0, 0
87200, -7, 0, 0, 0
87300, -4, 0, 0, 0
87400, 0, 1, 0, 0
87500, 3, 0, 0, 0
87600, 7, -1, 0, 0
87700, 11, 0, 0, 0
87800, -10, 0, 0, 0
87900, -6, 0, 0, 0
88000, -1, 0, 0, 0
88100, 3, 0, 0, 0
88200, 7, 0, 0, 0
88300, 12, 0, 0, 0
88400, -8, 0, 0, 0
88500, -3, 0, 0, 0
88600, 2, 0, 0, 0
88700, 7, 0, 0, 0
88800, 11, 0, 0, 0
88900, -6, 1, 0, 0
89000, -1, 0, 0, 0
89100, 4, 0, 0, 0
89200, 9, 0, 0, 0
89300, 15, 0, 0, 0
89400, -4, 0, 0, 0
89500, 2, 0, 0, 0
89600, 8, 0, 0, 0
89700, -10, 0, 0, 0
89800, -3, 1, 0, 0
89900, 2, 0, 0, 0
90000, 8, 0, 0, 0
90100, -8, 0, 0, 0
90200, -1, 1, 0, 0
90300, 5, 1, 0, 0
90400, 11, 0, 0, 0
90500, -5, 1, 0, 0
90600, 1, 0, 0, 0
90700, 8, 0, 0, 0
90800, -7, 1, 0, 0
90900, -1, 0, 0, 0
91000, 7, 0, 0, 0
91100, -10, -1, 0, 0
91200, -2, 0, 0, 0
91300, 6, 0, 0, 0
91400, 13, 0, 0, 0
91500, -1, 0, 0, 0
91600, 6, 0, 0, 0
91700, -9, 0, 0, 0
91800, -1, 0, 0, 0
91900, 7, 0, 0, 0
92000, -7, 0, 0, 0
92100, 1, 0, 0, 0
92200, 10, 1, 0, 0
92300, -5, 0, 0, 0
92400, 4, 0, 0, 0
92500, 13, 0, 0, 0
92600, -1, 0, 0, 0
92700, 8, 1, 0, 0
92800, -6, 0, 0, 0
92900, 4, 0, 0, 0
93000, 13, 0, 0, 0
93100, -1, 0, 0, 0
93200, 9, 0, 0, 0
93300, -4, 0, 0, 0
93400, 6, 1, 0, 0
93500, -8, 0, 0, 0
93600, 2, 0, 0, 0
93700, -11, 0, 0, 0
93800, -1, 0, 0, 0
93900, 10, 0, 0, 0
94000, -3, 0, 0, 0
94100, 8, 0, 0, 0
94200, -4, 0, 0, 0
94300, 6, 0, 0, 0
94400, -6, 0, 0, 0
94500, 5, 1, 0, 0
94600, -6, 0, 0, 0
94700, 5, 0, 0, 0
94800, -7, 0, 0, 0
94900, 4, 0, 0, 0
95000, -7, 0, 0, 0
95100, 4, -1, 0, 0
95200, -7, 0, 0, 0
95300, 5, 0, 0, 0
95400, -6, 0, 0, 0
95500, 7, 0, 0, 0
95600, -4, 0, 0, 0
95700, 7, 0, 0, 0
95800, -3, 0, 0, 0
95900, 9, 0, 0, 0
96000, -1, 0, 0, 0
96100, 12, 0, 0, 0
96200, 2, 0, 0, 0
96300, -7, 1, 0, 0
96400, 5, 0, 0, 0
96500, -4, 0, 0, 0
96600, 8, 0, 0, 0
96700, -1, 0, 0, 0
96800, 12, 0, 0, 0
96900, 3, 0, 0, 0
97000, -6, 0, 0, 0
97100, 7, 0, 0, 0
97200, -1, 1, 0, 0
97300, 12, 1, 0, 0
97400, 4, 0, 0, 0
97500, -5, 0, 0, 0
97600, 9, 0, 0, 0
97700, 0, 0, 0, 0
97800, -7, 1, 0, 0
97900, 7, 0, 0, 0
98000, -2, 0, 0, 0
98100, -8, 0, 0, 0
98200, 6, 0, 0, 0
98300, -2, 0, 0, 0
98400, -10, 0, 0, 0
98500, 5, 0, 0, 0
98600, -2, -1, 0, 0
98700, -9, 0, 0, 0
98800, 5, 0, 0, 0
98900, -1, 0, 0, 0
99000, -7, 0, 0, 0
99100, 7, 0, 0, 0
99200, 1, 0, 0, 0
99300, -6, 0, 0, 0
99400, 10, 1, 0, 0
99500, 3, 0, 0, 0
99600, -2, 0, 0, 0
99700, -8, 0, 0, 0
99800, 7, 0, 0, 0
99900, 2, 0, 0, 0
100000, -4, 0, 0, 0
101000, 9, 0, 0, 0
102000, -10, 0, 0, 0
103000, 2, 0, 0, 0
104000, 3, 0, 0, 0
105000, -6, 0, 0, 0
106000, -5, 0, 0, 0
107000, 3, 1, 0, 0
108000, 1, 0, 0, 0
109000, 9, 0, 0, 0
110000, 7, 0, 0, 0
111000, -5, 0, 0, 0
112000, 10, 0, 0, 0
113000, -4, 0, 0, 0
114000, 11, 0, 0, 0
115000, -4, 0, 0, 0
116000, 9, 0, 0, 0
117000, -6, 0, 0, 0
118000, 5, 0, 0, 0
119000, 7, 0, 0, 0
120000, 0, 1, 0, 0
121000, 0, 0, 0, 0
122000, 9, 0, 0, 0
123000, -8, 0, 0, 0
124000, 0, 0, 0, 0
125000, -1, 0, 0, 0
126000, 6, 0, 0, 0
127000, 3, 0, 0, 0
128000, 8, 0, 0, 0
129000, 6, 0, 0, 0
130000, -6, 0, 0, 0
131000, 6, 0, 0, 0
132000, -7, 0, 0, 0
133000, 4, 0, 0, 0
134000, 6, 0, 0, 0
135000, 1, 0, 0, 0
136000, 3, 1, 0, 0
137000, -5, 0, 0, 0
138000, -4, 0, 0, 0
139000, 3, 0, 0, 0
140000, 3, 0, 0, 0
141000, -6, 0, 0, 0
142000, 9, 0, 0, 0
143000, -1, 0, 0, 0
144000, -3, 0, 0, 0
145000, 2, 1, 0, 0
146000, -2, 0, 0, 0
147000, 1, 0, 0, 0
148000, -3, 0, 0, 0
149000, 0, 0, 0, 0
150000, -5, 0, 0, 0
151000, -3, 0, 0, 0
152000, 5, 0, 0, 0
153000, 5, 0, 0, 0
154000, -1, 0, 0, 0
155000, 0, 0, 0, 0
156000, 6, 0, 0, 0
157000, 5, 0, 0, 0
158000, -3, 0, 0, 0
159000, -5, -1, 0, 0
160000, 0, 1, 0, 0
161000, -3, 0, 0, 0
162000, 1, 0, 0, 0
163000, -3, 0, 0, 0
164000, -1, 0, 0, 0
165000, -5, 0, 0, 0
166000, -2, 0, 0, 0
167000, 6, 0, 0, 0
168000, 7, 0, 0, 0
169000, 0, 0, 0, 0
170000, 1, 0, 0, 0
171000, 7, 0, 0, 0
172000, 6, 0, 0, 0
173000, -1, 0, 0, 0
174000, -3, 0, 0, 0
175000, 1, 0, 0, 0
176000, -1, 0, 0, 0
177000, 3, 0, 0, 0
178000, 0, 0, 0, 0
179000, 2, 0, 0, 0
180000, -1, 0, 0, 0
181000, 1, 0, 0, 0
182000, -4, 0, 0, 0
183000, -3, 0, 0, 0
184000, 3, 0, 0, 0
185000, 4, 0, 0, 0
186000, -3, 0, 0, 0
187000, -3, 0, 0, 0
188000, 2, 0, 0, 0
189000, 0, 0, 0, 0
190000, 4, 0, 0, 0
191000, 2, 0, 0, 0
192000, 5, 0, 0, 0
193000, 2, 0, 0, 0
194000, 4, 0, 0, 0
195000, 1, 0, 0, 0
196000, 3, 0, 0, 0
197000, -2, 0, 0, 0
198000, -1, 0, 0, 0
199000, 5, 0, 0, 0
200000, 5, 0, 0, 0
201000, 0, 0, 0, 0
202000, -1, 0, 0, 0
203000, 3, 0, 0, 0
204000, 2, 1, 0, 0
205000, 5, 0, 0, 0
206000, 3, 0, 0, 0
207000, 6, 0, 0, 0
208000, 3, 0, 0, 0
209000, 4, 0, 0, 0
210000, 1, 0, 0, 0
211000, 3, 0, 0, 0
212000, -2, 0, 0, 0
213000, -1, -1, 0, 0
214000, 4, 0, 0, 0
215000, 4, 0, 0, 0
216000, -1, 0, 0, 0
217000, -2, 0, 0, 0
218000, 2, 0, 0, 0
219000, 0, 0, 0, 0
220000, 3, 0, 0, 0
221000, 1, 0, 0, 0
222000, 3, 0, 0, 0
223000, 0, 0, 0, 0
224000, 2, 1, 0, 0
225000, -1, 0, 0, 0
226000, -1, 0, 0, 0
227000, 4, 0, 0, 0
228000, 5, 0, 0, 0
229000, 0, 0, 0, 0
230000, 0, 0, 0, 0
231000, 3, 0, 0, 0
232000, 2, 0, 0, 0
233000, -4, 0, 0, 0
234000, 3, 0, 0, 0
235000, -3, 0, 0, 0
236000, 3, 0, 0, 0
237000, -4, 0, 0, 0
238000, 2, 0, 0, 0
239000, 3, 0, 0, 0
240000, -1, 0, 0, 0
241000, 0, 0, 0, 0
242000, 4, 0, 0, 0
243000, 5, 0, 0, 0
244000, -1, 0, 0, 0
245000, -2, 0, 0, 0
246000, 1, 0, 0, 0
247000, 0, 0, 0, 0
248000, 3, 0, 0, 0
249000, 1, 0, 0, 0
250000, 2, 0, 0, 0
251000, -1, 0, 0, 0
252000, 2, 1, 0, 0
253000, -2, 0, 0, 0
254000, -2, 0, 0, 0
255000, 2, 0, 0, 0
256000, 3, 0, 0, 0
257000, -2, 0, 0, 0
258000, -3, 0, 0, 0
259000, 1, 1, 0, 0
260000, 0, 0, 0, 0
261000, 2, 0, 0, 0
262000, 0, 0, 0, 0
263000, 2, 0, 0, 0
264000, 0, 0, 0, 0
265000, 1, 0, 0, 0
266000, -2, 0, 0, 0
267000, -2, 0, 0, 0
268000, 2, 0, 0, 0
269000, 3, 0, 0, 0
270000, -1, 0, 0, 0
271000, -2, 0, 0, 0
272000, 1, 0, 0, 0
273000, 0, 0, 0, 0
274000, 3, 0, 0, 0
275000, 0, 0, 0, 0
276000, 2, 0, 0, 0
277000, 0, 0, 0, 0
278000, 1, 0, 0, 0
279000, -2, 0, 0, 0
280000, -1, 0, 0, 0
281000, 3, 0, 0, 0
282000, 3, 0, 0, 0
283000, -1, 0, 0, 0
284000, -2, 0, 0, 0
285000, 2, 0, 0, 0
286000, 0, 0, 0, 0
287000, 2, 0, 0, 0
288000, 0, 0, 0, 0
289000, 3, 0, 0, 0
290000, 0, 0, 0, 0
291000, 1, 0, 0, 0
292000, -2, 0, 0, 0
293000, -1, 0, 0, 0
294000, 3, 0, 0, 0
295000, 3, 0, 0, 0
296000, -1, 0, 0, 0
297000, -2, 0, 0, 0
298000, 1, 0, 0, 0
299000, 0, 0, 0, 0
300000, 2, 0, 0, 0
301000, 0, 0, 0, 0
302000, 1, 0, 0, 0
303000, -1, 0, 0, 0
304000, 0, 0, 0, 0
305000, 4, 0, 0, 0
306000, -2, 0, 0, 0
307000, 1, 0, 0, 0
308000, 1, 0, 0, 0
309000, 4, 0, 0, 0
310000, 3, 0, 0, 0
311000, -1, 0, 0, 0
312000, -3, 0, 0, 0
313000, -1, 0, 0, 0
314000, 4, 0, 0, 0
315000, -1, 0, 0, 0
316000, 4, 0, 0, 0
317000, 4, 0, 0, 0
318000, 1, 0, 0, 0
319000, 1, 0, 0, 0
320000, -2, 0, 0, 0
321000, 4, 0, 0, 0
322000, 0, 0, 0, 0
323000, -1, 0, 0, 0
324000, 1, 0, 0, 0
325000, -1, 0, 0, 0
326000, 1, 0, 0, 0
327000, 0, 0, 0, 0
328000, 0, 0, 0, 0
329000, -2, 0, 0, 0
330000, -2, 0, 0, 0
331000, 2, 0, 0, 0
332000, 2, 0, 0, 0
333000, -2, 0, 0, 0
334000, 4, 0, 0, 0
335000, 0, 0, 0, 0
336000, -1, 0, 0, 0
337000, 1, 0, 0, 0
338000, -2, 0, 0, 0
339000, 0, 0, 0, 0
340000, 5, 0, 0, 0
341000, -2, 0, 0, 0
342000, 2, 0, 0, 0
343000, 2, 0, 0, 0
344000, -1, 0, 0, 0
345000, -2, 0, 0, 0
346000, 1, 0, 0, 0
347000, 0, 0, 0, 0
348000, 2, 0, 0, 0
349000, 1, 0, 0, 0
350000, 3, 0, 0, 0
351000, 1, 0, 0, 0
352000, 1, 0, 0, 0
353000, -1, 0, 0, 0
354000, -1, 0, 0, 0
355000, 2, 0, 0, 0
356000, 2, 0, 0, 0
357000, -2, 0, 0, 0
358000, -2, 0, 0, 0
359000, 0, -1, 0, 0
360000, -1, 0, 0, 0
361000, 1, 0, 0, 0
362000, -1, 0, 0, 0
363000, 0, 0, 0, 0
364000, -2, 0, 0, 0
365000, -2, 0, 0, 0
366000, 1, 0, 0, 0
367000, 1, 0, 0, 0
368000, -2, 0, 0, 0
369000, 4, 0, 0, 0
370000, -1, 0, 0, 0
371000, -2, 0, 0, 0
372000, 0, 0, 0, 0
373000, -1, 0, 0, 0
374000, 0, 1, 0, 0
375000, -2, 0, 0, 0
376000, -1, 0, 0, 0
377000, 1, 0, 0, 0
378000, 1, 0, 0, 0
379000, -1, 0, 0, 0
380000, -1, 0, 0, 0
381000, 0, 0, 0, 0
382000, -1, 0, 0, 0
383000, 1, 0, 0, 0
384000, 0, 0, 0, 0
385000, 1, 0, 0, 0
386000, -1, 0, 0, 0
387000, 0, 0, 0, 0
388000, 3, 0, 0, 0
389000, 3, 0, 0, 0
390000, 0, 0, 0, 0
391000, 0, 0, 0, 0
392000, 2, 0, 0, 0
393000, 2, 0, 0, 0
394000, 3, 0, 0, 0
395000, 2, 0, 0, 0
396000, 3, 0, 0, 0
397000, 0, 0, 0, 0
398000, 1, 0, 0, 0
399000, -1, 0, 0, 0
400000, 0, 0, 0, 0
401000, 2, 0, 0, 0
402000, 1, 0, 0, 0
403000, -1, 0, 0, 0
404000, 3, 0, 0, 0
405000, -1, 0, 0, 0
406000, -2, 0, 0, 0
407000, -1, 0, 0, 0
408000, 3, 0, 0, 0
409000, -2, 0, 0, 0
410000, 1, 0, 0, 0
411000, 1, 0, 0, 0
412000, -2, 0, 0, 0
413000, -2, 0, 0, 0
414000, 0, 0, 0, 0
415000, -1, 0, 0, 0
416000, 1, 0, 0, 0
417000, 0, 0, 0, 0
418000, 1, 0, 0, 0
419000, -1, 0, 0, 0
420000, 0, 0, 0, 0
421000, 2, 0, 0, 0
422000, 2, 0, 0, 0
423000, 0, 0, 0, 0
424000, -1, 0, 0, 0
425000, 1, 0, 0, 0
426000, 0, 0, 0, 0
427000, 2, 0, 0, 0
428000, 1, 0, 0, 0
429000, 2, 0, 0, 0
430000, 0, 0, 0, 0
431000, 0, 0, 0, 0
432000, -2, 0, 0, 0
433000, -1, 1, 0, 0
434000, 0, 0, 0, 0
435000, 1, 0, 0, 0
436000, 2, 0, 0, 0
437000, 1, 0, 0, 0
438000, 2, 0, 0, 0
439000, 1, 0, 0, 0
440000, 2, 0, 0, 0
441000, 0, 0, 0, 0
442000, 1, 0, 0, 0
443000, 3, 0, 0, 0
444000, -2, 0, 0, 0
445000, 0, 0, 0, 0
446000, -1, 0, 0, 0
447000, 2, 0, 0, 0
448000, 0, 0, 0, 0
449000, 1, 0, 0, 0
450000, 0, 0, 0, 0
451000, 1, 0, 0, 0
452000, -1, 0, 0, 0
453000, -1, 0, 0, 0
454000, 1, 0, 0, 0
455000, 2, 0, 0, 0
456000, -2, 0, 0, 0
457000, 2, 0, 0, 0
458000, -1, 0, 0, 0
459000, -2, 0, 0, 0
460000, -1, 0, 0, 0
461000, 2, 0, 0, 0
462000, -2, 0, 0, 0
463000, 1, 0, 0, 0
464000, 1, 0, 0, 0
465000, -1, 0, 0, 0
466000, 2, 0, 0, 0
467000, 0, 0, 0, 0
468000, -1, 0, 0, 0
469000, 1, 0, 0, 0
470000, -1, 0, 0, 0
471000, 0, 0, 0, 0
472000, -2, 0, 0, 0
473000, -1, 0, 0, 0
474000, 1, 0, 0, 0
475000, 1, 0, 0, 0
476000, -2, 0, 0, 0
477000, 1, 0, 0, 0
478000, -1, 0, 0, 0
479000, -2, 0, 0, 0
480000, -1, 0, 0, 0
481000, 2, 0, 0, 0
482000, -2, 0, 0, 0
483000, 1, 0, 0, 0
484000, 1, 0, 0, 0
485000, -1, 0, 0, 0
486000, -2, 0, 0, 0
487000, 0, 0, 0, 0
488000, 0, 0, 0, 0
489000, 1, 0, 0, 0
490000, 0, 0, 0, 0
491000, 1, 0, 0, 0
492000, -2, 0, 0, 0
493000, -1, 0, 0, 0
494000, 2, 0, 0, 0
495000, 1, 0, 0, 0
496000, -2, 0, 0, 0
497000, 3, 0, 0, 0
498000, -1, 0, 0, 0
499000, -1, 0, 0, 0
500000, 0, 0, 0, 0
501000, -2, 0, 0, 0
502000, -1, 0, 0, 0
503000, 2, 0, 0, 0
504000, 1, 0, 0, 0
505000, -1, 0, 0, 0
506000, -1, 0, 0, 0
507000, 1, 0, 0, 0
508000, -1, 0, 0, 0
509000, 1, 0, 0, 0
510000, -1, 0, 0, 0
511000, 0, 0, 0, 0
512000, -1, 0, 0, 0
513000, -1, 0, 0, 0
514000, 2, 1, 0, 0
515000, 1, 0, 0, 0
516000, -2, 0, 0, 0
517000, 2, 0, 0, 0
518000, -1, 0, 0, 0
519000, 2, 0, 0, 0
520000, -1, 0, 0, 0
521000, 2, 0, 0, 0
522000, 2, 0, 0, 0
523000, 0, 0, 0, 0
524000, 0, 0, 0, 0
525000, 2, 0, 0, 0
526000, 2, 0, 0, 0
527000, -1, 0, 0, 0
528000, 2, 0, 0, 0
529000, -1, 0, 0, 0
530000, 1, 0, 0, 0
531000, -2, 0, 0, 0
532000, 0, 0, 0, 0
533000, 1, 0, 0, 0
534000, -1, 0, 0, 0
535000, -2, 0, 0, 0
536000, 0, 0, 0, 0
537000, -1, 0, 0, 0
538000, 0, 1, 0, 0
539000, -2, 0, 0, 0
540000, -1, 0, 0, 0
541000, 2, 0, 0, 0
542000, 2, 0, 0, 0
543000, 0, 0, 0, 0
544000, 0, 0, 0, 0
545000, 1, 0, 0, 0
546000, 0, 0, 0, 0
547000, 2, 0, 0, 0
548000, 1, 0, 0, 0
549000, 2, 0, 0, 0
550000, 0, 0, 0, 0
551000, 0, 0, 0, 0
552000, 3, 0, 0, 0
553000, 2, 0, 0, 0
554000, 0, 0, 0, 0
555000, -1, 0, 0, 0
556000, 1, 0, 0, 0
557000, -1, 0, 0, 0
558000, 0, 0, 0, 0
559000, -1, 0, 0, 0
560000, 0, 0, 0, 0
561000, 2, 0, 0, 0
562000, 1, 0, 0, 0
563000, -1, 0, 0, 0
564000, -1, 0, 0, 0
565000, 0, 0, 0, 0
566000, -1, 0, 0, 0
567000, -1, 0, 0, 0
568000, 2, 0, 0, 0
569000, -2, 0, 0, 0
570000, 1, 0, 0, 0
571000, 0, 0, 0, 0
572000, -1, 0, 0, 0
573000, 2, 0, 0, 0
574000, -1, 0, 0, 0
575000, -1, 0, 0, 0
576000, -1, 0, 0, 0
577000, 2, 0, 0, 0
578000, 2, 0, 0, 0
579000, 1, 0, 0, 0
580000, 0, 0, 0, 0
581000, 2, 0, 0, 0
582000, 1, 0, 0, 0
583000, 0, 0, 0, 0
584000, -2, 0, 0, 0
585000, 0, 0, 0, 0
586000, 2, 0, 0, 0
587000, -1, 0, 0, 0
588000, 1, 0, 0, 0
589000, 1, 0, 0, 0
590000, -1, 0, 0, 0
591000, 2, 0, 0, 0
592000, -1, 0, 0, 0
593000, -2, 0, 0, 0
594000, -1, 0, 0, 0
595000, 2, 0, 0, 0
596000, -2, 0, 0, 0
597000, 1, 0, 0, 0
598000, 1, 0, 0, 0
599000, 2, 0, 0, 0
600000, 1, 0, 0, 0
601000, -1, 0, 0, 0
602000, 2, 0, 0, 0
603000, -1, 0, 0, 0
604000, 1, 0, 0, 0
605000, 2, 0, 0, 0
606000, 1, 0, 0, 0
607000, 1, 0, 0, 0
608000, 2, 0, 0, 0
609000, 2, 0, 0, 0
610000, -1, 0, 0, 0
611000, 2, 0, 0, 0
612000, 0, 0, 0, 0
613000, 1, 0, 0, 0
614000, 1, 0, 0, 0
615000, 0, 0, 0, 0
616000, 1, 0, 0, 0
617000, 2, 0, 0, 0
618000, 1, 0, 0, 0
619000, -1, 0, 0, 0
620000, 1, 0, 0, 0
621000, -1, 0, 0, 0
622000, 0, 0, 0, 0
623000, 2, 0, 0, 0
624000, -1, 0, 0, 0
625000, 0, 0, 0, 0
626000, 0, 0, 0, 0
627000, 0, 0, 0, 0
628000, 2, 0, 0, 0
629000, 1, 0, 0, 0
630000, 2, 0, 0, 0
631000, 0, 0, 0, 0
632000, 0, 0, 0, 0
633000, 2, 0, 0, 0
634000, 2, 0, 0, 0
635000, 0, 0, 0, 0
636000, -1, 0, 0, 0
637000, 0, 0, 0, 0
638000, -1, 0, 0, 0
639000, -1, 0, 0, 0
640000, 2, 0, 0, 0
641000, -2, 0, 0, 0
642000, 0, 0, 0, 0
643000, 0, 0, 0, 0
644000, 2, 1, 0, 0
645000, 0, 0, 0, 0
646000, 1, -1, 0, 0
647000, 0, 0, 0, 0
648000, 1, 0, 0, 0
649000, -1, 0, 0, 0
650000, -1, 0, 0, 0
651000, 1, 0, 0, 0
652000, 1, 0, 0, 0
653000, 2, 0, 0, 0
654000, 1, 0, 0, 0
655000, 2, 0, 0, 0
656000, 0, 0, 0, 0
657000, 1, 0, 0, 0
658000, 0, 0, 0, 0
659000, 0, 0, 0, 0
660000, 1, 0, 0, 0
661000, 0, 0, 0, 0
662000, 1, 0, 0, 0
663000, 1, 0, 0, 0
664000, 1, 0, 0, 0
665000, 0, 0, 0, 0
666000, 0, 0, 0, 0
667000, -2, 0, 0, 0
668000, 2, 0, 0, 0
669000, 1, 0, 0, 0
670000, -1, 0, 0, 0
671000, 0, 0, 0, 0
672000, 0, 0, 0, 0
673000, 0, 0, 0, 0
674000, 1, 0, 0, 0
675000, 2, 0, 0, 0
676000, 0, 0, 0, 0
677000, 0, 0, 0, 0
678000, 0, 0, 0, 0
679000, 0, 0, 0, 0
680000, 1, 0, 0, 0
681000, 0, 0, 0, 0
682000, 1, 0, 0, 0
683000, -1, 0, 0, 0
684000, -1, 0, 0, 0
685000, 0, 0, 0, 0
686000, 0, 0, 0, 0
687000, 1, 0, 0, 0
688000, 0, 0, 0, 0
689000, 1, 0, 0, 0
690000, 0, 0, 0, 0
691000, 0, 0, 0, 0
692000, 2, 0, 0, 0
693000, 1, 0, 0, 0
694000, -1, 0, 0, 0
695000, 1, 0, 0, 0
696000, -1, 0, 0, 0
697000, 1, 0, 0, 0
698000, -1, 0, 0, 0
699000, 1, 0, 0, 0
700000, 1, 0, 0, 0
701000, 0, 0, 0, 0
702000, -1, 0, 0, 0
703000, 0, 0, 0, 0
704000, 0, 0, 0, 0
705000, 0, 0, 0, 0
706000, 2, 0, 0, 0
707000, -1, 0, 0, 0
708000, 1, 0, 0, 0
709000, 1, 0, 0, 0
710000, -1, 0, 0, 0
711000, 1, 0, 0, 0
712000, -1, 0, 0, 0
713000, 1, 0, 0, 0
714000, -2, 0, 0, 0
715000, 1, 0, 0, 0
716000, 0, 0, 0, 0
717000, 0, 0, 0, 0
718000, -1, 0, 0, 0
719000, 0, 0, 0, 0
720000, 0, 0, 0, 0
721000, 1, 0, 0, 0
722000, -1, 0, 0, 0
723000, -1, 0, 0, 0
724000, 0, 0, 0, 0
725000, 1, 0, 0, 0
726000, 2, 0, 0, 0
727000, 1, 0, 0, 0
728000, -1, 0, 0, 0
729000, 1, 0, 0, 0
730000, 2, 0, 0, 0
731000, 1, 0, 0, 0
732000, 1, 0, 0, 0
733000, -1, 0, 0, 0
734000, -1, 0, 0, 0
735000, 0, 0, 0, 0
736000, -1, 0, 0, 0
737000, 0, 0, 0, 0
738000, 0, 0, 0, 0
739000, -1, 0, 0, 0
740000, 0, 0, 0, 0
741000, 1, 0, 0, 0
742000, 2, 0, 0, 0
743000, 1, 0, 0, 0
744000, -1, 0, 0, 0
745000, 1, 0, 0, 0
746000, 2, 0, 0, 0
747000, 1, 0, 0, 0
748000, 0, 0, 0, 0
749000, 2, 0, 0, 0
750000, 2, 0, 0, 0
751000, 0, 0, 0, 0
752000, 2, 0, 0, 0
753000, -1, 0, 0, 0
754000, 2, 0, 0, 0
755000, 1, 0, 0, 0
756000, 0, 0, 0, 0
757000, 0, 0, 0, 0
758000, 1, 0, 0, 0
759000, 0, 0, 0, 0
760000, 1, 0, 0, 0
761000, 0, 0, 0, 0
762000, 0, 0, 0, 0
763000, -1, 0, 0, 0
764000, -1, 0, 0, 0
765000, 0, 0, 0, 0
766000, 0, 0, 0, 0
767000, 1, 0, 0, 0
768000, -1, 0, 0, 0
769000, 0, 0, 0, 0
770000, -1, 0, 0, 0
771000, -1, 0, 0, 0
772000, 1, 0, 0, 0
773000, 0, 0, 0, 0
774000, 1, 0, 0, 0
775000, 2, 0, 0, 0
776000, 2, 0, 0, 0
777000, 1, 0, 0, 0
778000, 0, 0, 0, 0
779000, -1, 0, 0, 0
780000, -1, 0, 0, 0
781000, 0, 0, 0, 0
782000, -1, 0, 0, 0
783000, 0, 0, 0, 0
784000, 0, 0, 0, 0
785000, 0, 0, 0, 0
786000, 1, 0, 0, 0
787000, 2, 0, 0, 0
788000, 0, 0, 0, 0
789000, -1, 0, 0, 0
790000, 0, 0, 0, 0
791000, -1, 0, 0, 0
792000, 0, 0, 0, 0
793000, 2, 0, 0, 0
794000, -1, 0, 0, 0
795000, 1, 0, 0, 0
796000, 1, 0, 0, 0
797000, 1, 0, 0, 0
798000, 0, 0, 0, 0
799000, 1, 0, 0, 0
800000, 0, 0, 0, 0
801000, -1, 0, 0, 0
802000, 1, 0, 0, 0
803000, 0, 0, 0, 0
804000, -1, 0, 0, 0
805000, 1, 0, 0, 0
806000, -1, 0, 0, 0
807000, 1, 0, 0, 0
808000, 1, 0, 0, 0
809000, 0, 0, 0, 0
810000, 0, 0, 0, 0
811000, 1, 0, 0, 0
812000, 1, 0, 0, 0
813000, 1, 0, 0, 0
814000, 0, 0, 0, 0
815000, 0, 0, 0, 0
816000, 0, 0, 0, 0
817000, -1, 0, 0, 0
818000, 0, 0, 0, 0
819000, 0, 0, 0, 0
820000, 1, 0, 0, 0
821000, 0, 0, 0, 0
822000, 1, 0, 0, 0
823000, 0, 1, 0, 0
824000, 0, 0, 0, 0
825000, 0, 0, 0, 0
826000, 0, 0, 0, 0
827000, 1, 0, 0, 0
828000, 1, 0, 0, 0
829000, 1, 0, 0, 0
830000, 0, 0, 0, 0
831000, 0, 0, 0, 0
832000, 1, 0, 0, 0
833000, 1, 0, 0, 0
834000, -1, 0, 0, 0
835000, 1, 0, 0, 0
836000, -1, 0, 0, 0
837000, 1, 0, 0, 0
838000, 2, 0, 0, 0
839000, 0, 0, 0, 0
840000, -1, 0, 0, 0
841000, 0, 0, 0, 0
842000, -1, 0, 0, 0
843000, 0, 0, 0, 0
844000, 0, 0, 0, 0
845000, 0, 0, 0, 0
846000, 1, 0, 0, 0
847000, 1, 0, 0, 0
848000, 0, 0, 0, 0
849000, 2, 0, 0, 0
850000, 0, 0, 0, 0
851000, 1, 0, 0, 0
852000, 1, 0, 0, 0
853000, 1, 0, 0, 0
854000, 1, 0, 0, 0
855000, 1, 0, 0, 0
856000, 1, 0, 0, 0
857000, 2, 0, 0, 0
858000, 0, 0, 0, 0
859000, 1, 0, 0, 0
860000, -1, 0, 0, 0
861000, -1, 0, 0, 0
862000, 1, 0, 0, 0
863000, 0, 0, 0, 0
864000, 1, 0, 0, 0
865000, 0, 0, 0, 0
866000, 0, 0, 0, 0
867000, -1, 0, 0, 0
868000, -1, 0, 0, 0
869000, 0, 0, 0, 0
870000, 0, 0, 0, 0
871000, 1, 0, 0, 0
872000, 0, 0, 0, 0
873000, 1, 0, 0, 0
874000, 0, 0, 0, 0
875000, -1, 0, 0, 0
876000, 0, 0, 0, 0
877000, 0, 0, 0, 0
878000, 1, 0, 0, 0
879000, 0, 0, 0, 0
880000, 0, 0, 0, 0
881000, -1, 0, 0, 0
882000, 1, 0, 0, 0
883000, 0, 0, 0, 0
884000, 0, 0, 0, 0
885000, 1, 0, 0, 0
886000, 0, 0, 0, 0
887000, 0, 0, 0, 0
888000, 0, 0, 0, 0
889000, -1, 0, 0, 0
890000, 0, 0, 0, 0
891000, 0, 0, 0, 0
892000, 1, 0, 0, 0
893000, 0, 0, 0, 0
894000, 0, 0, 0, 0
895000, -1, 0, 0, 0
896000, -1, 0, 0, 0
897000, 0, 0, 0, 0
898000, 0, 0, 0, 0
899000, 0, 0, 0, 0
900000, 0, 0, 0, 0
901000, 0, 0, 0, 0
902000, -1, 0, 0, 0
903000, -1, 0, 0, 0
904000, 1, 0, 0, 0
905000, 0, 0, 0, 0
906000, 0, 0, 0, 0
907000, 0, 0, 0, 0
908000, 1, 0, 0, 0
909000, -1, 0, 0, 0
910000, -1, 0, 0, 0
911000, 1, 0, 0, 0
912000, 0, 0, 0, 0
913000, 1, 0, 0, 0
914000, 0, 0, 0, 0
915000, 1, 0, 0, 0
916000, 0, 0, 0, 0
917000, 0, 0, 0, 0
918000, 1, 0, 0, 0
919000, 0, 0, 0, 0
920000, 1, 0, 0, 0
921000, 0, 0, 0, 0
922000, 1, 0, 0, 0
923000, -1, 0, 0, 0
924000, -1, 0, 0, 0
925000, 0, 0, 0, 0
926000, 0, 0, 0, 0
927000, 0, 0, 0, 0
928000, 0, 0, 0, 0
929000, 0, 0, 0, 0
930000, 1, 0, 0, 0
931000, 2, 0, 0, 0
932000, 0, 0, 0, 0
933000, -1, 0, 0, 0
934000, 0, 0, 0, 0
935000, 1, 0, 0, 0
936000, -1, 0, 0, 0
937000, 0, 0, 0, 0
938000, 0, 0, 0, 0
939000, 0, 0, 0, 0
940000, 2, 0, 0, 0
941000, -1, 0, 0, 0
942000, 1, 0, 0, 0
943000, 1, 0, 0, 0
944000, 0, 0, 0, 0
945000, 0, 0, 0, 0
946000, 0, 0, 0, 0
947000, 0, 0, 0, 0
948000, 0, 0, 0, 0
949000, 0, 0, 0, 0
950000, 0, -1, 0, 0
951000, 2, 0, 0, 0
952000, 1, 0, 0, 0
953000, 0, 0, 0, 0
954000, 1, 0, 0, 0
955000, -1, 0, 0, 0
956000, 1, 0, 0, 0
957000, 1, 0, 0, 0
958000, 0, 0, 0, 0
959000, -1, 0, 0, 0
960000, 0, 0, 0, 0
961000, 0, 0, 0, 0
962000, 1, 0, 0, 0
963000, 0, 0, 0, 0
964000, 0, 0, 0, 0
965000, 0, 0, 0, 0
966000, 0, 0, 0, 0
967000, 1, 0, 0, 0
968000, 0, 0, 0, 0
969000, 1, 0, 0, 0
970000, 0, 0, 0, 0
971000, 0, 0, 0, 0
972000, 0, 0, 0, 0
973000, 0, 0, 0, 0
974000, 1, 0, 0, 0
975000, 0, 0, 0, 0
976000, 0, 0, 0, 0
977000, -1, 0, 0, 0
978000, 0, 0, 0, 0
979000, 0, 0, 0, 0
980000, 0, 0, 0, 0
981000, 0, 0, 0, 0
982000, 0, 0, 0, 0
983000, 0, 0, 0, 0
984000, 2, 0, 0, 0
985000, 1, 0, 0, 0
986000, -1, 0, 0, 0
987000, -1, 0, 0, 0
988000, 0, 0, 0, 0
989000, 1, 0, 0, 0
990000, 1, 0, 0, 0
991000, 0, 0, 0, 0
992000, 0, 0, 0, 0
993000, 1, 0, 0, 0
994000, 0, 0, 0, 0
995000, 1, 0, 0, 0
996000, -1, 0, 0, 0
997000, 0, 0, 0, 0
998000, 1, 0, 0, 0
999000, 1, 0, 0, 0


==> plots/catastropic_abs.csv <==
0, 0, 0, 0, 0
1, 135111, 3004, 143, 0
2, 67284, 1491, 72, 0
3, 44797, 992, 49, 0
4, 33576, 744, 37, 0
5, 26851, 595, 31, 0
6, 22371, 497, 27, 0
7, 19173, 427, 24, 0
8, 16774, 374, -11, 0
9, 14910, 334, 21, 0
10, 13419, 302, -6, 0
11, 12199, 275, -5, 0
12, 11183, 254, -3, 1
13, 10323, 234, -2, 0
14, 9586, 218, -2, -1
15, 8948, 205, 0, 0
16, 8389, 193, 1, 0
17, 7896, 183, 2, 0
18, 7459, 174, 3, 0
19, 7066, 165, 3, -1
20, 6714, 158, 4, 0
21, 6395, 151, 5, 0
22, 6106, 146, 6, 0
23, 5841, 140, 7, 0
24, 5599, 136, -3, 0
25, 5376, 131, -2, 0
26, 5170, 127, -1, 0
27, 4979, 123, -1, -1
28, 4803, 120, 1, 0
29, 4638, 117, 2, 0
30, 4484, 114, 2, 0
31, 4339, 111, 3, -1
32, 4205, 108, 4, -1
33, 4079, 106, 6, 1
34, 3960, 104, -1, 0
35, 3848, 102, -1, -1
36, 3742, 100, 1, 0
37, 3642, 99, 2, 0
38, 3546, 96, 3, 0
39, 3457, 95, 3, 0
40, 3372, 94, -1, 1
41, 3290, 93, 0, 0
42, 3212, 91, 0, 0
43, 3140, 91, 1, 0
44, 3069, 89, 2, 0
45, 3002, 88, 3, 0
46, 2937, 87, -2, 0
47, 2877, 87, 0, 0
48, 2817, 86, 1, 0
49, 2760, 85, 1, 0
50, 2706, 84, 2, 0
51, 2654, 84, 3, 0
52, 2604, 83, -1, 0
53, 2556, 82, 0, 0
54, 2510, 82, 2, 0
55, 2465, 81, 2, 0
56, 2422, 81, -2, 0
57, 2380, 80, 0, 0
58, 2340, 80, 0, 0
59, 2301, 80, 1, 0
60, 2264, 79, 2, -1
61, 2228, 79, -1, 0
62, 2192, 78, 0, 0
63, 2159, 78, 1, 0
64, 2126, 78, 2, -1
65, 2095, 78, -1, 0
66, 2064, 79, 1, 1
67, 2034, 78, 1, 0
68, 2005, 78, 3, 0
69, 1977, 77, 0, 0
70, 1951, 78, 1, 1
71, 1924, 77, 2, 0
72, 1898, 77, -1, 0
73, 1873, 77, 0, 0
74, 1848, 77, 1, 0
75, 1824, 77, 2, 0
76, 1801, 77, -1, 0
77, 1780, 77, 0, 0
78, 1758, 78, 2, 0
79, 1737, 77, -1, 0
80, 1716, 77, 0, 0
81, 1696, 78, 2, 1
82, 1675, 77, 2, 0
83, 1657, 77, 1, 1
84, 1637, 77, 1, -1
85, 1619, 77, -1, -1
86, 1602, 77, 0, 0
87, 1585, 78, 1, 0
88, 1568, 78, -1, 0
89, 1552, 78, 1, 1
90, 1535, 79, 2, 1
91, 1519, 78, -1, 0
92, 1503, 78, 0, 0
93, 1487, 78, 1, -1
94, 1474, 79, -1, 0
95, 1458, 78, 1, 0
96, 1444, 79, 1, 0
97, 1430, 79, 0, 0
98, 1417, 79, 1, 0
99, 1403, 79, 2, 0
100, 1391, 80, 1, 0
101, 1378, 80, 1, 0
102, 1365, 80, 0, 0
103, 1353, 81, 1, 0
104, 1341, 81, -1, 0
105, 1329, 81, 1, 0
106, 1318, 81, 2, 0
107, 1307, 81, 0, 0
108, 1296, 82, 1, 0
109, 1285, 82, 0, 0
110, 1274, 82, 0, 0
111, 1263, 82, -1, 0
112, 1253, 82, 0, 0
113, 1243, 83, 1, 0
114, 1232, 83, -1, -1
115, 1223, 83, 1, 0
116, 1214, 84, 0, 0
117, 1205, 85, 1, 0
118, 1195, 84, 0, 1
119, 1186, 84, 0, 0
120, 1177, 84, -1, -1
121, 1168, 85, 0, 0
122, 1160, 85, 1, 0
123, 1151, 86, 1, 0
124, 1142, 85, 1, 0
125, 1134, 86, 0, 0
126, 1127, 87, 1, 0
127, 1119, 86, 0, 0
128, 1111, 87, 1, 0
129, 1103, 88, 0, 0
130, 1096, 88, 1, 0
131, 1089, 88, 0, 0
132, 1081, 89, 2, 0
133, 1075, 89, 0, 0
134, 1067, 89, 2, 0
135, 1061, 90, 0, 0
136, 1053, 90, 1, 0
137, 1047, 90, 0, 0
138, 1040, 91, 1, 0
139, 1034, 91, 1, 0
140, 1028, 91, 0, 0
141, 1021, 92, 1, 0
142, 1015, 92, 0, 0
143, 1009, 93, 1, 1
144, 1003, 92, 1, 0
145, 997, 93, 1, 0
146, 992, 94, 1, 1
147, 986, 93, 1, -1
148, 980, 95, 1, 1
149, 974, 95, 0, 0
150, 968, 95, 1, 0
151, 963, 95, 0, 0
152, 957, 95, 1, 0
153, 953, 96, 1, 1
154, 948, 96, -1, -1
155, 943, 97, 1, 0
156, 938, 98, 1, 0
157, 932, 98, 1, 0
158, 928, 98, 1, 0
159, 923, 98, 0, 0
160, 918, 99, 1, 0
161, 914, 100, 1, 0
162, 909, 100, 1, 0
163, 904, 100, 1, 0
164, 899, 101, 0, 0
165, 895, 101, 1, 0
166, 891, 101, 1, 0
167, 886, 101, 0, 0
168, 881, 102, 1, 0
169, 878, 102, 0, 0
170, 873, 102, -1, -1
171, 869, 103, 1, 0
172, 866, 104, 1, 0
173, 862, 104, 0, 0
174, 858, 105, 2, 1
175, 853, 104, 1, 0
176, 850, 105, 0, 0
177, 846, 106, 2, 1
178, 843, 106, 1, 0
179, 838, 106, 0, 0
180, 835, 106, 0, 0
181, 831, 107, 1, 0
182, 828, 107, 1, 0
183, 825, 108, 0, 0
184, 821, 109, 2, 1
185, 817, 108, 1, 0
186, 813, 109, 0, 0
187, 811, 110, 0, 0
188, 808, 110, 1, 0
189, 804, 111, 1, 0
190, 800, 111, 0, 0
191, 797, 111, 0, 0
192, 794, 112, 1, 0
193, 791, 112, 1, 0
194, 788, -56, 1, 0
195, 784, -56, -1, -1
196, 782, -54, 1, 0
197, 780, -53, 1, 0
198, 776, -51, 1, 0
199, 774, -50, 0, 0
200, 771, -48, 1, 1
201, 767, -48, 0, 0
202, 765, -46, 1, 1
203, 761, -46, 0, 0
204, 759, -44, 0, 0
205, 756, -43, 1, 0
206, 754, -41, 1, 0
207, 751, -41, 0, 0
208, 749, -39, 1, 0
209, 746, -38, 0, 0
210, 743, -37, 1, 0
211, 741, -36, 1, 0
212, 739, -34, 1, 0
213, 736, -34, 0, 0
214, 734, -32, 0, 0
215, 731, -30, 0, 0
216, 729, -30, 1, 0
217, 727, -29, 1, 0
218, 724, -28, 0, -1
219, 722, -27, 0, 0
220, 720, -25, 0, 0
221, 717, -24, 0, 0
222, 715, -23, 0, 0
223, 713, -22, 1, 0
224, 711, -21, 1, 0
225, 708, -20, 1, 0
226, 707, -18, 1, 0
227, 705, -18, 1, 0
228, 702, -16, 1, 0
229, 700, -15, 0, 0
230, 698, -15, 0, 0
231, 696, -13, 1, 0
232, 694, -12, 1, 0
233, 692, -11, 1, 0
234, 690, -10, 1, 0
235, 688, -9, 0, 0
236, 686, -8, 1, 0
237, 684, -7, 0, 0
238, 682, -7, 0, 0
239, 680, -5, 0, 0
240, 679, -4, 0, 0
241, 677, -3, 0, 0
242, 675, -2, 0, 0
243, 673, -1, 0, 0
244, 672, 0, 0, 0
245, 670, 1, 0, 0
246, 668, 2, 1, 1
247, 666, 3, 1, 0
248, 664, 4, 1, 0
249, 663, 5, 1, 0
250, 661, 6, 1, 0
251, 660, 7, 1, 0
252, 658, 8, 1, 0
253, 656, 9, 1, 0
254, 655, 10, 1, 0
255, 653, 10, 0, 0
256, 652, 12, 1, 1
257, 650, 13, 1, 0
258, 648, 13, 1, 0
259, 648, 15, 1, 0
260, 646, 16, 1, 0
261, 644, 16, 1, 0
262, 643, 17, 1, 0
263, 641, 18, 1, 0
264, 639, 19, 1, 0
265, 639, 21, 1, 0
266, 638, 21, 1, 0
267, 636, 23, 1, 0
268, 634, 24, 0, 0
269, 633, 24, 0, 0
270, 632, 24, 0, 0
271, 630, 25, 0, 0
272, 629, 27, 1, 0
273, 627, 28, 1, 0
274, 627, 28, 1, 1
275, 625, 29, 0, 0
276, 624, 31, 1, 0
277, 623, 31, 1, 0
278, 621, 31, 0, 0
279, 621, 34, 1, 0
280, 619, 33, 0, -1
281, 617, 34, 1, 0
282, 616, 35, 0, 0
283, 616, 37, 1, 1
284, 614, 37, 0, 0
285, 614, 39, 1, 0
286, 611, 38, 1, 0
287, 611, 40, 1, 0
288, 610, 41, 1, 0
289, 609, 42, 1, 0
290, 608, 43, 0, 0
291, 606, 43, 0, 0
292, 606, 45, 1, 0
293, 604, 45, 0, 0
294, 604, 46, 1, 0
295, 603, 47, 1, 1
296, 601, 48, 1, 0
297, 600, 49, 1, 1
298, 599, 49, 1, 1
299, 598, 50, 1, 0
300, 596, 50, 0, -1
301, 597, 52, 1, 1
302, 595, 53, 1, 0
303, 594, 54, 0, 0
304, 592, 54, 0, 0
305, 593, 56, 1, 1
306, 591, 56, 1, 0
307, 590, 57, 1, 0
308, 590, 58, 0, 0
309, 589, 59, 1, 0
310, 588, 59, 0, 0
311, 587, 60, 1, 1
312, 586, 61, 1, 0
313, 586, 62, 1, 1
314, 584, 62, 0, 0
315, 583, 63, 0, 0
316, 583, 64, 1, 0
317, 582, 65, 0, 0
318, 581, -38, 0, 0
319, 579, -37, 1, 0
320, 579, -36, 1, 0
321, 578, -34, 1, 0
322, 578, -33, 0, 0
323, 577, -32, 0, 0
324, 576, -31, 0, -1
325, 575, -29, 1, 1
326, 574, -29, 0, -1
327, 574, -28, 1, 0
328, 572, -26, 1, 0
329, 571, -25, 0, 0
330, 571, -24, 1, 0
331, 571, -23, 1, 0
332, 570, -22, 0, 0
333, 569, -21, 0, 0
334, 568, -20, 1, 0
335, 568, -18, 2, 1
336, 567, -18, 0, 0
337, 566, -16, 1, 1
338, 566, -16, 1, 0
339, 565, -15, 0, 0
340, 564, -14, 0, 0
341, 563, -13, 0, -1
342, 563, -12, 0, 0
343, 563, -11, 1, 0
344, 562, -10, 0, -1
345, 561, -9, 0, 0
346, 561, -8, 0, 0
347, 560, -6, 1, 0
348, 559, -6, 0, -1
349, 559, -5, 0, 0
350, 558, -3, 1, 0
351, 558, -3, 0, 0
352, 557, -2, 0, -1
353, 556, -1, 0, 0
354, 555, 0, 0, 0
355, 556, 2, 1, 1
356, 555, 2, 0, 0
357, 554, 3, 0, 0
358, 553, 4, 0, 0
359, 552, 5, 0, -1
360, 553, 7, 1, 0
361, 552, 7, 0, 0
362, 551, 8, 1, 0
363, 551, 10, 0, 0
364, 551, 10, 0, 0
365, 550, 11, 0, 0
366, 550, 13, 1, 0
367, 549, 13, 1, 0
368, 548, 14, 0, -1
369, 548, 15, 1, 1
370, 547, 16, 0, 0
371, 548, 17, 1, 1
372, 546, 18, 0, 0
373, 546, 19, 1, 0
374, 546, 20, 1, 0
375, 545, 21, 0, 0
376, 545, 22, 1, 0
377, 544, 22, 0, -1
378, 544, 24, 1, 0
379, 543, 24, 0, 0
380, 542, 25, 0, 0
381, 543, 26, 0, 0
382, 542, 27, 1, 0
383, 541, 28, 0, -1
384, 541, 29, 0, -1
385, 541, 30, 0, 0
386, 540, 31, 0, 0
387, 540, 32, 1, 0
388, 539, 33, 0, 0
389, 540, 34, 1, 0
390, 538, 35, 0, 0
391, 539, 35, 0, 0
392, 538, 37, 1, 0
393, 538, 37, 0, 0
394, 538, 38, 1, 0
395, 537, 40, 1, 0
396, 536, 40, 0, 0
397, 536, 41, 0, 0
398, 536, 42, 0, 0
399, 536, 43, 1, 1
400, 536, 44, 1, 0
401, 535, 45, 1, 0
402, 534, 45, 0, 0
403, 534, 47, 1, 0
404, 534, 48, 1, 0
405, 533, 48, 0, 0
406, 533, 49, 0, 0
407, 533, 50, 0, 0
408, 532, 50, 0, 0
409, 532, 51, 0, 0
410, 532, 53, 0, 0
411, 531, 53, 0, 0
412, 532, -25, 1, 0
413, 531, -25, 0, 0
414, 531, -23, 0, 0
415, 531, -22, 0, 0
416, 530, -22, 0, -1
417, 530, -20, 0, 0
418, 530, -19, 1, 0
419, 530, -18, 0, 0
420, 529, -17, 0, 0
421, 530, -15, 1, 1
422, 529, -14, 1, 1
423, 529, -13, 1, 1
424, 529, -12, 1, 0
425, 528, -12, 0, 0
426, 528, -11, 0, 0
427, 527, -10, 0, -1
428, 528, -8, 1, 1
429, 527, -8, 0, 0
430, 526, -7, 0, -1
431, 526, -6, 0, 0
432, 527, -4, 1, 0
433, 527, -3, 1, 0
434, 527, -2, 1, 1
435, 526, -2, 0, 0
436, 526, -1, 0, 0
437, 525, 0, 0, 0
438, 526, 2, 1, 0
439, 525, 2, 0, 0
440, 525, 3, 0, 0
441, 525, 5, 1, 1
442, 524, 5, 0, -1
443, 524, 7, 0, 0
444, 524, 7, 0, 0
445, 524, 9, 0, 0
446, 524, 9, 0, 0
447, 523, 10, -1, -1
448, 524, 12, 1, 0
449, 524, 12, 0, 0
450, 523, 14, 0, 0
451, 523, 15, 1, 0
452, 523, 15, 1, 0
453, 523, 17, 1, 0
454, 523, 17, 0, 0
455, 522, 18, 0, 0
456, 522, 20, 1, 0
457, 522, 20, 1, 0
458, 522, 21, 1, 1
459, 522, 22, 1, 1
460, 522, 23, 0, 0
461, 521, 24, 0, 0
462, 521, 25, 0, 0
463, 522, 26, 1, 1
464, 521, 26, 0, 0
465, 520, 27, 0, 0
466, 521, 29, 1, 0
467, 521, 30, 1, 0
468, 521, 30, 0, 0
469, 521, 32, 1, 0
470, 520, 32, 0, 0
471, 520, 33, 0, 0
472, 520, 34, 1, 0
473, 520, 35, 1, 0
474, 520, 36, 1, 0
475, 520, 37, 0, 0
476, 520, 38, 0, 0
477, 519, 39, 0, 0
478, 519, 40, 0, 0
479, 519, 40, 0, 0
480, 520, 42, 1, 0
481, 519, 42, 0, -1
482, 520, -24, 1, 0
483, 519, -23, 0, 0
484, 519, -22, 0, 0
485, 519, -22, 0, 0
486, 518, -21, -1, -1
487, 519, -19, 1, 1
488, 519, -19, 0, 0
489, 519, -17, 0, 0
490, 519, -16, 1, 1
491, 519, -15, 1, 0
492, 518, -15, 0, 0
493, 518, -14, 0, 0
494, 518, -12, 0, 0
495, 518, -11, 0, 0
496, 518, -10, 0, 0
497, 518, -9, 0, 0
498, 519, -8, 0, 0
499, 518, -7, 0, 0
500, 518, -6, 0, 0
501, 518, -6, -1, -1
502, 518, -4, 1, 0
503, 518, -3, 0, 0
504, 518, -2, 1, 0
505, 518, -1, 0, 0
506, 517, -1, 0, -1
507, 518, 1, 0, 0
508, 518, 2, 0, 0
509, 518, 2, 0, -1
510, 518, 4, 0, 0
511, 518, 5, 0, 0
512, 518, 6, 0, 0
513, 518, 8, 1, 1
514, 518, 9, 1, 1
515, 518, 9, 1, 0
516, 517, 10, 0, 0
517, 518, 11, 1, 0
518, 518, 12, 0, 0
519, 518, 13, 1, 0
520, 518, 14, 1, 0
521, 518, 15, 1, 0
522, 518, 16, 1, 0
523, 518, 16, 0, 0
524, 518, 18, 0, 0
525, 518, 19, 0, 0
526, 518, 20, 0, 0
527, 518, 21, 1, 1
528, 517, 22, 0, 0
529, 518, 22, 1, 0
530, 518, 23, 0, 0
531, 519, 25, 1, 0
532, 519, 26, 1, 0
533, 519, 27, 1, 1
534, 518, 28, 1, 0
535, 519, 29, 1, 0
536, 518, 29, 0, 0
537, 519, 31, 1, 1
538, 518, 31, 0, 0
539, 519, 33, 1, 1
540, 519, 33, 0, 0
541, 519, 34, 1, 1
542, 518, 34, 0, -1
543, 519, 36, 1, 1
544, 518, 37, 1, 0
545, 518, 37, 0, 0
546, 518, 38, 0, 0
547, 519, -20, 0, 0
548, 519, -20, 0, 0
549, 518, -19, 0, -1
550, 519, -17, 1, 0
551, 518, -17, 0, -1
552, 519, -15, 1, 0
553, 520, -14, 1, 0
554, 520, -13, 1, 1
555, 519, -13, 0, -1
556, 519, -11, 0, 0
557, 520, -10, 1, 0
558, 520, -9, 1, 1
559, 519, -8, 0, 0
560, 520, -7, 0, 0
561, 520, -6, 1, 0
562, 519, -6, 0, -1
563, 519, -4, 0, 0
564, 520, -3, 0, 0
565, 521, -1, 1, 1
566, 521, 0, 1, 1
567, 521, 0, 1, 0
568, 520, 1, 1, 0
569, 521, 2, 1, 1
570, 521, 3, 0, 0
571, 520, 4, 0, 0
572, 520, 5, 0, 0
573, 522, 7, 1, 1
574, 521, 7, 1, 0
575, 521, 8, 0, 0
576, 521, 9, 1, 0
577, 521, 10, 0, 0
578, 522, 12, 1, 1
579, 521, 12, 0, 0
580, 521, 13, 0, 0
581, 521, 14, 0, 0
582, 521, 15, 0, 0
583, 522, 16, 0, 0
584, 522, 17, 1, 0
585, 521, 18, 0, 0
586, 522, 18, 1, 0
587, 522, 20, 0, 0
588, 523, 21, 0, 0
589, 523, 22, 1, 0
590, 523, 23, 1, 0
591, 523, 24, 1, 0
592, 522, 24, 0, 0
593, 523, 26, 1, 0
594, 523, 27, 1, 1
595, 523, 27, 0, 0
596, 523, 28, 0, 0
597, 524, 30, 1, 0
598, 523, 30, 0, 0
599, 523, 31, 0, 0
600, 523, 32, 0, 0
601, 524, 33, 1, 1
602, 525, 35, 1, 1
603, 524, 35, 0, 0
604, 524, -18, 0, 0
605, 524, -17, 0, 0
606, 524, -16, 1, 0
607, 525, -15, 0, 0
608, 524, -14, 1, 0
609, 524, -14, 0, 0
610, 525, -12, 0, 0
611, 526, -11, 1, 0
612, 525, -10, 0, 0
613, 526, -8, 1, 1
614, 525, -8, 0, 0
615, 525, -8, 0, -1
616, 527, -5, 1, 1
617, 526, -5, 1, 0
618, 526, -4, 0, 0
619, 527, -2, 1, 1
620, 527, -2, 1, 0
621, 527, -1, 1, 1
622, 527, 0, 1, 0
623, 527, 1, 1, 0
624, 527, 2, 0, 0
625, 527, 3, 1, 0
626, 528, 4, 0, 0
627, 527, 4, 0, -1
628, 527, 5, 0, 0
629, 528, 7, 0, 0
630, 528, 8, 1, 0
631, 528, 9, 0, 0
632, 529, 10, 1, 1
633, 528, 11, 0, 0
634, 529, 12, 1, 0
635, 529, 13, 0, 0
636, 529, 13, 0, 0
637, 529, 14, 0, 0
638, 529, 16, 0, 0
639, 530, 17, 1, 1
640, 530, 18, 1, 0
641, 530, 19, 1, 1
642, 529, 19, 0, -1
643, 530, 20, 0, 0
644, 531, 22, 1, 0
645, 530, 23, 0, 0
646, 531, 23, 0, 0
647, 532, 25, 1, 0
648, 531, 25, 0, -1
649, 531, 26, 0, 0
650, 531, 28, 1, 0
651, 531, 28, 0, -1
652, 532, 29, 1, 0
653, 532, 30, 1, 0
654, 533, 32, 1, 1
655, 533, 32, 1, 0
656, 532, 33, 0, 0
657, 532, -16, 1, 0
658, 532, -15, 0, -1
659, 533, -14, 0, 0
660, 533, -12, 1, 0
661, 534, -11, 1, 1
662, 534, -10, 1, 0
663, 534, -10, 0, 0
664, 534, -9, 0, 0
665, 534, -8, 0, 0
666, 535, -6, 1, 1
667, 535, -6, 1, 0
668, 535, -4, 1, 1
669, 535, -4, 0, 0
670, 535, -2, 1, 0
671, 536, -2, 0, 0
672, 535, -1, 0, 0
673, 536, 1, 1, 1
674, 535, 1, 0, 0
675, 536, 2, 0, 0
676, 537, 4, 1, 0
677, 537, 4, 0, 0
678, 536, 5, 0, -1
679, 537, 6, 0, 0
680, 537, 7, 1, 0
681, 537, 8, 0, 0
682, 537, 9, 0, 0
683, 538, 10, 1, 0
684, 538, 11, 0, 0
685, 538, 12, 0, 0
686, 539, 13, 0, 0
687, 539, 14, 0, 0
688, 539, 14, 0, 0
689, 539, 16, 1, 0
690, 540, 18, 1, 1
691, 540, 18, 0, 0
692, 540, 19, 0, 0
693, 540, 20, 0, 0
694, 540, 21, 0, 0
695, 541, 22, 0, 0
696, 541, 23, 0, 0
697, 541, 23, 1, 0
698, 542, 25, 1, 0
699, 541, 25, -1, -1
700, 541, 26, 0, 0
701, 542, 28, 0, 0
702, 543, 29, 1, 1
703, 543, -17, 1, 1
704, 543, -16, 0, 0
705, 543, -15, 0, 0
706, 543, -14, 1, 1
707, 544, -13, 1, 0
708, 543, -12, 0, 0
709, 543, -11, 0, 0
710, 544, -10, 0, 0
711, 545, -9, 1, 0
712, 545, -8, 0, 0
713, 545, -7, 0, 0
714, 545, -6, 0, 0
715, 545, -5, 0, 0
716, 545, -4, 0, 0
717, 545, -3, 0, 0
718, 545, -2, 0, -1
719, 546, -1, 0, 0
720, 547, 1, 1, 1
721, 547, 1, 0, 0
722, 547, 2, 1, 0
723, 547, 3, 0, -1
724, 547, 4, 0, 0
725, 548, 5, 0, 0
726, 548, 7, 1, 1
727, 548, 7, 0, 0
728, 549, 8, 1, 0
729, 548, 9, 0, 0
730, 549, 10, 0, 0
731, 549, 11, 0, -1
732, 550, 13, 1, 0
733, 549, 13, 0, 0
734, 550, 14, 1, 0
735, 550, 15, 1, 0
736, 550, 16, 0, 0
737, 551, 17, 1, 0
738, 550, 17, 0, 0
739, 551, 19, 0, 0
740, 551, 20, 0, -1
741, 551, 21, 0, 0
742, 553, 22, 1, 1
743, 552, 23, 1, 0
744, 552, 24, 1, 0
745, 552, 24, 0, -1
746, 552, 25, 0, -1
747, 552, 26, 0, -1
748, 553, 27, 0, -1
749, 554, 29, 1, 0
750, 553, -15, -1, -1
751, 554, -13, 0, 0
752, 555, -12, 0, 0
753, 555, -11, 0, 0
754, 555, -10, 0, 0
755, 555, -9, 0, 0
756, 555, -8, 0, 0
757, 556, -7, 1, 1
758, 556, -6, 1, 0
759, 556, -5, 0, 0
760, 556, -4, 0, 0
761, 557, -3, 0, 0
762, 557, -3, 0, -1
763, 557, -1, 0, 0
764, 557, 0, 0, 0
765, 558, 1, 0, 0
766, 558, 2, 0, 0
767, 559, 3, 0, 0
768, 559, 4, 1, 0
769, 559, 5, 0, 0
770, 559, 6, 0, 0
771, 559, 7, 0, 0
772, 559, 7, 0, -1
773, 560, 9, 1, 0
774, 560, 10, 0, 0
775, 560, 10, 0, 0
776, 560, 11, 0, -1
777, 561, 13, 1, 0
778, 562, 14, 1, 0
779, 562, 15, 1, 0
780, 561, 15, 0, 0
781, 562, 17, 1, 0
782, 563, 18, 0, 0
783, 563, 19, 0, 0
784, 563, 20, 0, 0
785, 563, 21, 0, 0
786, 564, 22, 0, 0
787, 564, 23, 1, 0
788, 565, 24, 0, 0
789, 564, 24, 0, -1
790, 565, 26, 1, 0
791, 565, 26, 1, 0
792, 565, -14, 1, 0
793, 566, -13, 0, 0
794, 566, -12, 0, 0
795, 567, -11, 0, 0
796, 567, -10, 0, 0
797, 567, -8, 1, 0
798, 567, -8, 0, 0
799, 568, -7, 0, 0
800, 568, -6, 0, 0
801, 568, -5, 0, 0
802, 568, -4, 0, 0
803, 568, -3, 0, 0
804, 569, -1, 1, 1
805, 570, 0, 0, 0
806, 569, 1, 1, 0
807, 570, 1, 0, 0
808, 570, 3, 1, 0
809, 570, 4, 1, 1
810, 570, 4, 0, 0
811, 572, 6, 1, 0
812, 571, 7, 1, 0
813, 572, 7, 1, 0
814, 572, 8, 0, 0
815, 572, 9, 0, 0
816, 572, 10, 0, 0
817, 573, 12, 1, 1
818, 573, 12, 0, 0
819, 573, 13, 0, 0
820, 573, 14, 0, 0
821, 574, 15, 0, 0
822, 574, 16, 0, 0
823, 574, 17, 0, 0
824, 575, 18, 0, 0
825, 575, 19, 0, 0
826, 575, 19, -1, -1
827, 575, 21, 0, 0
828, 576, 22, 0, 0
829, 576, 23, 0, 0
830, 577, 24, 0, 0
831, 577, 25, 1, 0
832, 577, -14, 0, 0
833, 578, -13, 0, 0
834, 578, -12, 0, 0
835, 578, -11, 0, -1
836, 578, -10, 0, -1
837, 578, -9, 0, 0
838, 579, -8, 0, -1
839, 580, -6, 1, 1
840, 579, -6, 0, 0
841, 580, -4, 0, 0
842, 581, -3, 0, 0
843, 580, -3, 0, -1
844, 581, -1, 1, 0
845, 581, 0, 1, 0
846, 582, 1, 1, 0
847, 582, 1, 0, 0
848, 582, 2, -1, -1
849, 582, 3, 0, 0
850, 583, 4, 0, 0
851, 583, 5, 0, 0
852, 584, 7, 0, 0
853, 583, 8, 0, 0
854, 584, 8, 0, 0
855, 584, 9, 0, 0
856, 585, 11, 0, 0
857, 584, 11, 0, 0
858, 585, 12, 0, 0
859, 586, 13, 0, 0
860, 586, 15, 1, 1
861, 586, 15, 0, 0
862, 586, 16, 0, 0
863, 587, 18, 0, 0
864, 588, 19, 1, 1
865, 588, 19, 0, 0
866, 589, 21, 1, 1
867, 589, 22, 1, 0
868, 589, 22, 0, 0
869, 589, 23, 0, 0
870, 590, -13, 1, 1
871, 589, -13, 0, 0
872, 590, -12, 0, 0
873, 590, -11, 0, 0
874, 590, -9, 1, 0
875, 591, -8, 0, 0
876, 592, -7, 1, 0
877, 591, -7, 0, -1
878, 592, -6, 0, 0
879, 593, -4, 1, 1
880, 593, -3, 0, 0
881, 593, -3, 0, 0
882, 593, -1, 0, 0
883, 593, 0, 0, 0
884, 594, 1, 1, 1
885, 594, 2, 0, 0
886, 594, 3, 0, 0
887, 595, 4, 1, 0
888, 595, 5, 0, 0
889, 596, 6, 0, 0
890, 596, 7, 0, 0
891, 596, 8, 0, 0
892, 597, 9, 0, 0
893, 597, 10, 0, 0
894, 597, 11, 1, 0
895, 597, 11, 0, 0
896, 598, 13, 0, 0
897, 598, 13, 0, 0
898, 599, 14, 0, 0
899, 599, 15, 0, 0
900, 599, 17, 0, 0
901, 599, 17, 0, 0
902, 600, 19, 1, 0
903, 600, 19, 0, 0
904, 601, 21, 1, 0
905, 601, 21, 0, 0
906, 601, 22, 0, 0
907, 602, 24, 0, 0
908, 602, -12, 0, 0
909, 602, -11, 0, 0
910, 602, -10, 0, 0
911, 603, -9, 0, 0
912, 603, -7, 1, 1
913, 603, -6, 1, 0
914, 603, -6, 0, 0
915, 605, -4, 1, 0
916, 604, -4, 0, 0
917, 605, -2, 0, 0
918, 605, -2, 0, 0
919, 606, 0, 1, 1
920, 606, 0, 0, 0
921, 606, 1, 0, 0
922, 606, 2, 0, 0
923, 606, 3, 0, 0
924, 607, 4, 0, 0
925, 608, 5, 0, 0
926, 608, 6, 0, 0
927, 609, 8, 0, 0
928, 609, 9, 1, 1
929, 609, 9, 0, 0
930, 609, 10, 0, 0
931, 609, 11, 0, 0
932, 610, 12, 0, 0
933, 610, 13, 0, 0
934, 611, 15, 1, 1
935, 611, 15, 0, 0
936, 612, 16, 1, 1
937, 612, 17, 1, 0
938, 612, 18, 0, 0
939, 612, 19, 0, 0
940, 613, 20, 0, 0
941, 614, 21, 0, 0
942, 613, -13, 0, 0
943, 614, -12, 0, 0
944, 614, -10, 1, 1
945, 614, -10, 0, 0
946, 615, -8, 1, 0
947, 615, -8, 0, -1
948, 615, -7, 0, 0
949, 615, -6, 0, 0
950, 616, -5, 0, 0
951, 617, -4, 0, 0
952, 617, -3, 0, 0
953, 618, -1, 1, 1
954, 617, -1, 0, 0
955, 618, 0, 0, 0
956, 618, 1, 0, 0
957, 618, 2, 0, 0
958, 619, 3, 0, 0
959, 619, 4, 0, 0
960, 620, 5, 0, 0
961, 620, 7, 1, 0
962, 621, 8, 1, 1
963, 621, 9, 1, 1
964, 621, 9, 0, -1
965, 621, 10, 0, -1
966, 621, 11, 0, 0
967, 622, 11, 0, 0
968, 622, 13, 0, -1
969, 623, 14, 0, -1
970, 623, 15, 0, 0
971, 624, 16, 0, 0
972, 624, 18, 1, 1
973, 624, 18, 0, 0
974, 625, 20, 1, 1
975, 625, 20, 0, 0
976, 626, -12, 0, 0
977, 626, -11, 1, 0
978, 626, -11, 0, -1
979, 627, -9, 1, 0
980, 627, -8, 0, 0
981, 627, -7, 0, 0
982, 628, -6, 0, 0
983, 628, -6, 0, 0
984, 628, -4, 0, 0
985, 629, -3, 1, 0
986, 629, -2, 0, 0
987, 629, -1, 0, 0
988, 629, -1, 0, 0
989, 631, 1, 0, 0
990, 630, 1, 0, 0
991, 631, 3, 1, 0
992, 630, 3, 0, 0
993, 632, 5, 0, 0
994, 632, 6, 1, 0
995, 632, 6, 0, 0
996, 633, 8, 0, 0
997, 633, 8, 0, 0
998, 633, 9, 0, 0
999, 634, 11, 0, 0
1000, 634, 12, 1, 1
1010, 638, -11, 0, 0
1020, 642, -1, 1, 0
1030, 646, 10, 1, 1
1040, 649, 19, 0, 0
1050, 653, -3, 0, 0
1060, 657, 8, 1, 1
1070, 661, 17, 0, 0
1080, 665, -3, 0, 0
1090, 668, 7, 1, 1
1100, 672, 17, 1, 1
1110, 676, -3, 0, 0
1120, 680, 6, -1, -1
1130, 684, 16, 0, 0
1140, 688, -3, 0, 0
1150, 692, 8, 1, 0
1160, 696, 18, 0, 0
1170, 699, -1, 0, 0
1180, 704, 9, 0, 0
1190, 708, -8, 0, 0
1200, 711, 2, 0, 0
1210, 716, 12, 0, 0
1220, 721, -5, 1, 0
1230, 724, 5, 1, 0
1240, 729, 15, 1, 1
1250, 732, -2, 0, 0
1260, 736, 8, 0, -1
1270, 741, -7, 0, 0
1280, 745, 3, 1, 1
1290, 749, 13, 0, 0
1300, 753, -3, 0, 0
1310, 758, 7, 0, 0
1320, 761, -8, 0, 0
1330, 766, 2, 0, 0
1340, 770, 12, 0, 0
1350, 774, -2, 0, 0
1360, 779, 8, 0, 0
1370, 783, -6, 1, 1
1380, 788, 4, 0, 0
1390, 792, 13, 0, 0
1400, 796, 1, 1, 1
1410, 800, 10, 0, 0
1420, 805, -3, 0, 0
1430, -657, 7, 0, 0
1440, -642, -6, 0, 0
1450, -629, 4, 0, 0
1460, -614, 14, 0, 0
1470, -600, 2, 1, 1
1480, -586, 12, 1, 1
1490, -573, -1, 0, 0
1500, -559, 9, 0, 0
1510, -545, -2, 0, 0
1520, -532, 7, 0, 0
1530, -518, -4, 0, 0
1540, -505, 6, 0, 0
1550, -492, -5, 0, 0
1560, -478, 5, 1, 1
1570, -466, -7, 0, 0
1580, -452, 4, 0, 0
1590, -440, -7, 0, 0
1600, -427, 3, 0, 0
1610, -415, -7, 0, 0
1620, -401, 3, 1, 1
1630, -389, 13, 1, 0
1640, -377, 2, 0, -1
1650, -365, -7, 0, 0
1660, -353, 3, 0, 0
1670, -340, 13, 1, 0
1680, -328, 4, 1, 1
1690, -316, -6, 0, 0
1700, -305, 4, 0, 0
1710, -293, -6, 0, 0
1720, -281, 5, 0, 0
1730, -270, -5, 0, -1
1740, -258, 6, 1, 1
1750, -246, -3, 0, 0
1760, -235, 7, 0, 0
1770, -224, -2, 0, 0
1780, -213, 8, 0, 0
1790, -202, 0, 0, 0
1800, -191, 9, 0, 0
1810, -180, 1, 0, 0
1820, -168, 12, 1, 1
1830, -158, 3, 0, 0
1840, -147, -4, 0, 0
1850, -136, 6, 0, 0
1860, -125, -2, 0, 0
1870, -115, 8, 0, 0
1880, -105, 0, 0, 0
1890, -94, 10, 0, 0
1900, -83, 3, 0, 0
1910, -73, -4, 0, 0
1920, -63, 6, 0, 0
1930, -52, -1, 0, 0
1940, -42, 9, 0, 0
1950, -31, 2, 1, 1
1960, -21, -4, 1, 1
1970, -12, 5, 0, 0
1980, -1, -1, 1, 1
1990, 8, 8, 0, 0
2000, 19, 2, 0, 0
2010, 28, -4, 1, 1
2020, 39, 6, 1, 1
2030, 48, 0, 0, 0
2040, 58, 10, 0, 0
2050, 67, 3, 0, 0
2060, 77, -3, 0, 0
2070, 86, 7, 0, 0
2080, 97, 2, 1, 0
2090, 105, -4, -1, -1
2100, 115, 6, 0, 0
2110, 125, 1, 0, 0
2120, 134, -4, 0, 0
2130, 144, 5, 0, 0
2140, 153, -1, 0, 0
2150, 162, 9, 0, 0
2160, 172, 4, 0, 0
2170, 181, -1, 0, 0
2180, 189, 9, 0, 0
2190, 199, 4, 0, 0
2200, 208, 0, 1, 1
2210, 217, 9, 0, 0
2220, 226, 5, 1, 0
2230, 235, 0, 0, 0
2240, 244, 10, 0, 0
2250, 252, 4, -1, -1
2260, 262, 0, 0, 0
2270, 270, -4, 0, 0
2280, 280, 6, 0, 0
2290, 288, 2, 0, 0
2300, 297, -2, 1, 1
2310, 305, 7, 0, -1
2320, 314, 3, 0, 0
2330, 323, -1, 0, 0
2340, 332, -5, 0, 0
2350, 339, 5, 0, -1
2360, 348, 2, 1, 0
2370, 357, -2, 0, 0
2380, 366, 7, 0, 0
2390, 373, 3, 0, 0
2400, 382, 0, 0, 0
2410, 390, -4, 0, 0
2420, 400, 7, 1, 0
2430, 407, 3, 0, 0
2440, 416, 0, 1, 1
2450, 424, -4, 0, 0
2460, 432, 6, 0, 0
2470, 440, 2, 0, 0
2480, -397, 0, 1, 1
2490, -386, -5, 0, 0
2500, -375, 6, 0, 0
2510, -363, 3, 0, 0
2520, -351, 0, 0, 0
2530, -340, -3, 0, 0
2540, -329, 7, 0, 0
2550, -317, 4, 0, 0
2560, -306, 2, 1, 1
2570, -295, -2, 0, 0
2580, -284, -4, 0, 0
2590, -273, 5, 0, 0
2600, -262, 3, -1, -1
2610, -251, 0, 0, 0
2620, -240, -2, 0, 0
2630, -229, -5, 0, 0
2640, -217, 6, 0, 0
2650, -208, 2, -1, -1
2660, -196, 1, 0, 0
2670, -186, -2, 0, 0
2680, -175, -4, 0, 0
2690, -165, 6, 0, 0
2700, -154, 4, 0, -1
2710, -143, 2, 0, 0
2720, -133, 0, 0, 0
2730, -123, -3, 0, 0
2740, -112, 8, 0, 0
2750, -101, 6, 0, 0
2760, -91, 4, 0, 0
2770, -81, 2, 0, 0
2780, -70, 1, 1, 0
2790, -60, -1, 0, 0
2800, -50, -3, 0, 0
2810, -40, 7, 0, 0
2820, -29, 5, 0, 0
2830, -20, 3, -1, -1
2840, -9, 2, 1, 1
2850, 0, 0, 0, 0
2860, 11, -1, 0, 0
2870, 20, -3, 0, 0
2880, 31, 8, 0, 0
2890, 40, 6, 0, 0
2900, 50, 5, 0, 0
2910, 59, 3, 0, 0
2920, 70, 3, 1, 1
2930, 79, 0, -1, -1
2940, 89, 0, 0, 0
2950, 99, -1, 0, 0
2960, 108, -3, 0, 0
2970, 117, -4, 0, 0
2980, 127, 6, 0, 0
2990, 137, 5, -1, -1
3000, 146, 4, 0, 0
3010, 156, 4, 1, 0
3020, 166, 3, 0, 0
3030, 175, 2, 1, 0
3040, 184, 1, 0, 0
3050, 194, 0, 0, 0
3060, 203, 0, 0, 0
3070, 213, -1, 0, 0
3080, 222, -1, 0, 0
3090, 231, -2, 0, 0
3100, 240, -3, 0, 0
3110, 249, -4, 0, 0
3120, 259, 7, 1, 1
3130, 268, 6, 0, 0
3140, 277, 6, 0, 0
3150, 286, 5, 0, 0
3160, 295, 4, 0, -1
3170, 304, 4, 0, 0
3180, 313, 4, 0, 0
3190, 322, 4, 0, 0
3200, 331, 3, 0, 0
3210, 340, 3, 0, 0
3220, 348, 3, 0, 0
3230, 358, 3, 0, 0
3240, 367, 2, 0, 0
3250, -270, 2, 0, 0
3260, -259, 2, 0, 0
3270, -248, 2, 0, 0
3280, -237, 3, 1, 1
3290, -227, 2, 0, 0
3300, -216, 3, 1, 1
3310, -206, 2, 0, 0
3320, -195, 3, 0, 0
3330, -184, 3, 0, 0
3340, -174, 3, 0, 0
3350, -163, 3, 0, 0
3360, -152, 4, 0, 0
3370, -142, 4, 0, 0
3380, -132, 4, 0, 0
3390, -122, 4, -1, -1
3400, -111, 5, 1, 1
3410, -101, 4, 0, 0
3420, -91, 5, 0, 0
3430, -80, 6, 0, 0
3440, -70, 6, 1, 0
3450, -60, -3, 0, 0
3460, -50, -2, 0, 0
3470, -40, -2, 0, 0
3480, -30, -1, 0, 0
3490, -20, -1, 0, 0
3500, -10, 0, 0, 0
3510, 0, 0, 0, 0
3520, 11, 1, 0, 0
3530, 20, 2, 0, 0
3540, 31, 3, 0, 0
3550, 41, 4, 0, 0
3560, 51, 5, 0, 0
3570, 60, 5, 0, -1
3580, 69, 6, 0, 0
3590, 80, -3, 0, 0
3600, 90, -1, 0, 0
3610, 99, -1, -1, -1
3620, 109, 0, 0, 0
3630, 118, 1, 0, 0
3640, 129, 2, 0, 0
3650, 138, 3, 0, 0
3660, 147, 4, 0, 0
3670, 157, 5, 0, 0
3680, 167, -2, 0, 0
3690, 176, -2, 0, 0
3700, 186, 0, 1, 1
3710, 195, 1, 0, 0
3720, 205, 2, 0, 0
3730, 214, 3, 0, 0
3740, 223, 4, 0, 0
3750, 233, 6, 0, 0
3760, 242, -1, 1, 1
3770, 251, -1, 0, 0
3780, 261, 1, 1, 1
3790, 270, 2, 0, 0
3800, 279, 3, 0, 0
3810, -262, 5, 0, 0
3820, -251, -2, 0, 0
3830, -241, -1, 0, 0
3840, -230, 0, 0, 0
3850, -220, 2, 0, 0
3860, -208, 4, 0, 0
3870, -198, 5, 0, 0
3880, -188, -2, -1, -1
3890, -178, 0, 0, 0
3900, -167, 1, 0, 0
3910, -157, 2, -1, -1
3920, -146, 4, -1, -1
3930, -136, -2, 0, 0
3940, -125, 0, 0, 0
3950, -115, 1, 0, 0
3960, -104, 3, 0, 0
3970, -95, 4, 0, 0
3980, -85, -2, 0, -1
3990, -74, 0, 0, 0
4000, -64, 1, 0, 0
4010, -54, 4, 0, 0
4020, -44, -3, -1, -1
4030, -34, -1, 0, 0
4040, -24, 1, 0, 0
4050, -14, 3, 0, 0
4060, -3, 5, 0, 0
4070, 7, -1, 0, 0
4080, 17, 1, 0, 0
4090, 27, 3, 0, 0
4100, 37, 5, 1, 1
4110, 46, -2, 0, 0
4120, 57, 1, 1, 1
4130, 66, 3, 0, 0
4140, 76, -3, 0, 0
4150, 86, -1, 0, 0
4160, 96, 2, 1, 1
4170, 105, 3, 0, 0
4180, 115, -3, 0, 0
4190, 125, 0, 1, 1
4200, 135, 2, 0, 0
4210, 144, 4, 0, 0
4220, 154, -2, 0, 0
4230, 163, 0, 0, -1
4240, 173, 3, 0, 0
4250, 183, 5, 0, 0
4260, 192, -1, -1, -1
4270, 202, 3, 1, 0
4280, 211, 4, 0, 0
4290, 220, -1, 0, 0
4300, 230, 1, 0, 0
4310, 239, 3, 0, 0
4320, 250, -1, 0, 0
4330, 258, 1, 0, 0
4340, 268, 3, 0, 0
4350, -205, -2, 0, 0
4360, -195, 1, 0, 0
4370, -185, 3, -1, -1
4380, -174, -2, -1, -1
4390, -164, 1, 0, 0
4400, -153, 4, 0, 0
4410, -143, -1, 0, 0
4420, -133, 1, -1, -1
4430, -122, 4, 0, 0
4440, -112, -1, 0, 0
4450, -102, 1, -1, -1
4460, -91, 5, 0, 0
4470, -81, -1, 0, 0
4480, -70, 3, 0, 0
4490, -61, 5, 0, 0
4500, -50, 1, 0, 0
4510, -40, 3, 0, 0
4520, -31, -2, -1, -1
4530, -21, 1, 0, 0
4540, -11, 4, 0, 0
4550, 0, 0, 1, 1
4560, 9, 2, 0, -1
4570, 19, -2, -1, -1
4580, 29, 0, -1, -1
4590, 40, 4, 1, 0
4600, 50, 0, 1, 1
4610, 59, 2, 0, 0
4620, 69, -2, -1, -1
4630, 79, 1, 0, 0
4640, 89, 4, 0, 0
4650, 99, 0, 0, 0
4660, 108, 3, 0, 0
4670, 118, -1, 0, 0
4680, 128, 1, 0, 0
4690, 137, -2, 0, 0
4700, 147, 1, 0, 0
4710, 157, 4, 0, 0
4720, 167, 0, 0, 0
4730, 176, 2, -1, -1
4740, 185, -1, 0, 0
4750, 195, 2, 0, 0
4760, 205, -1, 1, 1
4770, 214, 1, 0, 0
4780, 224, 5, 0, 0
4790, 234, 1, 0, 0
4800, -194, 4, 0, 0
4810, -184, 0, 0, 0
4820, -174, 3, -1, -1
4830, -162, 1, 1, 1
4840, -152, 4, 1, 1
4850, -142, 0, 0, 0
4860, -132, 3, 0, 0
4870, -121, 0, 1, 1
4880, -111, 3, 0, 0
4890, -101, -1, 0, 0
4900, -91, 3, 0, 0
4910, -81, -1, 0, -1
4920, -71, 3, 0, 0
4930, -61, -1, 0, -1
4940, -51, 2, 0, 0
4950, -41, -1, 0, 0
4960, -31, 2, 0, 0
4970, -20, 0, 0, 0
4980, -11, 3, 0, 0
4990, 0, 0, 0, 0
5000, 10, 4, 1, 1
5020, 30, 4, 0, 0
5040, 49, 4, 0, 0
5060, 69, -2, 0, -1
5080, 89, -1, 0, 0
5100, 109, 0, 0, 0
5120, 128, 0, 0, 0
5140, 147, 1, 0, 0
5160, 168, 2, 0, 0
5180, 186, 2, -1, -1
5200, 206, -3, 0, 0
5220, 224, -2, 0, 0
5240, -157, 0, 0, 0
5260, -136, 2, 0, 0
5280, -115, 3, 0, 0
5300, -95, 4, 0, 0
5320, -75, -1, 0, 0
5340, -55, 0, 0, 0
5360, -34, 3, 1, 1
5380, -15, -2, -1, -1
5400, 6, 0, 0, 0
5420, 26, 2, 0, 0
5440, 46, 4, 1, 1
5460, 66, 0, 1, 0
5480, 85, 2, 0, 0
5500, 104, 3, 0, -1
5520, 125, 0, 1, 1
5540, 144, 2, 0, 0
5560, 164, -1, 0, 0
5580, -193, 1, 0, 0
5600, -172, 3, 0, 0
5620, -152, 0, 0, 0
5640, -131, 3, 1, 1
5660, -111, -1, 0, 0
5680, -91, 1, 0, 0
5700, -71, -2, -1, -1
5720, -50, 1, 0, 0
5740, -31, -2, -1, -1
5760, -10, 2, 0, 0
5780, 10, -1, 0, 0
5800, 31, 2, 1, 1
5820, 50, -1, 0, 0
5840, 70, 3, 1, 1
5860, 89, -1, -1, -1
5880, 109, 3, 0, 0
5900, 129, 1, 0, 0
5920, 149, -1, 0, 0
5940, 168, 2, 0, 0
5960, -165, 0, 0, 0
5980, -144, 4, 0, 0
6000, -124, 2, 0, 0
6020, -104, -1, 0, -1
6040, -84, 3, 0, 0
6060, -63, 1, 0, 0
6080, -42, 1, 0, 0
6100, -23, -1, 0, 0
6120, -3, 3, 0, 0
6140, 17, 1, 0, 0
6160, 37, 0, 0, 0
6180, 57, -2, 0, 0
6200, 76, 2, 0, 0
6220, 97, 2, 0, 0
6240, 116, 1, 0, 0
6260, 135, -1, -1, -1
6280, 155, -1, 0, 0
6300, 174, 3, 0, 0
6320, -138, 2, 0, 0
6340, -117, 2, 0, 0
6360, -97, 1, 0, 0
6380, -77, 0, 0, 0
6400, -57, 0, 0, 0
6420, -36, 0, 0, 0
6440, -17, -2, -1, -1
6460, 3, -2, 0, 0
6480, 23, -2, 0, 0
6500, 43, 3, 0, 0
6520, 64, 3, 0, 0
6540, 83, 3, 0, 0
6560, 103, 3, 0, 0
6580, 123, 3, 0, 0
6600, 142, 3, 0, 0
6620, 161, 3, -1, -1
6640, -135, -2, 0, 0
6660, -115, -2, -1, -1
6680, -94, -1, 0, 0
6700, -74, -1, 0, 0
6720, -53, 1, 1, 1
6740, -33, 1, 0, 0
6760, -14, 1, 0, 0
6780, 7, 2, 0, 0
6800, 27, 3, 0, 0
6820, 47, 3, 0, 0
6840, 66, -2, -1, -1
6860, 86, 0, 0, 0
6880, 106, 1, 0, 0
6900, 125, 2, 0, 0
6920, 145, 3, 0, 0
6940, -137, -1, 0, 0
6960, -117, 1, 0, 0
6980, -97, 1, 0, 0
7000, -77, 2, 0, 0
7020, -57, -1, 0, 0
7040, -37, 0, 0, -1
7060, -17, 2, 0, 0
7080, 4, -1, 0, 0
7100, 23, 0, 0, -1
7120, 44, 2, 0, 0
7140, 63, -1, 0, -1
7160, 83, 0, 0, 0
7180, 102, 2, 0, 0
7200, 122, -1, 0, 0
7220, 142, 2, 0, 0
7240, -128, -1, 1, 1
7260, -107, 1, 0, 0
7280, -88, 2, 0, 0
7300, -67, 0, 0, 0
7320, -47, 2, 0, 0
7340, -28, -1, -1, -1
7360, -7, 2, 0, 0
7380, 13, 0, 0, 0
7400, 33, 2, 0, 0
7420, 53, 0, 0, 0
7440, 72, 2, -1, -1
7460, 93, 0, 0, 0
7480, 112, 2, 0, 0
7500, 132, 1, 0, 0
7520, -127, -1, 0, 0
7540, -108, 1, 0, 0
7560, -86, 0, 0, 0
7580, -67, 2, 0, 0
7600, -47, 1, 0, 0
7620, -27, -1, 0, 0
7640, -7, 1, -1, -1
7660, 13, 0, -1, -1
7680, 34, 0, 1, 1
7700, 54, 3, 0, 0
7720, 73, 1, 0, 0
7740, 93, 0, 0, 0
7760, 113, -1, 0, 0
7780, 133, 2, 1, 1
7800, -117, 1, 0, 0
7820, -97, 0, 0, 0
7840, -77, -1, 0, 0
7860, -56, 2, 0, 0
7880, -36, 2, 0, 0
7900, -16, 1, 0, 0
7920, 4, 0, 0, 0
7940, 24, -1, 0, 0
7960, 43, 2, 0, 0
7980, 64, 2, 0, 0
8000, 83, 1, 0, 0
8020, 104, 1, 0, 0
8040, -138, 0, -1, -1
8060, -118, 0, 0, 0
8080, -98, -1, -1, -1
8100, -78, -1, 0, 0
8120, -57, -1, 0, 0
8140, -37, -1, 0, 0
8160, -17, -1, 0, 0
8180, 3, -1, 0, 0
8200, 23, -1, 0, 0
8220, 43, -1, 0, 0
8240, 63, -1, 0, 0
8260, 82, -1, 0, 0
8280, 102, -1, 0, 0
8300, 122, -1, -1, -1
8320, 142, 0, 0, 0
8340, -90, 0, -1, -1
8360, -70, 1, 0, 0
8380, -50, 1, -1, -1
8400, -29, 2, 0, 0
8420, -9, 2, 0, 0
8440, 11, -1, 0, 0
8460, 30, 0, 0, 0
8480, 51, 0, 0, 0
8500, 71, 1, 0, 0
8520, 90, 1, 0, 0
8540, 110, 3, 0, 0
8560, 129, -1, 0, 0
8580, -96, 0, 0, -1
8600, -75, 1, 0, 0
8620, -55, 2, 0, 0
8640, -34, 0, 0, 0
8660, -15, 0, 0, 0
8680, 5, 1, 0, 0
8700, 25, -1, 0, 0
8720, 45, 0, 0, 0
8740, 65, 1, 0, 0
8760, 85, 3, 0, 0
8780, 104, -1, -1, -1
8800, 125, 2, 0, 0
8820, 144, -1, 0, 0
8840, -74, 0, 0, 0
8860, -54, 2, 0, 0
8880, -34, 0, 0, 0
8900, -14, 1, 0, 0
8920, 6, -1, 0, 0
8940, 26, 1, 0, 0
8960, 46, -1, 0, 0
8980, 67, 1, 1, 1
9000, 85, 2, 0, 0
9020, 106, 1, 0, 0
9040, -107, -1, 0, 0
9060, -86, 1, 0, 0
9080, -67, -2, -1, -1
9100, -46, 0, -1, -1
9120, -26, -1, 0, 0
9140, -6, 1, 0, 0
9160, 14, -1, -1, -1
9180, 34, 2, 0, 0
9200, 54, 1, 0, 0
9220, 73, -1, 0, 0
9240, 93, 1, 0, 0
9260, 114, 0, 0, 0
9280, -93, -1, -1, -1
9300, -72, 1, 0, 0
9320, -53, 0, -1, -1
9340, -33, -1, 0, 0
9360, -12, 2, 0, 0
9380, 8, 1, 0, 0
9400, 27, -1, 0, 0
9420, 47, -1, 0, 0
9440, 68, 2, 1, 1
9460, 87, 1, 0, 0
9480, 107, 0, 0, 0
9500, -94, -1, 0, 0
9520, -74, 1, 0, 0
9540, -54, 1, -1, -1
9560, -34, 1, 0, 0
9580, -13, 0, 0, 0
9600, 6, 0, 0, 0
9620, 27, -1, 0, 0
9640, 46, 2, -1, -1
9660, 66, 1, -1, -1
9680, 86, 2, 0, 0
9700, 106, 1, 0, 0
9720, -91, 0, -1, -1
9740, -71, 0, 0, 0
9760, -50, 0, 0, 0
9780, -29, 0, 0, 0
9800, -10, 0, 0, 0
9820, 9, -1, -1, -1
9840, 30, 0, 0, 0
9860, 50, 0, 0, 0
9880, 69, 0, 0, 0
9900, 89, 0, -1, -1
9920, 110, 1, 0, 0
9940, -82, 1, 0, 0
9960, -61, 1, 0, 0
9980, -41, 1, 0, 0
10000, -21, 2, 0, 0
10100, 78, 0, -1, -1
10200, -29, 0, 0, 0
10300, 71, 1, 0, 0
10400, -32, -1, 0, 0
10500, 68, -1, 0, 0
10600, -31, 0, 0, 0
10700, 68, 1, 0, 0
10800, -26, 1, 0, 0
10900, 73, 1, 0, 0
11000, -19, -1, 0, 0
11100, 81, 1, 0, 0
11200, -8, 1, 0, 0
11300, 92, -1, 0, 0
11400, 6, 0, 0, 0
11500, -76, 1, 0, 0
11600, 24, 1, 0, 0
11700, -56, 0, 0, 0
11800, 44, 0, 0, 0
11900, -34, -1, 0, 0
12000, 66, 1, 0, 0
12100, -8, 1, 0, 0
12200, -80, 0, 0, 0
12300, 20, 1, 0, 0
12400, -50, 0, 0, 0
12500, 50, 0, 0, 0
12600, -17, 1, 0, 0
12700, 83, 0, 0, 0
12800, 17, 0, 0, 0
12900, -45, 1, 1, 1
13000, 54, 1, 0, 0
13100, -7, 0, -1, -1
13200, -67, 1, -1, -1
13300, 34, 0, 0, 0
13400, -23, 1, 0, 0
13500, 76, 1, 0, 0
13600, 21, -1, 0, 0
13700, -32, 1, 0, 0
13800, 67, 1, 0, 0
13900, 15, -2, -1, -1
14000, -35, 0, 0, 0
14100, 65, 0, 0, 0
14200, 16, 0, 0, 0
14300, -30, 2, 1, 1
14400, -77, 1, 0, 0
14500, 24, 1, 0, 0
14600, -21, -1, 0, 0
14700, -63, 2, 1, 1
14800, 36, 0, -1, -1
14900, -5, -1, 0, 0
15000, -45, 1, 0, 0
15100, 54, 0, 0, 0
15200, 16, 1, 0, 0
15300, -22, 0, 0, 0
15400, -58, -1, 0, 0
15500, 41, -1, -1, -1
15600, 6, 0, 0, 0
15700, -27, 0, 0, 0
15800, -61, 0, 0, 0
15900, 40, 0, 0, 0
16000, 8, 0, 0, 0
16100, -23, 0, 0, 0
16200, -53, 0, 0, 0
16300, 48, 0, 0, 0
16400, 19, 1, 0, 0
16500, -9, 1, 0, 0
16600, -36, 0, -1, -1
16700, 64, -1, -1, -1
16800, 39, 0, 0, 0
16900, 14, 0, -1, -1
17000, -10, 0, 0, 0
17100, -32, 0, 0, 0
17200, 67, 0, 0, 0
17300, 44, -1, -1, -1
17400, 24, -1, 0, 0
17500, 4, 0, 0, 0
17600, -16, 1, 0, 0
17700, -35, 0, 0, 0
17800, -53, 0, 0, 0
17900, 47, 0, 0, 0
18000, 30, 1, 0, 0
18100, 13, 1, 0, 0
18200, -2, 0, 0, 0
18300, -17, 1, 0, 0
18400, -32, 1, 0, 0
18500, -45, -1, -1, -1
18600, 54, 0, 0, 0
18700, 42, 0, 0, 0
18800, 30, 1, 0, 0
18900, 19, 2, 1, 1
19000, 7, 0, -1, -1
19100, -2, 1, 0, 0
19200, -12, 0, 0, 0
19300, -22, 1, 0, 0
19400, -30, 1, 0, 0
19500, -37, 0, 0, 0
19600, -45, 1, 0, 0
19700, 56, 1, 0, 0
19800, 50, 1, 1, 1
19900, 43, 0, 0, 0
20000, 38, 0, 1, 1
20100, 32, 0, 0, 0
20200, 28, 1, 0, 0
20300, 25, 0, 0, 0
20400, 21, 0, 0, 0
20500, 19, 1, 0, 0
20600, 16, 0, 0, 0
20700, 14, 0, 0, 0
20800, 13, 0, 0, 0
20900, 12, 0, 0, 0
21000, 12, 1, -1, -1
21100, 12, -1, 0, -1
21200, 13, 0, 0, 0
21300, 14, 0, 0, 0
21400, 16, 0, 0, 0
21500, 17, 0, 0, 0
21600, 20, 0, 0, 0
21700, 23, 0, 0, 0
21800, 27, 1, 0, 0
21900, 30, 0, 0, 0
22000, 35, 0, 0, 0
22100, 39, 0, 0, 0
22200, 44, -1, 0, 0
22300, 49, 1, 0, 0
22400, -39, 0, -1, -1
22500, -32, 0, 0, 0
22600, -26, 1, -1, -1
22700, -17, 0, 0, 0
22800, -10, 0, -1, -1
22900, -2, 0, 0, 0
23000, 7, 1, 0, 0
23100, 16, 0, 0, 0
23200, 25, 1, 1, 1
23300, 34, 1, 0, 0
23400, 44, 1, 0, 0
23500, -35, 1, 1, 1
23600, -24, 0, 0, 0
23700, -13, -1, 0, 0
23800, -1, 1, 0, 0
23900, 11, 0, 0, 0
24000, 24, 1, 1, 1
24100, 36, 0, 0, 0
24200, -38, 0, 0, 0
24300, -25, 1, 0, 0
24400, -12, -1, 0, 0
24500, 3, 0, 0, 0
24600, 18, 0, 0, 0
24700, 33, 1, 0, 0
24800, 47, 0, 0, 0
24900, -22, 1, 0, 0
25000, -7, 0, -1, -1
25100, 10, 0, 0, 0
25200, 26, 0, -1, -1
25300, 43, 0, 0, 0
25400, -22, 1, 0, 0
25500, -5, 1, 0, 0
25600, 12, -1, -1, -1
25700, 30, 0, -1, -1
25800, 49, 1, 0, 0
25900, -13, 0, 0, 0
26000, 6, 1, 0, 0
26100, 25, 0, 0, 0
26200, 45, 1, 0, 0
26300, -16, 1, 0, 0
26400, 5, 0, 0, 0
26500, 26, 1, 0, 0
26600, -33, 0, 0, 0
26700, -12, 0, 0, 0
26800, 10, 0, 0, 0
26900, 31, 0, 0, 0
27000, -25, -1, -1, -1
27100, -2, 1, 0, 0
27200, 20, 0, 0, 0
27300, 44, 1, 1, 1
27400, -10, 1, 0, 0
27500, 13, 0, 0, 0
27600, 37, 0, 0, 0
27700, -15, 0, 0, 0
27800, 9, 0, 0, 0
27900, 34, 1, 0, 0
28000, -17, 0, 0, 0
28100, 9, 0, 0, 0
28200, 33, 0, 0, 0
28300, -15, 0, 0, 0
28400, 11, 1, 0, 0
28500, 37, 0, 0, 0
28600, -10, 0, 0, 0
28700, 16, 0, 0, 0
28800, 43, -1, -1, -1
28900, -2, 0, 1, 1
29000, 25, 0, 0, 0
29100, -20, 1, 0, 0
29200, 8, 0, 0, 0
29300, 36, 0, 0, 0
29400, -7, 0, 0, 0
29500, 22, 1, 0, 0
29600, -20, 1, 0, 0
29700, 8, -1, -1, -1
29800, 38, 0, 0, 0
29900, -3, 1, 0, 0
30000, 27, 0, 0, 0
30100, -13, 0, 0, 0
30200, 17, -1, -1, -1
30300, -22, 0, -1, -1
30400, 10, 0, 0, 0
30500, -29, 0, 0, 0
30600, 2, 0, 0, 0
30700, 34, 0, 0, 0
30800, -3, 1, 0, 0
30900, 29, 0, 0, 0
31000, -6, 0, 0, 0
31100, 26, 0, 0, 0
31200, -10, 0, 0, 0
31300, 24, 1, 0, 0
31400, -10, 0, 0, 0
31500, 23, 0, 0, 0
31600, -11, -1, -1, -1
31700, 23, 0, 0, 0
31800, -9, 0, 0, 0
31900, 24, 0, 0, 0
32000, -7, 0, 0, 0
32100, 27, 0, 0, 0
32200, -3, 0, 0, 0
32300, 32, 0, 0, 0
32400, 2, 1, 0, 0
32500, -28, 0, 0, 0
32600, 7, 0, 0, 0
32700, -21, 0, 0, 0
32800, 15, 0, 0, 0
32900, -13, 0, 0, 0
33000, 23, 0, 0, 0
33100, -4, 0, 0, 0
33200, 33, 0, 0, 0
33300, 6, 0, -1, -1
33400, -20, 1, 0, 0
33500, 17, 1, 0, 0
33600, -9, 0, -1, -1
33700, 29, 0, -1, -1
33800, 5, 0, 0, 0
33900, -20, 0, -1, -1
34000, 19, 1, 0, 0
34100, -5, 0, -1, -1
34200, -28, 0, -1, -1
34300, 11, 1, 0, 0
34400, -11, 0, 0, 0
34500, 28, 0, 0, 0
34600, 6, 0, 0, 0
34700, -15, 0, 0, 0
34800, 25, 1, 0, 0
34900, 4, 1, 0, 0
35000, -17, 0, 0, 0
35100, 23, 0, 0, 0
35200, 5, 1, 1, 1
35300, -16, 0, 0, 0
35400, 26, 1, 1, 1
35500, 7, 0, 0, 0
35600, -12, 0, 0, 0
35700, 29, -1, -1, -1
35800, 12, 1, 0, 0
35900, -6, 0, 0, 0
36000, -23, 0, 0, 0
36100, 19, 1, 1, 1
36200, 3, 0, 0, 0
36300, -12, 1, 1, 1
36400, 29, 0, 0, 0
36500, 13, 0, -1, -1
36600, -1, 1, 0, 0
36700, -16, 0, 0, 0
36800, 26, -1, -1, -1
36900, 13, 0, 0, 0
37000, -2, 0, -1, -1
37100, -15, 0, 0, 0
37200, -27, 1, 0, 0
37300, 16, 0, 0, 0
37400, 3, -1, -1, -1
37500, -9, 0, 0, 0
37600, -21, 0, 0, 0
37700, 23, 0, 0, 0
37800, 12, 0, 0, 0
37900, 1, 0, 0, 0
38000, -9, 1, 0, 0
38100, -20, 1, 0, 0
38200, 25, 1, 0, 0
38300, 15, 0, 0, 0
38400, 5, 0, 0, 0
38500, -4, 0, 0, 0
38600, -14, 0, 0, 0
38700, -22, 0, 0, 0
38800, 24, 0, 0, 0
38900, 16, 1, 0, 0
39000, 8, 1, 1, 1
39100, 0, 1, 0, 0
39200, -8, 0, 0, 0
39300, -14, 1, 0, 0
39400, 32, 0, 0, 0
39500, 26, 1, 0, 0
39600, 19, 0, 0, 0
39700, 13, 1, 0, 0
39800, 7, 1, 0, 0
39900, 2, 1, 0, 0
40000, -4, 0, 0, 0
40100, -9, 0, 0, 0
40200, -13, 1, 0, 0
40300, -18, 0, -1, -1
40400, 31, 1, 1, 1
40500, 26, 0, -1, -1
40600, 22, 0, 0, 0
40700, 19, 0, 0, 0
40800, 15, 1, 0, 0
40900, 12, 0, 0, 0
41000, 10, 0, 0, 0
41100, 8, 1, 0, 0
41200, 5, 0, -1, -1
41300, 3, 0, -1, -1
41400, 1, -1, -1, -1
41500, 1, 1, 1, 1
41600, -1, 0, -1, -1
41700, -1, 1, 0, 0
41800, -2, 1, 0, 0
41900, -4, 0, -1, -1
42000, -3, 1, 0, 0
42100, -3, 1, 0, 0
42200, -3, 0, 0, 0
42300, -2, 1, 0, 0
42400, -2, 1, 0, 0
42500, -1, 1, 0, 0
42600, 0, 0, 0, 0
42700, 2, 1, 0, 0
42800, 3, 0, 0, 0
42900, 5, 1, 0, 0
43000, 7, 0, 0, 0
43100, 9, 0, 0, 0
43200, 12, 0, 0, 0
43300, 15, 1, 0, 0
43400, 18, 0, 0, 0
43500, 22, 1, 0, 0
43600, 25, 1, 0, 0
43700, -19, 1, 1, 1
43800, -16, 1, 0, 0
43900, -13, -1, -1, -1
44000, -7, 1, 0, 0
44100, -3, 0, -1, -1
44200, 2, 0, 0, 0
44300, 6, 0, -1, -1
44400, 12, 1, 0, 0
44500, 17, 0, 0, 0
44600, 22, 0, 0, 0
44700, -18, 1, 0, 0
44800, -13, 0, 0, 0
44900, -7, 0, 0, 0
45000, 0, 0, 0, 0
45100, 6, 0, -1, -1
45200, 14, 1, 0, 0
45300, 20, 0, 0, 0
45400, -18, 0, 0, 0
45500, -11, 1, 0, 0
45600, -3, 1, 0, 0
45700, 5, 0, 0, 0
45800, 13, 1, 0, 0
45900, 21, 0, 0, 0
46000, -17, 0, 0, 0
46100, -8, 0, 0, 0
46200, 1, 0, 0, 0
46300, 10, 0, 0, 0
46400, 20, 0, 0, 0
46500, -17, 0, -1, -1
46600, -7, 1, 0, 0
46700, 4, 1, 1, 1
46800, 13, 0, 0, 0
46900, -21, 1, 1, 1
47000, -12, 0, 0, 0
47100, 0, 0, 0, 0
47200, 10, 1, 0, 0
47300, 21, 0, 0, 0
47400, -12, 1, 0, 0
47500, -1, 0, 0, 0
47600, 11, 0, 0, 0
47700, 23, 1, 0, 0
47800, -9, 0, 0, 0
47900, 3, 1, 0, 0
48000, 15, 1, 0, 0
48100, 27, 0, 0, 0
48200, -4, 0, 0, 0
48300, 8, 0, 0, 0
48400, 22, 0, 0, 0
48500, -8, 1, 0, 0
48600, 5, 0, 0, 0
48700, 18, 0, 0, 0
48800, -11, 1, 0, 0
48900, 4, 1, 1, 1
49000, 16, 0, -1, -1
49100, -12, 0, 0, 0
49200, 3, 0, 0, 0
49300, 17, 0, 0, 0
49400, -10, 0, 0, 0
49500, 4, 0, 0, 0
49600, 19, 0, 0, 0
49700, -7, 0, 0, 0
49800, 8, 0, 0, 0
49900, 23, 0, 0, 0
50000, -3, 0, -1, -1
50200, -13, 0, 0, 0
50400, 19, 0, 0, 0
50600, 12, 0, 0, 0
50800, 4, 1, 0, 0
51000, -3, 0, 0, 0
51200, -8, 0, 0, 0
51400, -13, 0, 0, 0
51600, 23, 0, 0, 0
51800, 19, 0, 0, 0
52000, 17, 0, 0, 0
52200, 15, 0, 0, 0
52400, 14, 0, 0, 0
52600, 13, 0, 0, 0
52800, 14, 0, 0, 0
53000, 15, 0, 0, 0
53200, 17, 0, 0, 0
53400, 20, 1, 0, 0
53600, -17, 0, 0, 0
53800, -12, 0, 0, 0
54000, -7, 1, 0, 0
54200, -3, 0, -1, -1
54400, 4, 0, 0, 0
54600, 11, 0, 0, 0
54800, 18, 0, -1, -1
55000, -11, 0, 0, 0
55200, -2, 0, 0, 0
55400, 7, 0, 0, 0
55600, 18, 1, 0, 0
55800, -9, 0, 0, 0
56000, 3, 0, 0, 0
56200, 16, 0, 0, 0
56400, -9, 0, 0, 0
56600, 5, 0, 0, 0
56800, 20, 0, 0, 0
57000, -2, 0, 0, 0
57200, 13, 0, 0, 0
57400, -7, 0, 0, 0
57600, 11, 1, 1, 1
57800, -8, 1, 0, 0
58000, 9, 0, -1, -1
58200, -8, 0, 0, 0
58400, 11, 0, -1, -1
58600, -4, 0, 0, 0
58800, 17, 1, 0, 0
59000, 2, 0, 0, 0
59200, -12, 0, 0, 0
59400, 11, 0, 0, 0
59600, -1, 0, 0, 0
59800, -13, 1, 0, 0
60000, 11, 0, 0, 0
60200, 2, 1, 0, 0
60400, -8, 1, 0, 0
60600, 18, 1, 0, 0
60800, 10, 0, 0, 0
61000, 3, 1, 0, 0
61200, -4, 0, 0, 0
61400, -10, 0, 0, 0
61600, 19, 1, 1, 1
61800, 14, 0, 0, 0
62000, 10, 0, 0, 0
62200, 7, 1, 0, 0
62400, 4, 0, 0, 0
62600, 2, 0, 0, 0
62800, 0, 0, 0, 0
63000, 0, 0, 0, 0
63200, -1, 0, 0, 0
63400, 0, 0, 0, 0
63600, 1, 1, 0, 0
63800, 2, 0, 0, 0
64000, 4, 0, 0, 0
64200, 8, 0, 0, 0
64400, 11, 0, -1, -1
64600, 15, 0, 0, 0
64800, -12, 0, 0, 0
65000, -7, 0, 0, 0
65200, 0, 1, 0, 0
65400, 6, 1, 0, 0
65600, 13, 0, 0, 0
65800, -12, -1, -1, -1
66000, -3, 1, 0, 0
66200, 6, 0, 0, 0
66400, 15, 0, 0, 0
66600, -6, 1, 0, 0
66800, 4, 0, 0, 0
67000, 15, 0, 0, 0
67200, -4, 1, 0, 0
67400, 7, -1, -1, -1
67600, -10, 0, 0, 0
67800, 3, 0, 0, 0
68000, 16, 0, -1, -1
68200, 0, 0, 0, 0
68400, 15, 0, 0, 0
68600, 0, 0, 0, 0
68800, -15, 0, -1, -1
69000, 2, 0, 0, 0
69200, -11, 0, 0, 0
69400, 7, 1, 1, 1
69600, -5, 0, 0, 0
69800, 13, 0, 0, 0
70000, 2, 0, 0, 0
70200, -8, 0, 0, 0
70400, 12, 0, 0, 0
70600, 3, 1, 0, 0
70800, -6, 0, -1, -1
71000, -13, 0, 0, 0
71200, 9, 0, 0, 0
71400, 2, 0, -1, -1
71600, -4, 1, 0, 0
71800, -10, 0, 0, 0
72000, 15, 0, 0, 0
72200, 11, 1, 1, 1
72400, 6, 0, -1, -1
72600, 2, 0, 0, 0
72800, 0, 0, 0, 0
73000, -2, 0, 0, 0
73200, -4, 0, -1, -1
73400, -4, 1, 0, 0
73600, -6, 0, -1, -1
73800, -6, 0, 0, 0
74000, -5, 0, 0, 0
74200, -4, 0, 0, 0
74400, -3, 0, 0, 0
74600, -1, 0, -1, -1
74800, 2, 0, 0, 0
75000, 5, 0, 0, 0
75200, 9, 0, 0, 0
75400, 13, 0, 0, 0
75600, -10, 0, 0, 0
75800, -5, 0, 0, 0
76000, 0, 0, -1, -1
76200, 7, 1, 0, 0
76400, 13, 0, -1, -1
76600, -7, 0, 0, 0
76800, 1, 0, 0, 0
77000, 10, 1, 0, 0
77200, -10, 0, 0, 0
77400, 0, 0, 0, 0
77600, 10, 0, 0, 0
77800, -7, 1, 1, 1
78000, 4, 1, 0, 0
78200, 15, 0, 0, 0
78400, -1, 1, 0, 0
78600, 11, 0, 0, 0
78800, -3, 1, 0, 0
79000, 10, 0, 0, 0
79200, -3, 1, 0, 0
79400, 11, 0, 0, 0
79600, -2, 0, -1, -1
79800, 14, 0, 0, 0
80000, 3, 0, 0, 0
80200, -8, 0, -1, -1
80400, 9, 0, 0, 0
80600, -1, 0, 0, 0
80800, -10, 0, 0, 0
81000, 8, 0, 0, 0
81200, 0, 0, 0, 0
81400, -7, 0, 0, 0
81600, 12, 0, 0, 0
81800, 6, 0, 0, 0
82000, -1, -1, -1, -1
82200, -6, 0, -1, -1
82400, -10, 1, 0, 0
82600, 10, 0, -1, -1
82800, 6, 0, 0, 0
83000, 3, 0, -1, -1
83200, 0, 0, 0, 0
83400, -2, 0, 0, 0
83600, -4, 0, 0, 0
83800, -5, 1, 0, 0
84000, -6, 1, 1, 1
84200, -6, 1, 0, 0
84400, -6, 1, 0, 0
84600, -6, 1, 0, 0
84800, -5, 0, 0, 0
85000, -4, 0, 0, 0
85200, -3, 0, -1, -1
85400, 0, 0, 0, 0
85600, 3, 0, 0, 0
85800, 6, 0, 0, 0
86000, 10, 0, 0, 0
86200, -10, 0, 0, 0
86400, -6, 0, 0, 0
86600, 0, 1, 0, 0
86800, 4, 0, 0, 0
87000, 10, 0, 0, 0
87200, -7, 1, 0, 0
87400, 0, 1, 0, 0
87600, 7, 0, 0, 0
87800, -10, 0, 0, 0
88000, -1, 0, 0, 0
88200, 7, 0, 0, 0
88400, -8, 0, 0, 0
88600, 2, 0, 0, 0
88800, 11, 0, 0, 0
89000, -1, 1, 0, 0
89200, 9, 0, 0, 0
89400, -4, 0, 0, 0
89600, 8, 1, 0, 0
89800, -3, 1, 0, 0
90000, 8, 0, -1, -1
90200, -1, 1, 1, 1
90400, 11, 0, 0, 0
90600, 1, 0, 0, 0
90800, -7, 1, 0, 0
91000, 7, 0, 0, 0
91200, -2, 0, 0, 0
91400, 13, 0, 0, 0
91600, 6, 0, 0, 0
91800, -1, 0, 0, 0
92000, -7, 0, 0, 0
92200, 10, 1, 0, 0
92400, 4, 1, 1, 1
92600, -1, 0, 0, 0
92800, -6, 0, 0, 0
93000, 13, 1, 1, 1
93200, 9, 0, 0, 0
93400, 6, 1, 0, 0
93600, 2, 0, 0, 0
93800, -1, 0, -1, -1
94000, -3, 0, 0, 0
94200, -4, 1, 0, 0
94400, -6, 0, 0, 0
94600, -6, 0, 0, 0
94800, -7, 0, 0, 0
95000, -7, 0, 0, 0
95200, -7, 0, 0, 0
95400, -6, 0, 0, 0
95600, -4, 0, 0, 0
95800, -3, 0, -1, -1
96000, -1, 0, -1, -1
96200, 2, 0, 0, 0
96400, 5, 0, 0, 0
96600, 8, 0, -1, -1
96800, 12, 0, 0, 0
97000, -6, 0, 0, 0
97200, -1, 1, 0, 0
97400, 4, 1, 1, 1
97600, 9, 0, 0, 0
97800, -7, 1, 0, 0
98000, -2, 0, -1, -1
98200, 6, 0, 0, 0
98400, -10, 0, -1, -1
98600, -2, 0, 0, 0
98800, 5, 0, 0, 0
99000, -7, 0, 0, 0
99200, 1, 0, 0, 0
99400, 10, 1, 1, 1
99600, -2, 0, 0, 0
99800, 7, 0, 0, 0
100000, -4, 0, 0, 0
101000, 9, 0, 0, 0
102000, -10, 0, 0, 0
103000, 2, 0, -1, -1
104000, 3, 0, -1, -1
105000, -6, 0, 0, 0
106000, -5, 1, 1, 1
107000, 3, 0, 0, 0
108000, 1, 0, -1, -1
109000, 9, 0, -1, -1
110000, 7, 0, 0, 0
111000, -5, 0, 0, 0
112000, 10, 0, 0, 0
113000, -4, 0, 0, 0
114000, 11, 0, 0, 0
115000, -4, 0, -1, -1
116000, 9, 0, 0, 0
117000, -6, 0, 0, 0
118000, 5, 0, 0, 0
119000, 7, 0, 0, 0
120000, 0, 1, 1, 1
121000, 0, 0, 0, 0
122000, 9, 0, 0, 0
123000, -8, 0, 0, 0
124000, 0, 1, 0, 0
125000, -1, 0, 0, 0
126000, 6, 1, 1, 1
127000, 3, 0, 0, 0
128000, 8, 0, 0, 0
129000, 6, 0, 0, 0
130000, -6, 0, 0, 0
131000, 6, 0, 0, 0
132000, -7, 0, 0, 0
133000, 4, 0, 0, 0
134000, 6, 0, 0, 0
135000, 1, 0, 0, 0
136000, 3, 1, 1, 1
137000, -5, 0, 0, 0
138000, -4, 0, 0, 0
139000, 3, 0, 0, 0
140000, 3, 0, 0, 0
141000, -6, 0, 0, 0
142000, 9, 1, 1, 1
143000, -1, 0, 0, 0
144000, -3, 1, 1, 1
145000, 2, 1, 1, 1
146000, -2, 0, 0, 0
147000, 1, 0, 0, 0
148000, -3, 0, 0, 0
149000, 0, 0, 0, 0
150000, -5, 0, 0, 0
151000, -3, 0, 0, 0
152000, 5, -1, -1, -1
153000, 5, -1, -1, -1
154000, -1, 0, 0, 0
155000, 0, 0, 0, 0
156000, 6, 0, 0, 0
157000, 5, 0, 0, 0
158000, -3, 0, 0, 0
159000, -5, 0, 0, 0
160000, 0, 0, 0, 0
161000, -3, 0, 0, 0
162000, 1, 1, 0, 0
163000, -3, 0, 0, 0
164000, -1, -1, -1, -1
165000, -5, 0, -1, -1
166000, -2, 0, 0, 0
167000, 6, 1, 0, 0
168000, 7, 0, 0, 0
169000, 0, 0, 0, 0
170000, 1, 0, 0, 0
171000, 7, 0, 0, 0
172000, 6, 0, 0, 0
173000, -1, 0, 0, 0
174000, -3, 0, 0, 0
175000, 1, 0, 0, 0
176000, -1, 0, 0, 0
177000, 3, 0, 0, 0
178000, 0, 0, 0, 0
179000, 2, 0, 0, 0
180000, -1, 0, 0, 0
181000, 1, 0, 0, 0
182000, -4, 0, 0, 0
183000, -3, 0, 0, 0
184000, 3, 0, 0, 0
185000, 4, 0, 0, 0
186000, -3, 0, 0, 0
187000, -3, 0, 0, 0
188000, 2, 0, 0, 0
189000, 0, 0, 0, 0
190000, 4, 0, 0, 0
191000, 2, 0, 0, 0
192000, 5, -1, -1, -1
193000, 2, 0, 0, 0
194000, 4, 0, -1, -1
195000, 1, 0, 0, 0
196000, 3, 0, 0, 0
197000, -2, 0, 0, 0
198000, -1, -1, -1, -1
199000, 5, 0, 0, 0
200000, 5, 0, 0, 0
201000, 0, 1, 1, 1
202000, -1, 0, 0, 0
203000, 3, 0, 0, 0
204000, 2, 0, 0, 0
205000, 5, -1, -1, -1
206000, 3, 1, 1, 1
207000, 6, 0, 0, 0
208000, 3, 0, 0, 0
209000, 4, 0, -1, -1
210000, 1, 0, 0, 0
211000, 3, 0, 0, 0
212000, -2, 0, -1, -1
213000, -1, 0, 0, 0
214000, 4, 0, 0, 0
215000, 4, 0, 0, 0
216000, -1, 0, 0, 0
217000, -2, 0, 0, 0
218000, 2, 0, 0, 0
219000, 0, 0, 0, 0
220000, 3, 0, 0, 0
221000, 1, 1, 1, 1
222000, 3, 0, 0, 0
223000, 0, 0, 0, 0
224000, 2, 0, 0, 0
225000, -1, 0, 0, 0
226000, -1, 0, 0, 0
227000, 4, 0, 0, 0
228000, 5, 0, 0, 0
229000, 0, 0, 0, 0
230000, 0, 0, 0, 0
231000, 3, 0, 0, 0
232000, 2, 0, 0, 0
233000, -4, 0, 0, 0
234000, 3, 0, 0, 0
235000, -3, 0, 0, 0
236000, 3, 0, 0, 0
237000, -4, 0, 0, 0
238000, 2, 0, 0, 0
239000, 3, 0, -1, -1
240000, -1, -1, -1, -1
241000, 0, 0, 0, 0
242000, 4, 0, -1, -1
243000, 5, 0, 0, 0
244000, -1, 0, 0, 0
245000, -2, -1, -1, -1
246000, 1, 0, -1, -1
247000, 0, 0, 0, 0
248000, 3, 0, 0, 0
249000, 1, 0, 0, 0
250000, 2, 0, -1, -1
251000, -1, 0, -1, -1
252000, 2, 1, 1, 1
253000, -2, 0, 0, 0
254000, -2, 0, 0, 0
255000, 2, -1, -1, -1
256000, 3, 1, 0, 0
257000, -2, 0, 0, 0
258000, -3, 0, 0, 0
259000, 1, 0, 0, 0
260000, 0, 0, 0, 0
261000, 2, 0, 0, 0
262000, 0, 0, 0, 0
263000, 2, 0, 0, 0
264000, 0, 0, 0, 0
265000, 1, 0, 0, 0
266000, -2, 0, 0, 0
267000, -2, 0, 0, 0
268000, 2, -1, -1, -1
269000, 3, 0, 0, 0
270000, -1, 0, 0, 0
271000, -2, -1, -1, -1
272000, 1, 0, 0, 0
273000, 0, 0, 0, 0
274000, 3, 0, 0, 0
275000, 0, 0, 0, 0
276000, 2, 0, 0, 0
277000, 0, 0, 0, 0
278000, 1, 0, 0, 0
279000, -2, 0, 0, 0
280000, -1, 0, 0, 0
281000, 3, 1, 1, 1
282000, 3, 0, 0, 0
283000, -1, 0, 0, 0
284000, -2, 0, 0, 0
285000, 2, 0, 0, 0
286000, 0, 0, 0, 0
287000, 2, 0, 0, 0
288000, 0, 0, -1, -1
289000, 3, 0, 0, 0
290000, 0, 0, 0, 0
291000, 1, 0, 0, 0
292000, -2, 0, 0, 0
293000, -1, 0, -1, -1
294000, 3, 0, 0, 0
295000, 3, 0, 0, 0
296000, -1, 0, 0, 0
297000, -2, 0, 0, 0
298000, 1, 0, 0, 0
299000, 0, 0, 0, 0
300000, 2, 1, 1, 1
301000, 0, 0, 0, 0
302000, 1, 0, 0, 0
303000, -1, 0, 0, 0
304000, 0, 0, 0, 0
305000, 4, 0, 0, 0
306000, -2, 0, 0, 0
307000, 1, 0, 0, 0
308000, 1, 0, 0, 0
309000, 4, 0, 0, 0
310000, 3, 0, -1, -1
311000, -1, 0, 0, 0
312000, -3, 0, 0, 0
313000, -1, 0, 0, 0
314000, 4, 0, 0, 0
315000, -1, 0, 0, 0
316000, 4, 1, 1, 1
317000, 4, 0, 0, 0
318000, 1, 0, 0, 0
319000, 1, -1, -1, -1
320000, -2, 0, 0, 0
321000, 4, 0, 0, 0
322000, 0, 0, 0, 0
323000, -1, 0, 0, 0
324000, 1, 0, 0, 0
325000, -1, 0, 0, 0
326000, 1, 0, 0, 0
327000, 0, 1, 1, 1
328000, 0, -1, -1, -1
329000, -2, 0, 0, 0
330000, -2, 0, 0, 0
331000, 2, 0, 0, 0
332000, 2, 0, 0, 0
333000, -2, 0, 0, 0
334000, 4, 0, 0, 0
335000, 0, 1, 0, 0
336000, -1, 0, 0, 0
337000, 1, 0, 0, 0
338000, -2, 0, 0, 0
339000, 0, 0, 0, 0
340000, 5, 1, 0, 0
341000, -2, 0, 0, 0
342000, 2, 0, 0, 0
343000, 2, 0, 0, 0
344000, -1, 0, 0, 0
345000, -2, -1, -1, -1
346000, 1, 0, 0, 0
347000, 0, 0, 0, 0
348000, 2, 0, 0, 0
349000, 1, 0, 0, 0
350000, 3, 0, 0, 0
351000, 1, 0, 0, 0
352000, 1, 0, 0, 0
353000, -1, 0, 0, 0
354000, -1, 0, 0, 0
355000, 2, 0, 0, 0
356000, 2, -1, -1, -1
357000, -2, -1, -1, -1
358000, -2, 0, 0, 0
359000, 0, 0, 0, 0
360000, -1, 0, 0, 0
361000, 1, 0, 0, 0
362000, -1, 0, 0, 0
363000, 0, 1, 0, 0
364000, -2, 1, 0, 0
365000, -2, 0, 0, 0
366000, 1, 0, -1, -1
367000, 1, 0, -1, -1
368000, -2, -1, -1, -1
369000, 4, 0, 0, 0
370000, -1, 0, 0, 0
371000, -2, 0, 0, 0
372000, 0, 0, 0, 0
373000, -1, 0, 0, 0
374000, 0, 0, 0, 0
375000, -2, 0, 0, 0
376000, -1, 0, 0, 0
377000, 1, -1, -1, -1
378000, 1, 0, 0, 0
379000, -1, 1, 0, 0
380000, -1, 0, 0, 0
381000, 0, 0, -1, -1
382000, -1, 0, 0, 0
383000, 1, -1, -1, -1
384000, 0, 0, 0, 0
385000, 1, 0, 0, 0
386000, -1, 0, 0, 0
387000, 0, 0, 0, 0
388000, 3, 0, 0, 0
389000, 3, 0, 0, 0
390000, 0, 0, 0, 0
391000, 0, 0, 0, 0
392000, 2, 0, 0, 0
393000, 2, 1, 0, 0
394000, 3, 0, 0, 0
395000, 2, 0, 0, 0
396000, 3, 0, 0, 0
397000, 0, 0, -1, -1
398000, 1, 0, 0, 0
399000, -1, -1, -1, -1
400000, 0, 1, 1, 1
401000, 2, 0, 0, 0
402000, 1, 0, 0, 0
403000, -1, 0, 0, 0
404000, 3, 0, 0, 0
405000, -1, 0, 0, 0
406000, -2, 0, 0, 0
407000, -1, 0, 0, 0
408000, 3, 0, 0, 0
409000, -2, 0, 0, 0
410000, 1, 0, 0, 0
411000, 1, 0, 0, 0
412000, -2, 0, 0, 0
413000, -2, 0, 0, 0
414000, 0, 0, 0, 0
415000, -1, 0, 0, 0
416000, 1, 0, 0, 0
417000, 0, 0, 0, 0
418000, 1, 0, 0, 0
419000, -1, 0, 0, 0
420000, 0, 0, 0, 0
421000, 2, 0, 0, 0
422000, 2, 0, 0, 0
423000, 0, 0, 0, 0
424000, -1, 0, -1, -1
425000, 1, 0, 0, 0
426000, 0, 0, 0, 0
427000, 2, -1, -1, -1
428000, 1, 0, 0, 0
429000, 2, 1, 0, 0
430000, 0, 0, 0, 0
431000, 0, 0, 0, 0
432000, -2, 0, 0, 0
433000, -1, 0, 0, 0
434000, 0, -1, -1, -1
435000, 1, 1, 1, 1
436000, 2, 0, 0, 0
437000, 1, 0, 0, 0
438000, 2, 0, 0, 0
439000, 1, 0, 0, 0
440000, 2, 0, 0, 0
441000, 0, 0, 0, 0
442000, 1, 1, 1, 1
443000, 3, 0, 0, 0
444000, -2, 0, 0, 0
445000, 0, 0, 0, 0
446000, -1, -1, -1, -1
447000, 2, 0, 0, 0
448000, 0, 0, 0, 0
449000, 1, -1, -1, -1
450000, 0, 0, 0, 0
451000, 1, 0, 0, 0
452000, -1, 0, 0, 0
453000, -1, 0, 0, 0
454000, 1, 0, 0, 0
455000, 2, 1, 1, 1
456000, -2, 0, 0, 0
457000, 2, -1, -1, -1
458000, -1, 0, 0, 0
459000, -2, 0, 0, 0
460000, -1, 0, 0, 0
461000, 2, -1, -1, -1
462000, -2, 0, 0, 0
463000, 1, 1, 0, 0
464000, 1, 0, 0, 0
465000, -1, 0, 0, 0
466000, 2, -1, -1, -1
467000, 0, 0, 0, 0
468000, -1, 0, 0, 0
469000, 1, 0, 0, 0
470000, -1, 0, 0, 0
471000, 0, 0, 0, 0
472000, -2, 0, 0, 0
473000, -1, 0, 0, 0
474000, 1, 0, 0, 0
475000, 1, 0, 0, 0
476000, -2, 0, 0, 0
477000, 1, -1, -1, -1
478000, -1, 0, 0, 0
479000, -2, 0, 0, 0
480000, -1, 0, 0, 0
481000, 2, 0, 0, 0
482000, -2, 0, 0, 0
483000, 1, 0, 0, 0
484000, 1, 0, 0, 0
485000, -1, 1, 0, 0
486000, -2, -1, -1, -1
487000, 0, 0, 0, 0
488000, 0, 0, 0, 0
489000, 1, 0, 0, 0
490000, 0, 0, 0, 0
491000, 1, 0, 0, 0
492000, -2, 0, 0, 0
493000, -1, 0, 0, 0
494000, 2, 0, 0, 0
495000, 1, 0, 0, 0
496000, -2, 0, -1, -1
497000, 3, 0, 0, 0
498000, -1, -1, -1, -1
499000, -1, 0, 0, 0
500000, 0, 0, 0, 0
501000, -2, 0, 0, 0
502000, -1, 0, 0, 0
503000, 2, 0, 0, 0
504000, 1, 0, 0, 0
505000, -1, -1, -1, -1
506000, -1, 0, 0, 0
507000, 1, 0, 0, 0
508000, -1, -1, -1, -1
509000, 1, 0, 0, 0
510000, -1, 0, 0, 0
511000, 0, 0, 0, 0
512000, -1, 0, 0, 0
513000, -1, 1, 1, 1
514000, 2, 1, 1, 1
515000, 1, 0, 0, 0
516000, -2, 0, 0, 0
517000, 2, 0, 0, 0
518000, -1, 0, 0, 0
519000, 2, 0, 0, 0
520000, -1, 0, 0, 0
521000, 2, 0, 0, 0
522000, 2, 0, 0, 0
523000, 0, 0, 0, 0
524000, 0, 0, 0, 0
525000, 2, 0, 0, 0
526000, 2, 0, 0, 0
527000, -1, 1, 0, 0
528000, 2, 0, 0, 0
529000, -1, 0, 0, 0
530000, 1, -1, -1, -1
531000, -2, 0, 0, 0
532000, 0, 0, 0, 0
533000, 1, 0, 0, 0
534000, -1, 0, 0, 0
535000, -2, 0, 0, 0
536000, 0, 0, 0, 0
537000, -1, 1, 0, 0
538000, 0, 0, 0, 0
539000, -2, 0, 0, 0
540000, -1, 0, 0, 0
541000, 2, 0, 0, 0
542000, 2, 0, 0, 0
543000, 0, 0, 0, 0
544000, 0, 0, 0, 0
545000, 1, -1, -1, -1
546000, 0, -1, -1, -1
547000, 2, 0, 0, 0
548000, 1, 0, 0, 0
549000, 2, 0, 0, 0
550000, 0, 0, 0, 0
551000, 0, 0, 0, 0
552000, 3, 1, 1, 1
553000, 2, 0, 0, 0
554000, 0, 0, 0, 0
555000, -1, -1, -1, -1
556000, 1, 0, 0, 0
557000, -1, -1, -1, -1
558000, 0, 0, 0, 0
559000, -1, 0, 0, 0
560000, 0, 1, 0, 0
561000, 2, 0, 0, 0
562000, 1, 0, 0, 0
563000, -1, 0, 0, 0
564000, -1, 0, 0, 0
565000, 0, 0, 0, 0
566000, -1, 0, 0, 0
567000, -1, 0, 0, 0
568000, 2, 0, 0, 0
569000, -2, -1, -1, -1
570000, 1, 0, 0, 0
571000, 0, -1, -1, -1
572000, -1, 1, 1, 1
573000, 2, 0, 0, 0
574000, -1, -1, -1, -1
575000, -1, 0, 0, 0
576000, -1, 0, 0, 0
577000, 2, 0, 0, 0
578000, 2, 0, 0, 0
579000, 1, 0, 0, 0
580000, 0, 0, 0, 0
581000, 2, 0, 0, 0
582000, 1, -1, -1, -1
583000, 0, 0, 0, 0
584000, -2, 0, 0, 0
585000, 0, 0, 0, 0
586000, 2, 1, 1, 1
587000, -1, 0, 0, 0
588000, 1, 1, 1, 1
589000, 1, 1, 1, 1
590000, -1, 0, 0, 0
591000, 2, 0, 0, 0
592000, -1, -1, -1, -1
593000, -2, -1, -1, -1
594000, -1, -1, -1, -1
595000, 2, 0, 0, 0
596000, -2, 0, 0, 0
597000, 1, 0, 0, 0
598000, 1, 0, 0, 0
599000, 2, 0, 0, 0
600000, 1, 0, 0, 0
601000, -1, 0, 0, 0
602000, 2, 0, 0, 0
603000, -1, 0, 0, 0
604000, 1, 0, 0, 0
605000, 2, 0, 0, 0
606000, 1, 0, 0, 0
607000, 1, 0, 0, 0
608000, 2, 0, 0, 0
609000, 2, 0, 0, 0
610000, -1, 0, 0, 0
611000, 2, 0, 0, 0
612000, 0, 0, 0, 0
613000, 1, 0, 0, 0
614000, 1, -1, -1, -1
615000, 0, -1, -1, -1
616000, 1, 1, 0, 0
617000, 2, 0, 0, 0
618000, 1, 0, 0, 0
619000, -1, 0, 0, 0
620000, 1, 0, -1, -1
621000, -1, 0, 0, 0
622000, 0, 0, 0, 0
623000, 2, 0, 0, 0
624000, -1, 0, 0, 0
625000, 0, 0, 0, 0
626000, 0, 0, 0, 0
627000, 0, 0, 0, 0
628000, 2, 0, 0, 0
629000, 1, 1, 1, 1
630000, 2, 1, 1, 1
631000, 0, 0, 0, 0
632000, 0, 0, 0, 0
633000, 2, 0, 0, 0
634000, 2, 0, 0, 0
635000, 0, 0, 0, 0
636000, -1, -1, -1, -1
637000, 0, 0, 0, 0
638000, -1, 0, 0, 0
639000, -1, 0, 0, 0
640000, 2, 0, 0, 0
641000, -2, 0, 0, 0
642000, 0, 0, 0, 0
643000, 0, 0, 0, 0
644000, 2, 0, 0, 0
645000, 0, -1, -1, -1
646000, 1, -1, -1, -1
647000, 0, 0, 0, 0
648000, 1, 1, 1, 1
649000, -1, 0, 0, 0
650000, -1, 0, 0, 0
651000, 1, 0, 0, 0
652000, 1, 0, 0, 0
653000, 2, 0, 0, 0
654000, 1, 0, 0, 0
655000, 2, 0, 0, 0
656000, 0, 0, 0, 0
657000, 1, 0, 0, 0
658000, 0, 1, 1, 1
659000, 0, 0, 0, 0
660000, 1, 0, 0, 0
661000, 0, 0, 0, 0
662000, 1, 0, 0, 0
663000, 1, 0, 0, 0
664000, 1, 0, 0, 0
665000, 0, 0, 0, 0
666000, 0, 0, 0, 0
667000, -2, -1, -1, -1
668000, 2, 0, 0, 0
669000, 1, 1, 1, 1
670000, -1, 0, 0, 0
671000, 0, 0, 0, 0
672000, 0, 1, 1, 1
673000, 0, 0, 0, 0
674000, 1, 0, -1, -1
675000, 2, 0, 0, 0
676000, 0, 0, 0, 0
677000, 0, 0, 0, 0
678000, 0, -1, -1, -1
679000, 0, 0, 0, 0
680000, 1, 0, 0, 0
681000, 0, 0, 0, 0
682000, 1, 1, 1, 1
683000, -1, 0, 0, 0
684000, -1, 0, 0, 0
685000, 0, 0, 0, 0
686000, 0, 0, 0, 0
687000, 1, 0, 0, 0
688000, 0, -1, -1, -1
689000, 1, 0, 0, 0
690000, 0, 0, 0, 0
691000, 0, 0, 0, 0
692000, 2, 0, 0, 0
693000, 1, 0, 0, 0
694000, -1, 0, 0, 0
695000, 1, -1, -1, -1
696000, -1, 0, 0, 0
697000, 1, -1, -1, -1
698000, -1, 0, 0, 0
699000, 1, 0, 0, 0
700000, 1, 0, 0, 0
701000, 0, 0, 0, 0
702000, -1, 0, 0, 0
703000, 0, 0, 0, 0
704000, 0, 1, 0, 0
705000, 0, 0, 0, 0
706000, 2, 0, 0, 0
707000, -1, 0, 0, 0
708000, 1, 0, 0, 0
709000, 1, 0, 0, 0
710000, -1, 1, 1, 1
711000, 1, 0, 0, 0
712000, -1, 0, 0, 0
713000, 1, -1, -1, -1
714000, -2, 0, 0, 0
715000, 1, 0, 0, 0
716000, 0, -1, -1, -1
717000, 0, 0, 0, 0
718000, -1, 0, 0, 0
719000, 0, 0, 0, 0
720000, 0, 0, 0, 0
721000, 1, 1, 1, 1
722000, -1, 0, 0, 0
723000, -1, 0, 0, 0
724000, 0, -1, -1, -1
725000, 1, 0, 0, 0
726000, 2, 0, 0, 0
727000, 1, 0, 0, 0
728000, -1, 0, 0, 0
729000, 1, 0, 0, 0
730000, 2, 0, 0, 0
731000, 1, 0, 0, 0
732000, 1, 0, 0, 0
733000, -1, 0, 0, 0
734000, -1, 0, 0, 0
735000, 0, 0, 0, 0
736000, -1, -1, -1, -1
737000, 0, 0, 0, 0
738000, 0, 1, 1, 1
739000, -1, 0, 0, 0
740000, 0, 0, 0, 0
741000, 1, 0, 0, 0
742000, 2, 0, 0, 0
743000, 1, 0, 0, 0
744000, -1, 0, 0, 0
745000, 1, -1, -1, -1
746000, 2, 0, 0, 0
747000, 1, 0, 0, 0
748000, 0, 0, 0, 0
749000, 2, 0, 0, 0
750000, 2, 0, 0, 0
751000, 0, 0, 0, 0
752000, 2, 0, 0, 0
753000, -1, 0, 0, 0
754000, 2, 0, 0, 0
755000, 1, 0, 0, 0
756000, 0, 0, 0, 0
757000, 0, 0, 0, 0
758000, 1, 0, 0, 0
759000, 0, 0, 0, 0
760000, 1, 0, 0, 0
761000, 0, 0, 0, 0
762000, 0, 0, -1, -1
763000, -1, 0, 0, 0
764000, -1, 0, 0, 0
765000, 0, 0, 0, 0
766000, 0, 0, 0, 0
767000, 1, 0, 0, 0
768000, -1, -1, -1, -1
769000, 0, 0, 0, 0
770000, -1, 0, 0, 0
771000, -1, -1, -1, -1
772000, 1, 0, 0, 0
773000, 0, 0, 0, 0
774000, 1, 0, 0, 0
775000, 2, 0, 0, 0
776000, 2, 0, 0, 0
777000, 1, 0, 0, 0
778000, 0, 0, 0, 0
779000, -1, 0, 0, 0
780000, -1, 0, 0, 0
781000, 0, 0, 0, 0
782000, -1, 0, 0, 0
783000, 0, -1, -1, -1
784000, 0, 0, 0, 0
785000, 0, 0, 0, 0
786000, 1, 0, 0, 0
787000, 2, 0, 0, 0
788000, 0, 1, 0, 0
789000, -1, 0, 0, 0
790000, 0, 0, 0, 0
791000, -1, 0, 0, 0
792000, 0, 0, 0, 0
793000, 2, 0, 0, 0
794000, -1, 0, 0, 0
795000, 1, 1, 1, 1
796000, 1, 1, 1, 1
797000, 1, 0, 0, 0
798000, 0, 0, 0, 0
799000, 1, 0, 0, 0
800000, 0, 0, 0, 0
801000, -1, -1, -1, -1
802000, 1, 0, 0, 0
803000, 0, -1, -1, -1
804000, -1, 0, 0, 0
805000, 1, 0, 0, 0
806000, -1, 0, 0, 0
807000, 1, 0, 0, 0
808000, 1, -1, -1, -1
809000, 0, 0, 0, 0
810000, 0, 0, 0, 0
811000, 1, 0, 0, 0
812000, 1, 1, 1, 1
813000, 1, 0, 0, -1
814000, 0, 0, 0, 0
815000, 0, 0, 0, 0
816000, 0, 0, 0, 0
817000, -1, 0, 0, 0
818000, 0, -1, -1, -1
819000, 0, -1, -1, -1
820000, 1, 0, 0, 0
821000, 0, 0, 0, 0
822000, 1, 0, 0, 0
823000, 0, 1, 0, 0
824000, 0, 0, 0, 0
825000, 0, -1, -1, -1
826000, 0, 0, 0, 0
827000, 1, 0, 0, 0
828000, 1, 0, 0, 0
829000, 1, 0, 0, 0
830000, 0, 0, 0, 0
831000, 0, 0, 0, 0
832000, 1, 0, 0, 0
833000, 1, 0, 0, 0
834000, -1, 0, 0, 0
835000, 1, 0, 0, 0
836000, -1, 0, 0, 0
837000, 1, 0, 0, 0
838000, 2, 1, 1, 1
839000, 0, 0, 0, 0
840000, -1, 0, 0, 0
841000, 0, -1, -1, -1
842000, -1, -1, -1, -1
843000, 0, 0, 0, 0
844000, 0, 0, 0, 0
845000, 0, 0, 0, 0
846000, 1, -1, -1, -1
847000, 1, 0, 0, 0
848000, 0, 0, 0, 0
849000, 2, 0, 0, 0
850000, 0, 0, 0, 0
851000, 1, 0, 0, 0
852000, 1, 0, 0, 0
853000, 1, 0, 0, 0
854000, 1, 0, 0, 0
855000, 1, 0, 0, 0
856000, 1, 0, 0, 0
857000, 2, 0, 0, 0
858000, 0, -1, -1, -1
859000, 1, 0, 0, 0
860000, -1, 0, 0, 0
861000, -1, 0, 0, 0
862000, 1, 0, 0, 0
863000, 0, 0, 0, 0
864000, 1, 0, 0, 0
865000, 0, 0, 0, 0
866000, 0, 0, 0, 0
867000, -1, 0, 0, 0
868000, -1, 0, 0, 0
869000, 0, -1, -1, -1
870000, 0, 0, 0, 0
871000, 1, 0, 0, 0
872000, 0, 0, 0, 0
873000, 1, 0, 0, 0
874000, 0, 1, 1, 1
875000, -1, 0, 0, 0
876000, 0, 0, 0, 0
877000, 0, 0, 0, 0
878000, 1, 0, 0, 0
879000, 0, 0, 0, 0
880000, 0, 0, 0, 0
881000, -1, 0, 0, 0
882000, 1, 0, 0, 0
883000, 0, 0, 0, 0
884000, 0, 0, 0, 0
885000, 1, 0, 0, 0
886000, 0, 0, 0, 0
887000, 0, 0, 0, 0
888000, 0, 1, 1, 1
889000, -1, 0, -1, -1
890000, 0, 0, 0, 0
891000, 0, 0, 0, 0
892000, 1, 0, 0, 0
893000, 0, 0, 0, 0
894000, 0, -1, -1, -1
895000, -1, -1, -1, -1
896000, -1, 0, 0, 0
897000, 0, 0, 0, 0
898000, 0, 0, 0, 0
899000, 0, 0, -1, -1
900000, 0, 0, 0, 0
901000, 0, 0, 0, 0
902000, -1, 0, 0, 0
903000, -1, 0, 0, 0
904000, 1, 0, 0, 0
905000, 0, 0, 0, 0
906000, 0, 0, 0, 0
907000, 0, 0, 0, 0
908000, 1, 0, 0, 0
909000, -1, 0, 0, 0
910000, -1, 0, 0, 0
911000, 1, 0, 0, 0
912000, 0, 0, 0, 0
913000, 1, 0, 0, 0
914000, 0, 0, 0, 0
915000, 1, 0, 0, 0
916000, 0, 0, 0, 0
917000, 0, 0, 0, 0
918000, 1, 0, 0, 0
919000, 0, 0, 0, 0
920000, 1, 0, 0, 0
921000, 0, 0, 0, 0
922000, 1, 0, 0, 0
923000, -1, 0, 0, 0
924000, -1, 0, 0, 0
925000, 0, 0, 0, 0
926000, 0, 0, 0, 0
927000, 0, 0, 0, 0
928000, 0, 0, 0, 0
929000, 0, 0, 0, 0
930000, 1, 0, 0, 0
931000, 2, 1, 1, 1
932000, 0, 0, 0, 0
933000, -1, 0, 0, 0
934000, 0, 0, 0, 0
935000, 1, 0, -1, -1
936000, -1, 0, 0, 0
937000, 0, 0, 0, 0
938000, 0, 0, 0, 0
939000, 0, 1, 1, 1
940000, 2, 0, 0, 0
941000, -1, 0, 0, 0
942000, 1, 0, 0, 0
943000, 1, 0, 0, 0
944000, 0, 0, 0, 0
945000, 0, 0, 0, 0
946000, 0, 0, 0, 0
947000, 0, 0, 0, 0
948000, 0, -1, -1, -1
949000, 0, 0, 0, 0
950000, 0, 0, 0, 0
951000, 2, 0, 0, 0
952000, 1, 0, 0, 0
953000, 0, 0, 0, 0
954000, 1, -1, -1, -1
955000, -1, 0, 0, 0
956000, 1, 0, 0, 0
957000, 1, 0, 0, 0
958000, 0, 0, 0, 0
959000, -1, 0, 0, 0
960000, 0, 0, 0, 0
961000, 0, 0, 0, 0
962000, 1, 0, 0, 0
963000, 0, 0, 0, 0
964000, 0, 0, 0, 0
965000, 0, 0, 0, 0
966000, 0, 0, 0, 0
967000, 1, 0, 0, 0
968000, 0, 0, 0, 0
969000, 1, 0, 0, 0
970000, 0, 0, 0, 0
971000, 0, 0, 0, 0
972000, 0, 0, 0, 0
973000, 0, 0, 0, 0
974000, 1, 0, 0, 0
975000, 0, -1, -1, -1
976000, 0, 0, 0, 0
977000, -1, 0, 0, 0
978000, 0, 0, 0, 0
979000, 0, 0, 0, 0
980000, 0, 0, 0, 0
981000, 0, 0, 0, 0
982000, 0, 0, 0, 0
983000, 0, 0, 0, 0
984000, 2, 0, 0, 0
985000, 1, 0, 0, 0
986000, -1, 0, 0, 0
987000, -1, 0, 0, 0
988000, 0, 0, 0, 0
989000, 1, 0, 0, 0
990000, 1, 0, 0, 0
991000, 0, 0, 0, 0
992000, 0, 0, 0, 0
993000, 1, 0, 0, 0
994000, 0, 0, 0, 0
995000, 1, 0, 0, 0
996000, -1, -1, -1, -1
997000, 0, 0, 0, 0
998000, 1, 0, 0, 0
999000, 1, 0, 0, 0


==> plots/catastropic_rel.csv <==
0, 0, 0, 0, 0
1, 135111, 3004, 143, 0
2, 67284, 1491, 72, 0
3, 44797, 992, 49, 0
4, 33576, 744, 37, 0
5, 26851, 595, 31, 0
6, 22371, 497, 27, 0
7, 19173, 427, 24, 0
8, 16774, 374, -11, 0
9, 14910, 334, 21, 0
10, 13419, 302, -6, 0
11, 12199, 275, -5, 0
12, 11183, 254, -3, 1
13, 10323, 234, -2, 0
14, 9586, 218, -2, -1
15, 8948, 205, 0, 0
16, 8389, 193, 1, 0
17, 7896, 183, 2, 0
18, 7459, 174, 3, 0
19, 7066, 165, 3, -1
20, 6714, 158, 4, 0
21, 6395, 151, 5, 0
22, 6106, 146, 6, 0
23, 5841, 140, 7, 0
24, 5599, 136, -3, 0
25, 5376, 131, -2, 0
26, 5170, 127, -1, 0
27, 4979, 123, -1, -1
28, 4803, 120, 1, 0
29, 4638, 117, 2, 0
30, 4484, 114, 2, 0
31, 4339, 111, 3, -1
32, 4205, 108, 4, -1
33, 4079, 106, 6, 1
34, 3960, 104, -1, 0
35, 3848, 102, -1, -1
36, 3742, 100, 1, 0
37, 3642, 99, 2, 0
38, 3546, 96, 3, 0
39, 3457, 95, 3, 0
40, 3372, 94, -1, 1
41, 3290, 93, 0, 0
42, 3212, 91, 0, 0
43, 3140, 91, 1, 0
44, 3069, 89, 2, 0
45, 3002, 88, 3, 0
46, 2937, 87, -2, 0
47, 2877, 87, 0, 0
48, 2817, 86, 1, 0
49, 2760, 85, 1, 0
50, 2706, 84, 2, 0
51, 2654, 84, 3, 0
52, 2604, 83, -1, 0
53, 2556, 82, 0, 0
54, 2510, 82, 2, 0
55, 2465, 81, 2, 0
56, 2422, 81, -2, 0
57, 2380, 80, 0, 0
58, 2340, 80, 0, 0
59, 2301, 80, 1, 0
60, 2264, 79, 2, -1
61, 2228, 79, -1, 0
62, 2192, 78, 0, 0
63, 2159, 78, 1, 0
64, 2126, 78, 2, -1
65, 2095, 78, -1, 0
66, 2064, 79, 1, 1
67, 2034, 78, 1, 0
68, 2005, 78, 3, 0
69, 1977, 77, 0, 0
70, 1951, 78, 1, 1
71, 1924, 77, 2, 0
72, 1898, 77, -1, 0
73, 1873, 77, 0, 0
74, 1848, 77, 1, 0
75, 1824, 77, 2, 0
76, 1801, 77, -1, 0
77, 1780, 77, 0, 0
78, 1758, 78, 2, 0
79, 1737, 77, -1, 0
80, 1716, 77, 0, 0
81, 1696, 78, 2, 1
82, 1675, 77, 2, 0
83, 1657, 77, 1, 1
84, 1637, 77, 1, -1
85, 1619, 77, -1, -1
86, 1602, 77, 0, 0
87, 1585, 78, 1, 0
88, 1568, 78, -1, 0
89, 1552, 78, 1, 1
90, 1535, 79, 2, 1
91, 1519, 78, -1, 0
92, 1503, 78, 0, 0
93, 1487, 78, 1, -1
94, 1474, 79, -1, 0
95, 1458, 78, 1, 0
96, 1444, 79, 1, 0
97, 1430, 79, 0, 0
98, 1417, 79, 1, 0
99, 1403, 79, 2, 0
100, 1391, 80, 1, 0
101, 1378, 80, 1, 0
102, 1365, 80, 0, 0
103, 1353, 81, 1, 0
104, 1341, 81, -1, 0
105, 1329, 81, 1, 0
106, 1318, 81, 2, 0
107, 1307, 81, 0, 0
108, 1296, 82, 1, 0
109, 1285, 82, 0, 0
110, 1274, 82, 0, 0
111, 1263, 82, -1, 0
112, 1253, 82, 0, 0
113, 1243, 83, 1, 0
114, 1232, 83, -1, -1
115, 1223, 83, 1, 0
116, 1214, 84, 0, 0
117, 1205, 85, 1, 0
118, 1195, 84, 0, 1
119, 1186, 84, 0, 0
120, 1177, 84, -1, -1
121, 1168, 85, 0, 0
122, 1160, 85, 1, 0
123, 1151, 86, 1, 0
124, 1142, 85, 1, 0
125, 1134, 86, 0, 0
126, 1127, 87, 1, 0
127, 1119, 86, 0, 0
128, 1111, 87, 1, 0
129, 1103, 88, 0, 0
130, 1096, 88, 1, 0
131, 1089, 88, 0, 0
132, 1081, 89, 2, 0
133, 1075, 89, 0, 0
134, 1067, 89, 2, 0
135, 1061, 90, 0, 0
136, 1053, 90, 1, 0
137, 1047, 90, 0, 0
138, 1040, 91, 1, 0
139, 1034, 91, 1, 0
140, 1028, 91, 0, 0
141, 1021, 92, 1, 0
142, 1015, 92, 0, 0
143, 1009, 93, 1, 1
144, 1003, 92, 1, 0
145, 997, 93, 1, 0
146, 992, 94, 1, 1
147, 986, 93, 1, -1
148, 980, 95, 1, 1
149, 974, 95, 0, 0
150, 968, 95, 1, 0
151, 963, 95, 0, 0
152, 957, 95, 1, 0
153, 953, 96, 1, 1
154, 948, 96, -1, -1
155, 943, 97, 1, 0
156, 938, 98, 1, 0
157, 932, 98, 1, 0
158, 928, 98, 1, 0
159, 923, 98, 0, 0
160, 918, 99, 1, 0
161, 914, 100, 1, 0
162, 909, 100, 1, 0
163, 904, 100, 1, 0
164, 899, 101, 0, 0
165, 895, 101, 1, 0
166, 891, 101, 1, 0
167, 886, 101, 0, 0
168, 881, 102, 1, 0
169, 878, 102, 0, 0
170, 873, 102, -1, -1
171, 869, 103, 1, 0
172, 866, 104, 1, 0
173, 862, 104, 0, 0
174, 858, 105, 2, 1
175, 853, 104, 1, 0
176, 850, 105, 0, 0
177, 846, 106, 2, 1
178, 843, 106, 1, 0
179, 838, 106, 0, 0
180, 835, 106, 0, 0
181, 831, 107, 1, 0
182, 828, 107, 1, 0
183, 825, 108, 0, 0
184, 821, 109, 2, 1
185, 817, 108, 1, 0
186, 813, 109, 0, 0
187, 811, 110, 0, 0
188, 808, 110, 1, 0
189, 804, 111, 1, 0
190, 800, 111, 0, 0
191, 797, 111, 0, 0
192, 794, 112, 1, 0
193, 791, 112, 1, 0
194, 788, -56, 1, 0
195, 784, -56, -1, -1
196, 782, -54, 1, 0
197, 780, -53, 1, 0
198, 776, -51, 1, 0
199, 774, -50, 0, 0
200, 771, -48, 1, 1
201, 767, -48, 0, 0
202, 765, -46, 1, 1
203, 761, -46, 0, 0
204, 759, -44, 0, 0
205, 756, -43, 1, 0
206, 754, -41, 1, 0
207, 751, -41, 0, 0
208, 749, -39, 1, 0
209, 746, -38, 0, 0
210, 743, -37, 1, 0
211, 741, -36, 1, 0
212, 739, -34, 1, 0
213, 736, -34, 0, 0
214, 734, -32, 0, 0
215, 731, -30, 0, 0
216, 729, -30, 1, 0
217, 727, -29, 1, 0
218, 724, -28, 0, -1
219, 722, -27, 0, 0
220, 720, -25, 0, 0
221, 717, -24, 0, 0
222, 715, -23, 0, 0
223, 713, -22, 1, 0
224, 711, -21, 1, 0
225, 708, -20, 1, 0
226, 707, -18, 1, 0
227, 705, -18, 1, 0
228, 702, -16, 1, 0
229, 700, -15, 0, 0
230, 698, -15, 0, 0
231, 696, -13, 1, 0
232, 694, -12, 1, 0
233, 692, -11, 1, 0
234, 690, -10, 1, 0
235, 688, -9, 0, 0
236, 686, -8, 1, 0
237, 684, -7, 0, 0
238, 682, -7, 0, 0
239, 680, -5, 0, 0
240, 679, -4, 0, 0
241, 677, -3, 0, 0
242, 675, -2, 0, 0
243, 673, -1, 0, 0
244, 672, 0, 0, 0
245, 670, 1, 0, 0
246, 668, 2, 1, 1
247, 666, 3, 1, 0
248, 664, 4, 1, 0
249, 663, 5, 1, 0
250, 661, 6, 1, 0
251, 660, 7, 1, 0
252, 658, 8, 1, 0
253, 656, 9, 1, 0
254, 655, 10, 1, 0
255, 653, 10, 0, 0
256, 652, 12, 1, 1
257, 650, 13, 1, 0
258, 648, 13, 1, 0
259, 648, 15, 1, 0
260, 646, 16, 1, 0
261, 644, 16, 1, 0
262, 643, 17, 1, 0
263, 641, 18, 1, 0
264, 639, 19, 1, 0
265, 639, 21, 1, 0
266, 638, 21, 1, 0
267, 636, 23, 1, 0
268, 634, 24, 0, 0
269, 633, 24, 0, 0
270, 632, 24, 0, 0
271, 630, 25, 0, 0
272, 629, 27, 1, 0
273, 627, 28, 1, 0
274, 627, 28, 1, 1
275, 625, 29, 0, 0
276, 624, 31, 1, 0
277, 623, 31, 1, 0
278, 621, 31, 0, 0
279, 621, 34, 1, 0
280, 619, 33, 0, -1
281, 617, 34, 1, 0
282, 616, 35, 0, 0
283, 616, 37, 1, 1
284, 614, 37, 0, 0
285, 614, 39, 1, 0
286, 611, 38, 1, 0
287, 611, 40, 1, 0
288, 610, 41, 1, 0
289, 609, 42, 1, 0
290, 608, 43, 0, 0
291, 606, 43, 0, 0
292, 606, 45, 1, 0
293, 604, 45, 0, 0
294, 604, 46, 1, 0
295, 603, 47, 1, 1
296, 601, 48, 1, 0
297, 600, 49, 1, 1
298, 599, 49, 1, 1
299, 598, 50, 1, 0
300, 596, 50, 0, -1
301, 597, 52, 1, 1
302, 595, 53, 1, 0
303, 594, 54, 0, 0
304, 592, 54, 0, 0
305, 593, 56, 1, 1
306, 591, 56, 1, 0
307, 590, 57, 1, 0
308, 590, 58, 0, 0
309, 589, 59, 1, 0
310, 588, 59, 0, 0
311, 587, 60, 1, 1
312, 586, 61, 1, 0
313, 586, 62, 1, 1
314, 584, 62, 0, 0
315, 583, 63, 0, 0
316, 583, 64, 1, 0
317, 582, 65, 0, 0
318, 581, -38, 0, 0
319, 579, -37, 1, 0
320, 579, -36, 1, 0
321, 578, -34, 1, 0
322, 578, -33, 0, 0
323, 577, -32, 0, 0
324, 576, -31, 0, -1
325, 575, -29, 1, 1
326, 574, -29, 0, -1
327, 574, -28, 1, 0
328, 572, -26, 1, 0
329, 571, -25, 0, 0
330, 571, -24, 1, 0
331, 571, -23, 1, 0
332, 570, -22, 0, 0
333, 569, -21, 0, 0
334, 568, -20, 1, 0
335, 568, -18, 2, 1
336, 567, -18, 0, 0
337, 566, -16, 1, 1
338, 566, -16, 1, 0
339, 565, -15, 0, 0
340, 564, -14, 0, 0
341, 563, -13, 0, -1
342, 563, -12, 0, 0
343, 563, -11, 1, 0
344, 562, -10, 0, -1
345, 561, -9, 0, 0
346, 561, -8, 0, 0
347, 560, -6, 1, 0
348, 559, -6, 0, -1
349, 559, -5, 0, 0
350, 558, -3, 1, 0
351, 558, -3, 0, 0
352, 557, -2, 0, -1
353, 556, -1, 0, 0
354, 555, 0, 0, 0
355, 556, 2, 1, 1
356, 555, 2, 0, 0
357, 554, 3, 0, 0
358, 553, 4, 0, 0
359, 552, 5, 0, -1
360, 553, 7, 1, 0
361, 552, 7, 0, 0
362, 551, 8, 1, 0
363, 551, 10, 0, 0
364, 551, 10, 0, 0
365, 550, 11, 0, 0
366, 550, 13, 1, 0
367, 549, 13, 1, 0
368, 548, 14, 0, -1
369, 548, 15, 1, 1
370, 547, 16, 0, 0
371, 548, 17, 1, 1
372, 546, 18, 0, 0
373, 546, 19, 1, 0
374, 546, 20, 1, 0
375, 545, 21, 0, 0
376, 545, 22, 1, 0
377, 544, 22, 0, -1
378, 544, 24, 1, 0
379, 543, 24, 0, 0
380, 542, 25, 0, 0
381, 543, 26, 0, 0
382, 542, 27, 1, 0
383, 541, 28, 0, -1
384, 541, 29, 0, -1
385, 541, 30, 0, 0
386, 540, 31, 0, 0
387, 540, 32, 1, 0
388, 539, 33, 0, 0
389, 540, 34, 1, 0
390, 538, 35, 0, 0
391, 539, 35, 0, 0
392, 538, 37, 1, 0
393, 538, 37, 0, 0
394, 538, 38, 1, 0
395, 537, 40, 1, 0
396, 536, 40, 0, 0
397, 536, 41, 0, 0
398, 536, 42, 0, 0
399, 536, 43, 1, 1
400, 536, 44, 1, 0
401, 535, 45, 1, 0
402, 534, 45, 0, 0
403, 534, 47, 1, 0
404, 534, 48, 1, 0
405, 533, 48, 0, 0
406, 533, 49, 0, 0
407, 533, 50, 0, 0
408, 532, 50, 0, 0
409, 532, 51, 0, 0
410, 532, 53, 0, 0
411, 531, 53, 0, 0
412, 532, -25, 1, 0
413, 531, -25, 0, 0
414, 531, -23, 0, 0
415, 531, -22, 0, 0
416, 530, -22, 0, -1
417, 530, -20, 0, 0
418, 530, -19, 1, 0
419, 530, -18, 0, 0
420, 529, -17, 0, 0
421, 530, -15, 1, 1
422, 529, -14, 1, 1
423, 529, -13, 1, 1
424, 529, -12, 1, 0
425, 528, -12, 0, 0
426, 528, -11, 0, 0
427, 527, -10, 0, -1
428, 528, -8, 1, 1
429, 527, -8, 0, 0
430, 526, -7, 0, -1
431, 526, -6, 0, 0
432, 527, -4, 1, 0
433, 527, -3, 1, 0
434, 527, -2, 1, 1
435, 526, -2, 0, 0
436, 526, -1, 0, 0
437, 525, 0, 0, 0
438, 526, 2, 1, 0
439, 525, 2, 0, 0
440, 525, 3, 0, 0
441, 525, 5, 1, 1
442, 524, 5, 0, -1
443, 524, 7, 0, 0
444, 524, 7, 0, 0
445, 524, 9, 0, 0
446, 524, 9, 0, 0
447, 523, 10, -1, -1
448, 524, 12, 1, 0
449, 524, 12, 0, 0
450, 523, 14, 0, 0
451, 523, 15, 1, 0
452, 523, 15, 1, 0
453, 523, 17, 1, 0
454, 523, 17, 0, 0
455, 522, 18, 0, 0
456, 522, 20, 1, 0
457, 522, 20, 1, 0
458, 522, 21, 1, 1
459, 522, 22, 1, 1
460, 522, 23, 0, 0
461, 521, 24, 0, 0
462, 521, 25, 0, 0
463, 522, 26, 1, 1
464, 521, 26, 0, 0
465, 520, 27, 0, 0
466, 521, 29, 1, 0
467, 521, 30, 1, 0
468, 521, 30, 0, 0
469, 521, 32, 1, 0
470, 520, 32, 0, 0
471, 520, 33, 0, 0
472, 520, 34, 1, 0
473, 520, 35, 1, 0
474, 520, 36, 1, 0
475, 520, 37, 0, 0
476, 520, 38, 0, 0
477, 519, 39, 0, 0
478, 519, 40, 0, 0
479, 519, 40, 0, 0
480, 520, 42, 1, 0
481, 519, 42, 0, -1
482, 520, -24, 1, 0
483, 519, -23, 0, 0
484, 519, -22, 0, 0
485, 519, -22, 0, 0
486, 518, -21, -1, -1
487, 519, -19, 1, 1
488, 519, -19, 0, 0
489, 519, -17, 0, 0
490, 519, -16, 1, 1
491, 519, -15, 1, 0
492, 518, -15, 0, 0
493, 518, -14, 0, 0
494, 518, -12, 0, 0
495, 518, -11, 0, 0
496, 518, -10, 0, 0
497, 518, -9, 0, 0
498, 519, -8, 0, 0
499, 518, -7, 0, 0
500, 518, -6, 0, 0
501, 518, -6, -1, -1
502, 518, -4, 1, 0
503, 518, -3, 0, 0
504, 518, -2, 1, 0
505, 518, -1, 0, 0
506, 517, -1, 0, -1
507, 518, 1, 0, 0
508, 518, 2, 0, 0
509, 518, 2, 0, -1
510, 518, 4, 0, 0
511, 518, 5, 0, 0
512, 518, 6, 0, 0
513, 518, 8, 1, 1
514, 518, 9, 1, 1
515, 518, 9, 1, 0
516, 517, 10, 0, 0
517, 518, 11, 1, 0
518, 518, 12, 0, 0
519, 518, 13, 1, 0
520, 518, 14, 1, 0
521, 518, 15, 1, 0
522, 518, 16, 1, 0
523, 518, 16, 0, 0
524, 518, 18, 0, 0
525, 518, 19, 0, 0
526, 518, 20, 0, 0
527, 518, 21, 1, 1
528, 517, 22, 0, 0
529, 518, 22, 1, 0
530, 518, 23, 0, 0
531, 519, 25, 1, 0
532, 519, 26, 1, 0
533, 519, 27, 1, 1
534, 518, 28, 1, 0
535, 519, 29, 1, 0
536, 518, 29, 0, 0
537, 519, 31, 1, 1
538, 518, 31, 0, 0
539, 519, 33, 1, 1
540, 519, 33, 0, 0
541, 519, 34, 1, 1
542, 518, 34, 0, -1
543, 519, 36, 1, 1
544, 518, 37, 1, 0
545, 518, 37, 0, 0
546, 518, 38, 0, 0
547, 519, -20, 0, 0
548, 519, -20, 0, 0
549, 518, -19, 0, -1
550, 519, -17, 1, 0
551, 518, -17, 0, -1
552, 519, -15, 1, 0
553, 520, -14, 1, 0
554, 520, -13, 1, 1
555, 519, -13, 0, -1
556, 519, -11, 0, 0
557, 520, -10, 1, 0
558, 520, -9, 1, 1
559, 519, -8, 0, 0
560, 520, -7, 0, 0
561, 520, -6, 1, 0
562, 519, -6, 0, -1
563, 519, -4, 0, 0
564, 520, -3, 0, 0
565, 521, -1, 1, 1
566, 521, 0, 1, 1
567, 521, 0, 1, 0
568, 520, 1, 1, 0
569, 521, 2, 1, 1
570, 521, 3, 0, 0
571, 520, 4, 0, 0
572, 520, 5, 0, 0
573, 522, 7, 1, 1
574, 521, 7, 1, 0
575, 521, 8, 0, 0
576, 521, 9, 1, 0
577, 521, 10, 0, 0
578, 522, 12, 1, 1
579, 521, 12, 0, 0
580, 521, 13, 0, 0
581, 521, 14, 0, 0
582, 521, 15, 0, 0
583, 522, 16, 0, 0
584, 522, 17, 1, 0
585, 521, 18, 0, 0
586, 522, 18, 1, 0
587, 522, 20, 0, 0
588, 523, 21, 0, 0
589, 523, 22, 1, 0
590, 523, 23, 1, 0
591, 523, 24, 1, 0
592, 522, 24, 0, 0
593, 523, 26, 1, 0
594, 523, 27, 1, 1
595, 523, 27, 0, 0
596, 523, 28, 0, 0
597, 524, 30, 1, 0
598, 523, 30, 0, 0
599, 523, 31, 0, 0
600, 523, 32, 0, 0
601, 524, 33, 1, 1
602, 525, 35, 1, 1
603, 524, 35, 0, 0
604, 524, -18, 0, 0
605, 524, -17, 0, 0
606, 524, -16, 1, 0
607, 525, -15, 0, 0
608, 524, -14, 1, 0
609, 524, -14, 0, 0
610, 525, -12, 0, 0
611, 526, -11, 1, 0
612, 525, -10, 0, 0
613, 526, -8, 1, 1
614, 525, -8, 0, 0
615, 525, -8, 0, -1
616, 527, -5, 1, 1
617, 526, -5, 1, 0
618, 526, -4, 0, 0
619, 527, -2, 1, 1
620, 527, -2, 1, 0
621, 527, -1, 1, 1
622, 527, 0, 1, 0
623, 527, 1, 1, 0
624, 527, 2, 0, 0
625, 527, 3, 1, 0
626, 528, 4, 0, 0
627, 527, 4, 0, -1
628, 527, 5, 0, 0
629, 528, 7, 0, 0
630, 528, 8, 1, 0
631, 528, 9, 0, 0
632, 529, 10, 1, 1
633, 528, 11, 0, 0
634, 529, 12, 1, 0
635, 529, 13, 0, 0
636, 529, 13, 0, 0
637, 529, 14, 0, 0
638, 529, 16, 0, 0
639, 530, 17, 1, 1
640, 530, 18, 1, 0
641, 530, 19, 1, 1
642, 529, 19, 0, -1
643, 530, 20, 0, 0
644, 531, 22, 1, 0
645, 530, 23, 0, 0
646, 531, 23, 0, 0
647, 532, 25, 1, 0
648, 531, 25, 0, -1
649, 531, 26, 0, 0
650, 531, 28, 1, 0
651, 531, 28, 0, -1
652, 532, 29, 1, 0
653, 532, 30, 1, 0
654, 533, 32, 1, 1
655, 533, 32, 1, 0
656, 532, 33, 0, 0
657, 532, -16, 1, 0
658, 532, -15, 0, -1
659, 533, -14, 0, 0
660, 533, -12, 1, 0
661, 534, -11, 1, 1
662, 534, -10, 1, 0
663, 534, -10, 0, 0
664, 534, -9, 0, 0
665, 534, -8, 0, 0
666, 535, -6, 1, 1
667, 535, -6, 1, 0
668, 535, -4, 1, 1
669, 535, -4, 0, 0
670, 535, -2, 1, 0
671, 536, -2, 0, 0
672, 535, -1, 0, 0
673, 536, 1, 1, 1
674, 535, 1, 0, 0
675, 536, 2, 0, 0
676, 537, 4, 1, 0
677, 537, 4, 0, 0
678, 536, 5, 0, -1
679, 537, 6, 0, 0
680, 537, 7, 1, 0
681, 537, 8, 0, 0
682, 537, 9, 0, 0
683, 538, 10, 1, 0
684, 538, 11, 0, 0
685, 538, 12, 0, 0
686, 539, 13, 0, 0
687, 539, 14, 0, 0
688, 539, 14, 0, 0
689, 539, 16, 1, 0
690, 540, 18, 1, 1
691, 540, 18, 0, 0
692, 540, 19, 0, 0
693, 540, 20, 0, 0
694, 540, 21, 0, 0
695, 541, 22, 0, 0
696, 541, 23, 0, 0
697, 541, 23, 1, 0
698, 542, 25, 1, 0
699, 541, 25, -1, -1
700, 541, 26, 0, 0
701, 542, 28, 0, 0
702, 543, 29, 1, 1
703, 543, -17, 1, 1
704, 543, -16, 0, 0
705, 543, -15, 0, 0
706, 543, -14, 1, 1
707, 544, -13, 1, 0
708, 543, -12, 0, 0
709, 543, -11, 0, 0
710, 544, -10, 0, 0
711, 545, -9, 1, 0
712, 545, -8, 0, 0
713, 545, -7, 0, 0
714, 545, -6, 0, 0
715, 545, -5, 0, 0
716, 545, -4, 0, 0
717, 545, -3, 0, 0
718, 545, -2, 0, -1
719, 546, -1, 0, 0
720, 547, 1, 1, 1
721, 547, 1, 0, 0
722, 547, 2, 1, 0
723, 547, 3, 0, -1
724, 547, 4, 0, 0
725, 548, 5, 0, 0
726, 548, 7, 1, 1
727, 548, 7, 0, 0
728, 549, 8, 1, 0
729, 548, 9, 0, 0
730, 549, 10, 0, 0
731, 549, 11, 0, -1
732, 550, 13, 1, 0
733, 549, 13, 0, 0
734, 550, 14, 1, 0
735, 550, 15, 1, 0
736, 550, 16, 0, 0
737, 551, 17, 1, 0
738, 550, 17, 0, 0
739, 551, 19, 0, 0
740, 551, 20, 0, -1
741, 551, 21, 0, 0
742, 553, 22, 1, 1
743, 552, 23, 1, 0
744, 552, 24, 1, 0
745, 552, 24, 0, -1
746, 552, 25, 0, -1
747, 552, 26, 0, -1
748, 553, 27, 0, -1
749, 554, 29, 1, 0
750, 553, -15, -1, -1
751, 554, -13, 0, 0
752, 555, -12, 0, 0
753, 555, -11, 0, 0
754, 555, -10, 0, 0
755, 555, -9, 0, 0
756, 555, -8, 0, 0
757, 556, -7, 1, 1
758, 556, -6, 1, 0
759, 556, -5, 0, 0
760, 556, -4, 0, 0
761, 557, -3, 0, 0
762, 557, -3, 0, -1
763, 557, -1, 0, 0
764, 557, 0, 0, 0
765, 558, 1, 0, 0
766, 558, 2, 0, 0
767, 559, 3, 0, 0
768, 559, 4, 1, 0
769, 559, 5, 0, 0
770, 559, 6, 0, 0
771, 559, 7, 0, 0
772, 559, 7, 0, -1
773, 560, 9, 1, 0
774, 560, 10, 0, 0
775, 560, 10, 0, 0
776, 560, 11, 0, -1
777, 561, 13, 1, 0
778, 562, 14, 1, 0
779, 562, 15, 1, 0
780, 561, 15, 0, 0
781, 562, 17, 1, 0
782, 563, 18, 0, 0
783, 563, 19, 0, 0
784, 563, 20, 0, 0
785, 563, 21, 0, 0
786, 564, 22, 0, 0
787, 564, 23, 1, 0
788, 565, 24, 0, 0
789, 564, 24, 0, -1
790, 565, 26, 1, 0
791, 565, 26, 1, 0
792, 565, -14, 1, 0
793, 566, -13, 0, 0
794, 566, -12, 0, 0
795, 567, -11, 0, 0
796, 567, -10, 0, 0
797, 567, -8, 1, 0
798, 567, -8, 0, 0
799, 568, -7, 0, 0
800, 568, -6, 0, 0
801, 568, -5, 0, 0
802, 568, -4, 0, 0
803, 568, -3, 0, 0
804, 569, -1, 1, 1
805, 570, 0, 0, 0
806, 569, 1, 1, 0
807, 570, 1, 0, 0
808, 570, 3, 1, 0
809, 570, 4, 1, 1
810, 570, 4, 0, 0
811, 572, 6, 1, 0
812, 571, 7, 1, 0
813, 572, 7, 1, 0
814, 572, 8, 0, 0
815, 572, 9, 0, 0
816, 572, 10, 0, 0
817, 573, 12, 1, 1
818, 573, 12, 0, 0
819, 573, 13, 0, 0
820, 573, 14, 0, 0
821, 574, 15, 0, 0
822, 574, 16, 0, 0
823, 574, 17, 0, 0
824, 575, 18, 0, 0
825, 575, 19, 0, 0
826, 575, 19, -1, -1
827, 575, 21, 0, 0
828, 576, 22, 0, 0
829, 576, 23, 0, 0
830, 577, 24, 0, 0
831, 577, 25, 1, 0
832, 577, -14, 0, 0
833, 578, -13, 0, 0
834, 578, -12, 0, 0
835, 578, -11, 0, -1
836, 578, -10, 0, -1
837, 578, -9, 0, 0
838, 579, -8, 0, -1
839, 580, -6, 1, 1
840, 579, -6, 0, 0
841, 580, -4, 0, 0
842, 581, -3, 0, 0
843, 580, -3, 0, -1
844, 581, -1, 1, 0
845, 581, 0, 1, 0
846, 582, 1, 1, 0
847, 582, 1, 0, 0
848, 582, 2, -1, -1
849, 582, 3, 0, 0
850, 583, 4, 0, 0
851, 583, 5, 0, 0
852, 584, 7, 0, 0
853, 583, 8, 0, 0
854, 584, 8, 0, 0
855, 584, 9, 0, 0
856, 585, 11, 0, 0
857, 584, 11, 0, 0
858, 585, 12, 0, 0
859, 586, 13, 0, 0
860, 586, 15, 1, 1
861, 586, 15, 0, 0
862, 586, 16, 0, 0
863, 587, 18, 0, 0
864, 588, 19, 1, 1
865, 588, 19, 0, 0
866, 589, 21, 1, 1
867, 589, 22, 1, 0
868, 589, 22, 0, 0
869, 589, 23, 0, 0
870, 590, -13, 1, 1
871, 589, -13, 0, 0
872, 590, -12, 0, 0
873, 590, -11, 0, 0
874, 590, -9, 1, 0
875, 591, -8, 0, 0
876, 592, -7, 1, 0
877, 591, -7, 0, -1
878, 592, -6, 0, 0
879, 593, -4, 1, 1
880, 593, -3, 0, 0
881, 593, -3, 0, 0
882, 593, -1, 0, 0
883, 593, 0, 0, 0
884, 594, 1, 1, 1
885, 594, 2, 0, 0
886, 594, 3, 0, 0
887, 595, 4, 1, 0
888, 595, 5, 0, 0
889, 596, 6, 0, 0
890, 596, 7, 0, 0
891, 596, 8, 0, 0
892, 597, 9, 0, 0
893, 597, 10, 0, 0
894, 597, 11, 1, 0
895, 597, 11, 0, 0
896, 598, 13, 0, 0
897, 598, 13, 0, 0
898, 599, 14, 0, 0
899, 599, 15, 0, 0
900, 599, 17, 0, 0
901, 599, 17, 0, 0
902, 600, 19, 1, 0
903, 600, 19, 0, 0
904, 601, 21, 1, 0
905, 601, 21, 0, 0
906, 601, 22, 0, 0
907, 602, 24, 0, 0
908, 602, -12, 0, 0
909, 602, -11, 0, 0
910, 602, -10, 0, 0
911, 603, -9, 0, 0
912, 603, -7, 1, 1
913, 603, -6, 1, 0
914, 603, -6, 0, 0
915, 605, -4, 1, 0
916, 604, -4, 0, 0
917, 605, -2, 0, 0
918, 605, -2, 0, 0
919, 606, 0, 1, 1
920, 606, 0, 0, 0
921, 606, 1, 0, 0
922, 606, 2, 0, 0
923, 606, 3, 0, 0
924, 607, 4, 0, 0
925, 608, 5, 0, 0
926, 608, 6, 0, 0
927, 609, 8, 0, 0
928, 609, 9, 1, 1
929, 609, 9, 0, 0
930, 609, 10, 0, 0
931, 609, 11, 0, 0
932, 610, 12, 0, 0
933, 610, 13, 0, 0
934, 611, 15, 1, 1
935, 611, 15, 0, 0
936, 612, 16, 1, 1
937, 612, 17, 1, 0
938, 612, 18, 0, 0
939, 612, 19, 0, 0
940, 613, 20, 0, 0
941, 614, 21, 0, 0
942, 613, -13, 0, 0
943, 614, -12, 0, 0
944, 614, -10, 1, 1
945, 614, -10, 0, 0
946, 615, -8, 1, 0
947, 615, -8, 0, -1
948, 615, -7, 0, 0
949, 615, -6, 0, 0
950, 616, -5, 0, 0
951, 617, -4, 0, 0
952, 617, -3, 0, 0
953, 618, -1, 1, 1
954, 617, -1, 0, 0
955, 618, 0, 0, 0
956, 618, 1, 0, 0
957, 618, 2, 0, 0
958, 619, 3, 0, 0
959, 619, 4, 0, 0
960, 620, 5, 0, 0
961, 620, 7, 1, 0
962, 621, 8, 1, 1
963, 621, 9, 1, 1
964, 621, 9, 0, -1
965, 621, 10, 0, -1
966, 621, 11, 0, 0
967, 622, 11, 0, 0
968, 622, 13, 0, -1
969, 623, 14, 0, -1
970, 623, 15, 0, 0
971, 624, 16, 0, 0
972, 624, 18, 1, 1
973, 624, 18, 0, 0
974, 625, 20, 1, 1
975, 625, 20, 0, 0
976, 626, -12, 0, 0
977, 626, -11, 1, 0
978, 626, -11, 0, -1
979, 627, -9, 1, 0
980, 627, -8, 0, 0
981, 627, -7, 0, 0
982, 628, -6, 0, 0
983, 628, -6, 0, 0
984, 628, -4, 0, 0
985, 629, -3, 1, 0
986, 629, -2, 0, 0
987, 629, -1, 0, 0
988, 629, -1, 0, 0
989, 631, 1, 0, 0
990, 630, 1, 0, 0
991, 631, 3, 1, 0
992, 630, 3, 0, 0
993, 632, 5, 0, 0
994, 632, 6, 1, 0
995, 632, 6, 0, 0
996, 633, 8, 0, 0
997, 633, 8, 0, 0
998, 633, 9, 0, 0
999, 634, 11, 0, 0
1000, 634, 12, 1, 1
1010, 638, -11, 0, 0
1020, 642, -1, 1, 0
1030, 646, 10, 1, 1
1040, 649, 19, 0, 0
1050, 653, -3, 0, 0
1060, 657, 8, 1, 1
1070, 661, 17, 0, 0
1080, 665, -3, 0, 0
1090, 668, 7, 1, 1
1100, 672, 17, 1, 1
1110, 676, -3, 0, 0
1120, 680, 6, -1, -1
1130, 684, 16, 0, 0
1140, 688, -3, 0, 0
1150, 692, 8, 1, 0
1160, 696, 18, 0, 0
1170, 699, -1, 0, 0
1180, 704, 9, 0, 0
1190, 708, -8, 0, 0
1200, 711, 2, 0, 0
1210, 716, 12, 0, 0
1220, 721, -5, 1, 0
1230, 724, 5, 1, 0
1240, 729, 15, 1, 1
1250, 732, -2, 0, 0
1260, 736, 8, 0, -1
1270, 741, -7, 0, 0
1280, 745, 3, 1, 1
1290, 749, 13, 0, 0
1300, 753, -3, 0, 0
1310, 758, 7, 0, 0
1320, 761, -8, 0, 0
1330, 766, 2, 0, 0
1340, 770, 12, 0, 0
1350, 774, -2, 0, 0
1360, 779, 8, 0, 0
1370, 783, -6, 1, 1
1380, 788, 4, 0, 0
1390, 792, 13, 0, 0
1400, 796, 1, 1, 1
1410, 800, 10, 0, 0
1420, 805, -3, 0, 0
1430, -657, 7, 0, 0
1440, -642, -6, 0, 0
1450, -629, 4, 0, 0
1460, -614, 14, 0, 0
1470, -600, 2, 1, 1
1480, -586, 12, 1, 1
1490, -573, -1, 0, 0
1500, -559, 9, 0, 0
1510, -545, -2, 0, 0
1520, -532, 7, 0, 0
1530, -518, -4, 0, 0
1540, -505, 6, 0, 0
1550, -492, -5, 0, 0
1560, -478, 5, 1, 1
1570, -466, -7, 0, 0
1580, -452, 4, 0, 0
1590, -440, -7, 0, 0
1600, -427, 3, 0, 0
1610, -415, -7, 0, 0
1620, -401, 3, 1, 1
1630, -389, 13, 1, 0
1640, -377, 2, 0, -1
1650, -365, -7, 0, 0
1660, -353, 3, 0, 0
1670, -340, 13, 1, 0
1680, -328, 4, 1, 1
1690, -316, -6, 0, 0
1700, -305, 4, 0, 0
1710, -293, -6, 0, 0
1720, -281, 5, 0, 0
1730, -270, -5, 0, -1
1740, -258, 6, 1, 1
1750, -246, -3, 0, 0
1760, -235, 7, 0, 0
1770, -224, -2, 0, 0
1780, -213, 8, 0, 0
1790, -202, 0, 0, 0
1800, -191, 9, 0, 0
1810, -180, 1, 0, 0
1820, -168, 12, 1, 1
1830, -158, 3, 0, 0
1840, -147, -4, 0, 0
1850, -136, 6, 0, 0
1860, -125, -2, 0, 0
1870, -115, 8, 0, 0
1880, -105, 0, 0, 0
1890, -94, 10, 0, 0
1900, -83, 3, 0, 0
1910, -73, -4, 0, 0
1920, -63, 6, 0, 0
1930, -52, -1, 0, 0
1940, -42, 9, 0, 0
1950, -31, 2, 1, 1
1960, -21, -4, 1, 1
1970, -12, 5, 0, 0
1980, -1, -1, 1, 1
1990, 8, 8, 0, 0
2000, 19, 2, 0, 0
2010, 28, -4, 1, 1
2020, 39, 6, 1, 1
2030, 48, 0, 0, 0
2040, 58, 10, 0, 0
2050, 67, 3, 0, 0
2060, 77, -3, 0, 0
2070, 86, 7, 0, 0
2080, 97, 2, 1, 0
2090, 105, -4, -1, -1
2100, 115, 6, 0, 0
2110, 125, 1, 0, 0
2120, 134, -4, 0, 0
2130, 144, 5, 0, 0
2140, 153, -1, 0, 0
2150, 162, 9, 0, 0
2160, 172, 4, 0, 0
2170, 181, -1, 0, 0
2180, 189, 9, 0, 0
2190, 199, 4, 0, 0
2200, 208, 0, 1, 1
2210, 217, 9, 0, 0
2220, 226, 5, 1, 0
2230, 235, 0, 0, 0
2240, 244, 10, 0, 0
2250, 252, 4, -1, -1
2260, 262, 0, 0, 0
2270, 270, -4, 0, 0
2280, 280, 6, 0, 0
2290, 288, 2, 0, 0
2300, 297, -2, 1, 1
2310, 305, 7, 0, -1
2320, 314, 3, 0, 0
2330, 323, -1, 0, 0
2340, 332, -5, 0, 0
2350, 339, 5, 0, -1
2360, 348, 2, 1, 0
2370, 357, -2, 0, 0
2380, 366, 7, 0, 0
2390, 373, 3, 0, 0
2400, 382, 0, 0, 0
2410, 390, -4, 0, 0
2420, 400, 7, 1, 0
2430, 407, 3, 0, 0
2440, 416, 0, 1, 1
2450, 424, -4, 0, 0
2460, 432, 6, 0, 0
2470, 440, 2, 0, 0
2480, -397, 0, 1, 1
2490, -386, -5, 0, 0
2500, -375, 6, 0, 0
2510, -363, 3, 0, 0
2520, -351, 0, 0, 0
2530, -340, -3, 0, 0
2540, -329, 7, 0, 0
2550, -317, 4, 0, 0
2560, -306, 2, 1, 1
2570, -295, -2, 0, 0
2580, -284, -4, 0, 0
2590, -273, 5, 0, 0
2600, -262, 3, -1, -1
2610, -251, 0, 0, 0
2620, -240, -2, 0, 0
2630, -229, -5, 0, 0
2640, -217, 6, 0, 0
2650, -208, 2, -1, -1
2660, -196, 1, 0, 0
2670, -186, -2, 0, 0
2680, -175, -4, 0, 0
2690, -165, 6, 0, 0
2700, -154, 4, 0, -1
2710, -143, 2, 0, 0
2720, -133, 0, 0, 0
2730, -123, -3, 0, 0
2740, -112, 8, 0, 0
2750, -101, 6, 0, 0
2760, -91, 4, 0, 0
2770, -81, 2, 0, 0
2780, -70, 1, 1, 0
2790, -60, -1, 0, 0
2800, -50, -3, 0, 0
2810, -40, 7, 0, 0
2820, -29, 5, 0, 0
2830, -20, 3, -1, -1
2840, -9, 2, 1, 1
2850, 0, 0, 0, 0
2860, 11, -1, 0, 0
2870, 20, -3, 0, 0
2880, 31, 8, 0, 0
2890, 40, 6, 0, 0
2900, 50, 5, 0, 0
2910, 59, 3, 0, 0
2920, 70, 3, 1, 1
2930, 79, 0, -1, -1
2940, 89, 0, 0, 0
2950, 99, -1, 0, 0
2960, 108, -3, 0, 0
2970, 117, -4, 0, 0
2980, 127, 6, 0, 0
2990, 137, 5, -1, -1
3000, 146, 4, 0, 0
3010, 156, 4, 1, 0
3020, 166, 3, 0, 0
3030, 175, 2, 1, 0
3040, 184, 1, 0, 0
3050, 194, 0, 0, 0
3060, 203, 0, 0, 0
3070, 213, -1, 0, 0
3080, 222, -1, 0, 0
3090, 231, -2, 0, 0
3100, 240, -3, 0, 0
3110, 249, -4, 0, 0
3120, 259, 7, 1, 1
3130, 268, 6, 0, 0
3140, 277, 6, 0, 0
3150, 286, 5, 0, 0
3160, 295, 4, 0, -1
3170, 304, 4, 0, 0
3180, 313, 4, 0, 0
3190, 322, 4, 0, 0
3200, 331, 3, 0, 0
3210, 340, 3, 0, 0
3220, 348, 3, 0, 0
3230, 358, 3, 0, 0
3240, 367, 2, 0, 0
3250, -270, 2, 0, 0
3260, -259, 2, 0, 0
3270, -248, 2, 0, 0
3280, -237, 3, 1, 1
3290, -227, 2, 0, 0
3300, -216, 3, 1, 1
3310, -206, 2, 0, 0
3320, -195, 3, 0, 0
3330, -184, 3, 0, 0
3340, -174, 3, 0, 0
3350, -163, 3, 0, 0
3360, -152, 4, 0, 0
3370, -142, 4, 0, 0
3380, -132, 4, 0, 0
3390, -122, 4, -1, -1
3400, -111, 5, 1, 1
3410, -101, 4, 0, 0
3420, -91, 5, 0, 0
3430, -80, 6, 0, 0
3440, -70, 6, 1, 0
3450, -60, -3, 0, 0
3460, -50, -2, 0, 0
3470, -40, -2, 0, 0
3480, -30, -1, 0, 0
3490, -20, -1, 0, 0
3500, -10, 0, 0, 0
3510, 0, 0, 0, 0
3520, 11, 1, 0, 0
3530, 20, 2, 0, 0
3540, 31, 3, 0, 0
3550, 41, 4, 0, 0
3560, 51, 5, 0, 0
3570, 60, 5, 0, -1
3580, 69, 6, 0, 0
3590, 80, -3, 0, 0
3600, 90, -1, 0, 0
3610, 99, -1, -1, -1
3620, 109, 0, 0, 0
3630, 118, 1, 0, 0
3640, 129, 2, 0, 0
3650, 138, 3, 0, 0
3660, 147, 4, 0, 0
3670, 157, 5, 0, 0
3680, 167, -2, 0, 0
3690, 176, -2, 0, 0
3700, 186, 0, 1, 1
3710, 195, 1, 0, 0
3720, 205, 2, 0, 0
3730, 214, 3, 0, 0
3740, 223, 4, 0, 0
3750, 233, 6, 0, 0
3760, 242, -1, 1, 1
3770, 251, -1, 0, 0
3780, 261, 1, 1, 1
3790, 270, 2, 0, 0
3800, 279, 3, 0, 0
3810, -262, 5, 0, 0
3820, -251, -2, 0, 0
3830, -241, -1, 0, 0
3840, -230, 0, 0, 0
3850, -220, 2, 0, 0
3860, -208, 4, 0, 0
3870, -198, 5, 0, 0
3880, -188, -2, -1, -1
3890, -178, 0, 0, 0
3900, -167, 1, 0, 0
3910, -157, 2, -1, -1
3920, -146, 4, -1, -1
3930, -136, -2, 0, 0
3940, -125, 0, 0, 0
3950, -115, 1, 0, 0
3960, -104, 3, 0, 0
3970, -95, 4, 0, 0
3980, -85, -2, 0, -1
3990, -74, 0, 0, 0
4000, -64, 1, 0, 0
4010, -54, 4, 0, 0
4020, -44, -3, -1, -1
4030, -34, -1, 0, 0
4040, -24, 1, 0, 0
4050, -14, 3, 0, 0
4060, -3, 5, 0, 0
4070, 7, -1, 0, 0
4080, 17, 1, 0, 0
4090, 27, 3, 0, 0
4100, 37, 5, 1, 1
4110, 46, -2, 0, 0
4120, 57, 1, 1, 1
4130, 66, 3, 0, 0
4140, 76, -3, 0, 0
4150, 86, -1, 0, 0
4160, 96, 2, 1, 1
4170, 105, 3, 0, 0
4180, 115, -3, 0, 0
4190, 125, 0, 1, 1
4200, 135, 2, 0, 0
4210, 144, 4, 0, 0
4220, 154, -2, 0, 0
4230, 163, 0, 0, -1
4240, 173, 3, 0, 0
4250, 183, 5, 0, 0
4260, 192, -1, -1, -1
4270, 202, 3, 1, 0
4280, 211, 4, 0, 0
4290, 220, -1, 0, 0
4300, 230, 1, 0, 0
4310, 239, 3, 0, 0
4320, 250, -1, 0, 0
4330, 258, 1, 0, 0
4340, 268, 3, 0, 0
4350, -205, -2, 0, 0
4360, -195, 1, 0, 0
4370, -185, 3, -1, -1
4380, -174, -2, -1, -1
4390, -164, 1, 0, 0
4400, -153, 4, 0, 0
4410, -143, -1, 0, 0
4420, -133, 1, -1, -1
4430, -122, 4, 0, 0
4440, -112, -1, 0, 0
4450, -102, 1, -1, -1
4460, -91, 5, 0, 0
4470, -81, -1, 0, 0
4480, -70, 3, 0, 0
4490, -61, 5, 0, 0
4500, -50, 1, 0, 0
4510, -40, 3, 0, 0
4520, -31, -2, -1, -1
4530, -21, 1, 0, 0
4540, -11, 4, 0, 0
4550, 0, 0, 1, 1
4560, 9, 2, 0, -1
4570, 19, -2, -1, -1
4580, 29, 0, -1, -1
4590, 40, 4, 1, 0
4600, 50, 0, 1, 1
4610, 59, 2, 0, 0
4620, 69, -2, -1, -1
4630, 79, 1, 0, 0
4640, 89, 4, 0, 0
4650, 99, 0, 0, 0
4660, 108, 3, 0, 0
4670, 118, -1, 0, 0
4680, 128, 1, 0, 0
4690, 137, -2, 0, 0
4700, 147, 1, 0, 0
4710, 157, 4, 0, 0
4720, 167, 0, 0, 0
4730, 176, 2, -1, -1
4740, 185, -1, 0, 0
4750, 195, 2, 0, 0
4760, 205, -1, 1, 1
4770, 214, 1, 0, 0
4780, 224, 5, 0, 0
4790, 234, 1, 0, 0
4800, -194, 4, 0, 0
4810, -184, 0, 0, 0
4820, -174, 3, -1, -1
4830, -162, 1, 1, 1
4840, -152, 4, 1, 1
4850, -142, 0, 0, 0
4860, -132, 3, 0, 0
4870, -121, 0, 1, 1
4880, -111, 3, 0, 0
4890, -101, -1, 0, 0
4900, -91, 3, 0, 0
4910, -81, -1, 0, -1
4920, -71, 3, 0, 0
4930, -61, -1, 0, -1
4940, -51, 2, 0, 0
4950, -41, -1, 0, 0
4960, -31, 2, 0, 0
4970, -20, 0, 0, 0
4980, -11, 3, 0, 0
4990, 0, 0, 0, 0
5000, 10, 4, 1, 1
5020, 30, 4, 0, 0
5040, 49, 4, 0, 0
5060, 69, -2, 0, -1
5080, 89, -1, 0, 0
5100, 109, 0, 0, 0
5120, 128, 0, 0, 0
5140, 147, 1, 0, 0
5160, 168, 2, 0, 0
5180, 186, 2, -1, -1
5200, 206, -3, 0, 0
5220, 224, -2, 0, 0
5240, -157, 0, 0, 0
5260, -136, 2, 0, 0
5280, -115, 3, 0, 0
5300, -95, 4, 0, 0
5320, -75, -1, 0, 0
5340, -55, 0, 0, 0
5360, -34, 3, 1, 1
5380, -15, -2, -1, -1
5400, 6, 0, 0, 0
5420, 26, 2, 0, 0
5440, 46, 4, 1, 1
5460, 66, 0, 1, 0
5480, 85, 2, 0, 0
5500, 104, 3, 0, -1
5520, 125, 0, 1, 1
5540, 144, 2, 0, 0
5560, 164, -1, 0, 0
5580, -193, 1, 0, 0
5600, -172, 3, 0, 0
5620, -152, 0, 0, 0
5640, -131, 3, 1, 1
5660, -111, -1, 0, 0
5680, -91, 1, 0, 0
5700, -71, -2, -1, -1
5720, -50, 1, 0, 0
5740, -31, -2, -1, -1
5760, -10, 2, 0, 0
5780, 10, -1, 0, 0
5800, 31, 2, 1, 1
5820, 50, -1, 0, 0
5840, 70, 3, 1, 1
5860, 89, -1, -1, -1
5880, 109, 3, 0, 0
5900, 129, 1, 0, 0
5920, 149, -1, 0, 0
5940, 168, 2, 0, 0
5960, -165, 0, 0, 0
5980, -144, 4, 0, 0
6000, -124, 2, 0, 0
6020, -104, -1, 0, -1
6040, -84, 3, 0, 0
6060, -63, 1, 0, 0
6080, -42, 1, 0, 0
6100, -23, -1, 0, 0
6120, -3, 3, 0, 0
6140, 17, 1, 0, 0
6160, 37, 0, 0, 0
6180, 57, -2, 0, 0
6200, 76, 2, 0, 0
6220, 97, 2, 0, 0
6240, 116, 1, 0, 0
6260, 135, -1, -1, -1
6280, 155, -1, 0, 0
6300, 174, 3, 0, 0
6320, -138, 2, 0, 0
6340, -117, 2, 0, 0
6360, -97, 1, 0, 0
6380, -77, 0, 0, 0
6400, -57, 0, 0, 0
6420, -36, 0, 0, 0
6440, -17, -2, -1, -1
6460, 3, -2, 0, 0
6480, 23, -2, 0, 0
6500, 43, 3, 0, 0
6520, 64, 3, 0, 0
6540, 83, 3, 0, 0
6560, 103, 3, 0, 0
6580, 123, 3, 0, 0
6600, 142, 3, 0, 0
6620, 161, 3, -1, -1
6640, -135, -2, 0, 0
6660, -115, -2, -1, -1
6680, -94, -1, 0, 0
6700, -74, -1, 0, 0
6720, -53, 1, 1, 1
6740, -33, 1, 0, 0
6760, -14, 1, 0, 0
6780, 7, 2, 0, 0
6800, 27, 3, 0, 0
6820, 47, 3, 0, 0
6840, 66, -2, -1, -1
6860, 86, 0, 0, 0
6880, 106, 1, 0, 0
6900, 125, 2, 0, 0
6920, 145, 3, 0, 0
6940, -137, -1, 0, 0
6960, -117, 1, 0, 0
6980, -97, 1, 0, 0
7000, -77, 2, 0, 0
7020, -57, -1, 0, 0
7040, -37, 0, 0, -1
7060, -17, 2, 0, 0
7080, 4, -1, 0, 0
7100, 23, 0, 0, -1
7120, 44, 2, 0, 0
7140, 63, -1, 0, -1
7160, 83, 0, 0, 0
7180, 102, 2, 0, 0
7200, 122, -1, 0, 0
7220, 142, 2, 0, 0
7240, -128, -1, 1, 1
7260, -107, 1, 0, 0
7280, -88, 2, 0, 0
7300, -67, 0, 0, 0
7320, -47, 2, 0, 0
7340, -28, -1, -1, -1
7360, -7, 2, 0, 0
7380, 13, 0, 0, 0
7400, 33, 2, 0, 0
7420, 53, 0, 0, 0
7440, 72, 2, -1, -1
7460, 93, 0, 0, 0
7480, 112, 2, 0, 0
7500, 132, 1, 0, 0
7520, -127, -1, 0, 0
7540, -108, 1, 0, 0
7560, -86, 0, 0, 0
7580, -67, 2, 0, 0
7600, -47, 1, 0, 0
7620, -27, -1, 0, 0
7640, -7, 1, -1, -1
7660, 13, 0, -1, -1
7680, 34, 0, 1, 1
7700, 54, 3, 0, 0
7720, 73, 1, 0, 0
7740, 93, 0, 0, 0
7760, 113, -1, 0, 0
7780, 133, 2, 1, 1
7800, -117, 1, 0, 0
7820, -97, 0, 0, 0
7840, -77, -1, 0, 0
7860, -56, 2, 0, 0
7880, -36, 2, 0, 0
7900, -16, 1, 0, 0
7920, 4, 0, 0, 0
7940, 24, -1, 0, 0
7960, 43, 2, 0, 0
7980, 64, 2, 0, 0
8000, 83, 1, 0, 0
8020, 104, 1, 0, 0
8040, -138, 0, -1, -1
8060, -118, 0, 0, 0
8080, -98, -1, -1, -1
8100, -78, -1, 0, 0
8120, -57, -1, 0, 0
8140, -37, -1, 0, 0
8160, -17, -1, 0, 0
8180, 3, -1, 0, 0
8200, 23, -1, 0, 0
8220, 43, -1, 0, 0
8240, 63, -1, 0, 0
8260, 82, -1, 0, 0
8280, 102, -1, 0, 0
8300, 122, -1, -1, -1
8320, 142, 0, 0, 0
8340, -90, 0, -1, -1
8360, -70, 1, 0, 0
8380, -50, 1, -1, -1
8400, -29, 2, 0, 0
8420, -9, 2, 0, 0
8440, 11, -1, 0, 0
8460, 30, 0, 0, 0
8480, 51, 0, 0, 0
8500, 71, 1, 0, 0
8520, 90, 1, 0, 0
8540, 110, 3, 0, 0
8560, 129, -1, 0, 0
8580, -96, 0, 0, -1
8600, -75, 1, 0, 0
8620, -55, 2, 0, 0
8640, -34, 0, 0, 0
8660, -15, 0, 0, 0
8680, 5, 1, 0, 0
8700, 25, -1, 0, 0
8720, 45, 0, 0, 0
8740, 65, 1, 0, 0
8760, 85, 3, 0, 0
8780, 104, -1, -1, -1
8800, 125, 2, 0, 0
8820, 144, -1, 0, 0
8840, -74, 0, 0, 0
8860, -54, 2, 0, 0
8880, -34, 0, 0, 0
8900, -14, 1, 0, 0
8920, 6, -1, 0, 0
8940, 26, 1, 0, 0
8960, 46, -1, 0, 0
8980, 67, 1, 1, 1
9000, 85, 2, 0, 0
9020, 106, 1, 0, 0
9040, -107, -1, 0, 0
9060, -86, 1, 0, 0
9080, -67, -2, -1, -1
9100, -46, 0, -1, -1
9120, -26, -1, 0, 0
9140, -6, 1, 0, 0
9160, 14, -1, -1, -1
9180, 34, 2, 0, 0
9200, 54, 1, 0, 0
9220, 73, -1, 0, 0
9240, 93, 1, 0, 0
9260, 114, 0, 0, 0
9280, -93, -1, -1, -1
9300, -72, 1, 0, 0
9320, -53, 0, -1, -1
9340, -33, -1, 0, 0
9360, -12, 2, 0, 0
9380, 8, 1, 0, 0
9400, 27, -1, 0, 0
9420, 47, -1, 0, 0
9440, 68, 2, 1, 1
9460, 87, 1, 0, 0
9480, 107, 0, 0, 0
9500, -94, -1, 0, 0
9520, -74, 1, 0, 0
9540, -54, 1, -1, -1
9560, -34, 1, 0, 0
9580, -13, 0, 0, 0
9600, 6, 0, 0, 0
9620, 27, -1, 0, 0
9640, 46, 2, -1, -1
9660, 66, 1, -1, -1
9680, 86, 2, 0, 0
9700, 106, 1, 0, 0
9720, -91, 0, -1, -1
9740, -71, 0, 0, 0
9760, -50, 0, 0, 0
9780, -29, 0, 0, 0
9800, -10, 0, 0, 0
9820, 9, -1, -1, -1
9840, 30, 0, 0, 0
9860, 50, 0, 0, 0
9880, 69, 0, 0, 0
9900, 89, 0, -1, -1
9920, 110, 1, 0, 0
9940, -82, 1, 0, 0
9960, -61, 1, 0, 0
9980, -41, 1, 0, 0
10000, -21, 2, 0, 0
10100, 78, 0, -1, -1
10200, -29, 0, 0, 0
10300, 71, 1, 0, 0
10400, -32, -1, 0, 0
10500, 68, -1, 0, 0
10600, -31, 0, 0, 0
10700, 68, 1, 0, 0
10800, -26, 1, 0, 0
10900, 73, 1, 0, 0
11000, -19, -1, 0, 0
11100, 81, 1, 0, 0
11200, -8, 1, 0, 0
11300, 92, -1, 0, 0
11400, 6, 0, 0, 0
11500, -76, 1, 0, 0
11600, 24, 1, 0, 0
11700, -56, 0, 0, 0
11800, 44, 0, 0, 0
11900, -34, -1, 0, 0
12000, 66, 1, 0, 0
12100, -8, 1, 0, 0
12200, -80, 0, 0, 0
12300, 20, 1, 0, 0
12400, -50, 0, 0, 0
12500, 50, 0, 0, 0
12600, -17, 1, 0, 0
12700, 83, 0, 0, 0
12800, 17, 0, 0, 0
12900, -45, 1, 1, 1
13000, 54, 1, 0, 0
13100, -7, 0, -1, -1
13200, -67, 1, -1, -1
13300, 34, 0, 0, 0
13400, -23, 1, 0, 0
13500, 76, 1, 0, 0
13600, 21, -1, 0, 0
13700, -32, 1, 0, 0
13800, 67, 1, 0, 0
13900, 15, -2, -1, -1
14000, -35, 0, 0, 0
14100, 65, 0, 0, 0
14200, 16, 0, 0, 0
14300, -30, 2, 1, 1
14400, -77, 1, 0, 0
14500, 24, 1, 0, 0
14600, -21, -1, 0, 0
14700, -63, 2, 1, 1
14800, 36, 0, -1, -1
14900, -5, -1, 0, 0
15000, -45, 1, 0, 0
15100, 54, 0, 0, 0
15200, 16, 1, 0, 0
15300, -22, 0, 0, 0
15400, -58, -1, 0, 0
15500, 41, -1, -1, -1
15600, 6, 0, 0, 0
15700, -27, 0, 0, 0
15800, -61, 0, 0, 0
15900, 40, 0, 0, 0
16000, 8, 0, 0, 0
16100, -23, 0, 0, 0
16200, -53, 0, 0, 0
16300, 48, 0, 0, 0
16400, 19, 1, 0, 0
16500, -9, 1, 0, 0
16600, -36, 0, -1, -1
16700, 64, -1, -1, -1
16800, 39, 0, 0, 0
16900, 14, 0, -1, -1
17000, -10, 0, 0, 0
17100, -32, 0, 0, 0
17200, 67, 0, 0, 0
17300, 44, -1, -1, -1
17400, 24, -1, 0, 0
17500, 4, 0, 0, 0
17600, -16, 1, 0, 0
17700, -35, 0, 0, 0
17800, -53, 0, 0, 0
17900, 47, 0, 0, 0
18000, 30, 1, 0, 0
18100, 13, 1, 0, 0
18200, -2, 0, 0, 0
18300, -17, 1, 0, 0
18400, -32, 1, 0, 0
18500, -45, -1, -1, -1
18600, 54, 0, 0, 0
18700, 42, 0, 0, 0
18800, 30, 1, 0, 0
18900, 19, 2, 1, 1
19000, 7, 0, -1, -1
19100, -2, 1, 0, 0
19200, -12, 0, 0, 0
19300, -22, 1, 0, 0
19400, -30, 1, 0, 0
19500, -37, 0, 0, 0
19600, -45, 1, 0, 0
19700, 56, 1, 0, 0
19800, 50, 1, 1, 1
19900, 43, 0, 0, 0
20000, 38, 0, 1, 1
20100, 32, 0, 0, 0
20200, 28, 1, 0, 0
20300, 25, 0, 0, 0
20400, 21, 0, 0, 0
20500, 19, 1, 0, 0
20600, 16, 0, 0, 0
20700, 14, 0, 0, 0
20800, 13, 0, 0, 0
20900, 12, 0, 0, 0
21000, 12, 1, -1, -1
21100, 12, -1, 0, -1
21200, 13, 0, 0, 0
21300, 14, 0, 0, 0
21400, 16, 0, 0, 0
21500, 17, 0, 0, 0
21600, 20, 0, 0, 0
21700, 23, 0, 0, 0
21800, 27, 1, 0, 0
21900, 30, 0, 0, 0
22000, 35, 0, 0, 0
22100, 39, 0, 0, 0
22200, 44, -1, 0, 0
22300, 49, 1, 0, 0
22400, -39, 0, -1, -1
22500, -32, 0, 0, 0
22600, -26, 1, -1, -1
22700, -17, 0, 0, 0
22800, -10, 0, -1, -1
22900, -2, 0, 0, 0
23000, 7, 1, 0, 0
23100, 16, 0, 0, 0
23200, 25, 1, 1, 1
23300, 34, 1, 0, 0
23400, 44, 1, 0, 0
23500, -35, 1, 1, 1
23600, -24, 0, 0, 0
23700, -13, -1, 0, 0
23800, -1, 1, 0, 0
23900, 11, 0, 0, 0
24000, 24, 1, 1, 1
24100, 36, 0, 0, 0
24200, -38, 0, 0, 0
24300, -25, 1, 0, 0
24400, -12, -1, 0, 0
24500, 3, 0, 0, 0
24600, 18, 0, 0, 0
24700, 33, 1, 0, 0
24800, 47, 0, 0, 0
24900, -22, 1, 0, 0
25000, -7, 0, -1, -1
25100, 10, 0, 0, 0
25200, 26, 0, -1, -1
25300, 43, 0, 0, 0
25400, -22, 1, 0, 0
25500, -5, 1, 0, 0
25600, 12, -1, -1, -1
25700, 30, 0, -1, -1
25800, 49, 1, 0, 0
25900, -13, 0, 0, 0
26000, 6, 1, 0, 0
26100, 25, 0, 0, 0
26200, 45, 1, 0, 0
26300, -16, 1, 0, 0
26400, 5, 0, 0, 0
26500, 26, 1, 0, 0
26600, -33, 0, 0, 0
26700, -12, 0, 0, 0
26800, 10, 0, 0, 0
26900, 31, 0, 0, 0
27000, -25, -1, -1, -1
27100, -2, 1, 0, 0
27200, 20, 0, 0, 0
27300, 44, 1, 1, 1
27400, -10, 1, 0, 0
27500, 13, 0, 0, 0
27600, 37, 0, 0, 0
27700, -15, 0, 0, 0
27800, 9, 0, 0, 0
27900, 34, 1, 0, 0
28000, -17, 0, 0, 0
28100, 9, 0, 0, 0
28200, 33, 0, 0, 0
28300, -15, 0, 0, 0
28400, 11, 1, 0, 0
28500, 37, 0, 0, 0
28600, -10, 0, 0, 0
28700, 16, 0, 0, 0
28800, 43, -1, -1, -1
28900, -2, 0, 1, 1
29000, 25, 0, 0, 0
29100, -20, 1, 0, 0
29200, 8, 0, 0, 0
29300, 36, 0, 0, 0
29400, -7, 0, 0, 0
29500, 22, 1, 0, 0
29600, -20, 1, 0, 0
29700, 8, -1, -1, -1
29800, 38, 0, 0, 0
29900, -3, 1, 0, 0
30000, 27, 0, 0, 0
30100, -13, 0, 0, 0
30200, 17, -1, -1, -1
30300, -22, 0, -1, -1
30400, 10, 0, 0, 0
30500, -29, 0, 0, 0
30600, 2, 0, 0, 0
30700, 34, 0, 0, 0
30800, -3, 1, 0, 0
30900, 29, 0, 0, 0
31000, -6, 0, 0, 0
31100, 26, 0, 0, 0
31200, -10, 0, 0, 0
31300, 24, 1, 0, 0
31400, -10, 0, 0, 0
31500, 23, 0, 0, 0
31600, -11, -1, -1, -1
31700, 23, 0, 0, 0
31800, -9, 0, 0, 0
31900, 24, 0, 0, 0
32000, -7, 0, 0, 0
32100, 27, 0, 0, 0
32200, -3, 0, 0, 0
32300, 32, 0, 0, 0
32400, 2, 1, 0, 0
32500, -28, 0, 0, 0
32600, 7, 0, 0, 0
32700, -21, 0, 0, 0
32800, 15, 0, 0, 0
32900, -13, 0, 0, 0
33000, 23, 0, 0, 0
33100, -4, 0, 0, 0
33200, 33, 0, 0, 0
33300, 6, 0, -1, -1
33400, -20, 1, 0, 0
33500, 17, 1, 0, 0
33600, -9, 0, -1, -1
33700, 29, 0, -1, -1
33800, 5, 0, 0, 0
33900, -20, 0, -1, -1
34000, 19, 1, 0, 0
34100, -5, 0, -1, -1
34200, -28, 0, -1, -1
34300, 11, 1, 0, 0
34400, -11, 0, 0, 0
34500, 28, 0, 0, 0
34600, 6, 0, 0, 0
34700, -15, 0, 0, 0
34800, 25, 1, 0, 0
34900, 4, 1, 0, 0
35000, -17, 0, 0, 0
35100, 23, 0, 0, 0
35200, 5, 1, 1, 1
35300, -16, 0, 0, 0
35400, 26, 1, 1, 1
35500, 7, 0, 0, 0
35600, -12, 0, 0, 0
35700, 29, -1, -1, -1
35800, 12, 1, 0, 0
35900, -6, 0, 0, 0
36000, -23, 0, 0, 0
36100, 19, 1, 1, 1
36200, 3, 0, 0, 0
36300, -12, 1, 1, 1
36400, 29, 0, 0, 0
36500, 13, 0, -1, -1
36600, -1, 1, 0, 0
36700, -16, 0, 0, 0
36800, 26, -1, -1, -1
36900, 13, 0, 0, 0
37000, -2, 0, -1, -1
37100, -15, 0, 0, 0
37200, -27, 1, 0, 0
37300, 16, 0, 0, 0
37400, 3, -1, -1, -1
37500, -9, 0, 0, 0
37600, -21, 0, 0, 0
37700, 23, 0, 0, 0
37800, 12, 0, 0, 0
37900, 1, 0, 0, 0
38000, -9, 1, 0, 0
38100, -20, 1, 0, 0
38200, 25, 1, 0, 0
38300, 15, 0, 0, 0
38400, 5, 0, 0, 0
38500, -4, 0, 0, 0
38600, -14, 0, 0, 0
38700, -22, 0, 0, 0
38800, 24, 0, 0, 0
38900, 16, 1, 0, 0
39000, 8, 1, 1, 1
39100, 0, 1, 0, 0
39200, -8, 0, 0, 0
39300, -14, 1, 0, 0
39400, 32, 0, 0, 0
39500, 26, 1, 0, 0
39600, 19, 0, 0, 0
39700, 13, 1, 0, 0
39800, 7, 1, 0, 0
39900, 2, 1, 0, 0
40000, -4, 0, 0, 0
40100, -9, 0, 0, 0
40200, -13, 1, 0, 0
40300, -18, 0, -1, -1
40400, 31, 1, 1, 1
40500, 26, 0, -1, -1
40600, 22, 0, 0, 0
40700, 19, 0, 0, 0
40800, 15, 1, 0, 0
40900, 12, 0, 0, 0
41000, 10, 0, 0, 0
41100, 8, 1, 0, 0
41200, 5, 0, -1, -1
41300, 3, 0, -1, -1
41400, 1, -1, -1, -1
41500, 1, 1, 1, 1
41600, -1, 0, -1, -1
41700, -1, 1, 0, 0
41800, -2, 1, 0, 0
41900, -4, 0, -1, -1
42000, -3, 1, 0, 0
42100, -3, 1, 0, 0
42200, -3, 0, 0, 0
42300, -2, 1, 0, 0
42400, -2, 1, 0, 0
42500, -1, 1, 0, 0
42600, 0, 0, 0, 0
42700, 2, 1, 0, 0
42800, 3, 0, 0, 0
42900, 5, 1, 0, 0
43000, 7, 0, 0, 0
43100, 9, 0, 0, 0
43200, 12, 0, 0, 0
43300, 15, 1, 0, 0
43400, 18, 0, 0, 0
43500, 22, 1, 0, 0
43600, 25, 1, 0, 0
43700, -19, 1, 1, 1
43800, -16, 1, 0, 0
43900, -13, -1, -1, -1
44000, -7, 1, 0, 0
44100, -3, 0, -1, -1
44200, 2, 0, 0, 0
44300, 6, 0, -1, -1
44400, 12, 1, 0, 0
44500, 17, 0, 0, 0
44600, 22, 0, 0, 0
44700, -18, 1, 0, 0
44800, -13, 0, 0, 0
44900, -7, 0, 0, 0
45000, 0, 0, 0, 0
45100, 6, 0, -1, -1
45200, 14, 1, 0, 0
45300, 20, 0, 0, 0
45400, -18, 0, 0, 0
45500, -11, 1, 0, 0
45600, -3, 1, 0, 0
45700, 5, 0, 0, 0
45800, 13, 1, 0, 0
45900, 21, 0, 0, 0
46000, -17, 0, 0, 0
46100, -8, 0, 0, 0
46200, 1, 0, 0, 0
46300, 10, 0, 0, 0
46400, 20, 0, 0, 0
46500, -17, 0, -1, -1
46600, -7, 1, 0, 0
46700, 4, 1, 1, 1
46800, 13, 0, 0, 0
46900, -21, 1, 1, 1
47000, -12, 0, 0, 0
47100, 0, 0, 0, 0
47200, 10, 1, 0, 0
47300, 21, 0, 0, 0
47400, -12, 1, 0, 0
47500, -1, 0, 0, 0
47600, 11, 0, 0, 0
47700, 23, 1, 0, 0
47800, -9, 0, 0, 0
47900, 3, 1, 0, 0
48000, 15, 1, 0, 0
48100, 27, 0, 0, 0
48200, -4, 0, 0, 0
48300, 8, 0, 0, 0
48400, 22, 0, 0, 0
48500, -8, 1, 0, 0
48600, 5, 0, 0, 0
48700, 18, 0, 0, 0
48800, -11, 1, 0, 0
48900, 4, 1, 1, 1
49000, 16, 0, -1, -1
49100, -12, 0, 0, 0
49200, 3, 0, 0, 0
49300, 17, 0, 0, 0
49400, -10, 0, 0, 0
49500, 4, 0, 0, 0
49600, 19, 0, 0, 0
49700, -7, 0, 0, 0
49800, 8, 0, 0, 0
49900, 23, 0, 0, 0
50000, -3, 0, -1, -1
50200, -13, 0, 0, 0
50400, 19, 0, 0, 0
50600, 12, 0, 0, 0
50800, 4, 1, 0, 0
51000, -3, 0, 0, 0
51200, -8, 0, 0, 0
51400, -13, 0, 0, 0
51600, 23, 0, 0, 0
51800, 19, 0, 0, 0
52000, 17, 0, 0, 0
52200, 15, 0, 0, 0
52400, 14, 0, 0, 0
52600, 13, 0, 0, 0
52800, 14, 0, 0, 0
53000, 15, 0, 0, 0
53200, 17, 0, 0, 0
53400, 20, 1, 0, 0
53600, -17, 0, 0, 0
53800, -12, 0, 0, 0
54000, -7, 1, 0, 0
54200, -3, 0, -1, -1
54400, 4, 0, 0, 0
54600, 11, 0, 0, 0
54800, 18, 0, -1, -1
55000, -11, 0, 0, 0
55200, -2, 0, 0, 0
55400, 7, 0, 0, 0
55600, 18, 1, 0, 0
55800, -9, 0, 0, 0
56000, 3, 0, 0, 0
56200, 16, 0, 0, 0
56400, -9, 0, 0, 0
56600, 5, 0, 0, 0
56800, 20, 0, 0, 0
57000, -2, 0, 0, 0
57200, 13, 0, 0, 0
57400, -7, 0, 0, 0
57600, 11, 1, 1, 1
57800, -8, 1, 0, 0
58000, 9, 0, -1, -1
58200, -8, 0, 0, 0
58400, 11, 0, -1, -1
58600, -4, 0, 0, 0
58800, 17, 1, 0, 0
59000, 2, 0, 0, 0
59200, -12, 0, 0, 0
59400, 11, 0, 0, 0
59600, -1, 0, 0, 0
59800, -13, 1, 0, 0
60000, 11, 0, 0, 0
60200, 2, 1, 0, 0
60400, -8, 1, 0, 0
60600, 18, 1, 0, 0
60800, 10, 0, 0, 0
61000, 3, 1, 0, 0
61200, -4, 0, 0, 0
61400, -10, 0, 0, 0
61600, 19, 1, 1, 1
61800, 14, 0, 0, 0
62000, 10, 0, 0, 0
62200, 7, 1, 0, 0
62400, 4, 0, 0, 0
62600, 2, 0, 0, 0
62800, 0, 0, 0, 0
63000, 0, 0, 0, 0
63200, -1, 0, 0, 0
63400, 0, 0, 0, 0
63600, 1, 1, 0, 0
63800, 2, 0, 0, 0
64000, 4, 0, 0, 0
64200, 8, 0, 0, 0
64400, 11, 0, -1, -1
64600, 15, 0, 0, 0
64800, -12, 0, 0, 0
65000, -7, 0, 0, 0
65200, 0, 1, 0, 0
65400, 6, 1, 0, 0
65600, 13, 0, 0, 0
65800, -12, -1, -1, -1
66000, -3, 1, 0, 0
66200, 6, 0, 0, 0
66400, 15, 0, 0, 0
66600, -6, 1, 0, 0
66800, 4, 0, 0, 0
67000, 15, 0, 0, 0
67200, -4, 1, 0, 0
67400, 7, -1, -1, -1
67600, -10, 0, 0, 0
67800, 3, 0, 0, 0
68000, 16, 0, -1, -1
68200, 0, 0, 0, 0
68400, 15, 0, 0, 0
68600, 0, 0, 0, 0
68800, -15, 0, -1, -1
69000, 2, 0, 0, 0
69200, -11, 0, 0, 0
69400, 7, 1, 1, 1
69600, -5, 0, 0, 0
69800, 13, 0, 0, 0
70000, 2, 0, 0, 0
70200, -8, 0, 0, 0
70400, 12, 0, 0, 0
70600, 3, 1, 0, 0
70800, -6, 0, -1, -1
71000, -13, 0, 0, 0
71200, 9, 0, 0, 0
71400, 2, 0, -1, -1
71600, -4, 1, 0, 0
71800, -10, 0, 0, 0
72000, 15, 0, 0, 0
72200, 11, 1, 1, 1
72400, 6, 0, -1, -1
72600, 2, 0, 0, 0
72800, 0, 0, 0, 0
73000, -2, 0, 0, 0
73200, -4, 0, -1, -1
73400, -4, 1, 0, 0
73600, -6, 0, -1, -1
73800, -6, 0, 0, 0
74000, -5, 0, 0, 0
74200, -4, 0, 0, 0
74400, -3, 0, 0, 0
74600, -1, 0, -1, -1
74800, 2, 0, 0, 0
75000, 5, 0, 0, 0
75200, 9, 0, 0, 0
75400, 13, 0, 0, 0
75600, -10, 0, 0, 0
75800, -5, 0, 0, 0
76000, 0, 0, -1, -1
76200, 7, 1, 0, 0
76400, 13, 0, -1, -1
76600, -7, 0, 0, 0
76800, 1, 0, 0, 0
77000, 10, 1, 0, 0
77200, -10, 0, 0, 0
77400, 0, 0, 0, 0
77600, 10, 0, 0, 0
77800, -7, 1, 1, 1
78000, 4, 1, 0, 0
78200, 15, 0, 0, 0
78400, -1, 1, 0, 0
78600, 11, 0, 0, 0
78800, -3, 1, 0, 0
79000, 10, 0, 0, 0
79200, -3, 1, 0, 0
79400, 11, 0, 0, 0
79600, -2, 0, -1, -1
79800, 14, 0, 0, 0
80000, 3, 0, 0, 0
80200, -8, 0, -1, -1
80400, 9, 0, 0, 0
80600, -1, 0, 0, 0
80800, -10, 0, 0, 0
81000, 8, 0, 0, 0
81200, 0, 0, 0, 0
81400, -7, 0, 0, 0
81600, 12, 0, 0, 0
81800, 6, 0, 0, 0
82000, -1, -1, -1, -1
82200, -6, 0, -1, -1
82400, -10, 1, 0, 0
82600, 10, 0, -1, -1
82800, 6, 0, 0, 0
83000, 3, 0, -1, -1
83200, 0, 0, 0, 0
83400, -2, 0, 0, 0
83600, -4, 0, 0, 0
83800, -5, 1, 0, 0
84000, -6, 1, 1, 1
84200, -6, 1, 0, 0
84400, -6, 1, 0, 0
84600, -6, 1, 0, 0
84800, -5, 0, 0, 0
85000, -4, 0, 0, 0
85200, -3, 0, -1, -1
85400, 0, 0, 0, 0
85600, 3, 0, 0, 0
85800, 6, 0, 0, 0
86000, 10, 0, 0, 0
86200, -10, 0, 0, 0
86400, -6, 0, 0, 0
86600, 0, 1, 0, 0
86800, 4, 0, 0, 0
87000, 10, 0, 0, 0
87200, -7, 1, 0, 0
87400, 0, 1, 0, 0
87600, 7, 0, 0, 0
87800, -10, 0, 0, 0
88000, -1, 0, 0, 0
88200, 7, 0, 0, 0
88400, -8, 0, 0, 0
88600, 2, 0, 0, 0
88800, 11, 0, 0, 0
89000, -1, 1, 0, 0
89200, 9, 0, 0, 0
89400, -4, 0, 0, 0
89600, 8, 1, 0, 0
89800, -3, 1, 0, 0
90000, 8, 0, -1, -1
90200, -1, 1, 1, 1
90400, 11, 0, 0, 0
90600, 1, 0, 0, 0
90800, -7, 1, 0, 0
91000, 7, 0, 0, 0
91200, -2, 0, 0, 0
91400, 13, 0, 0, 0
91600, 6, 0, 0, 0
91800, -1, 0, 0, 0
92000, -7, 0, 0, 0
92200, 10, 1, 0, 0
92400, 4, 1, 1, 1
92600, -1, 0, 0, 0
92800, -6, 0, 0, 0
93000, 13, 1, 1, 1
93200, 9, 0, 0, 0
93400, 6, 1, 0, 0
93600, 2, 0, 0, 0
93800, -1, 0, -1, -1
94000, -3, 0, 0, 0
94200, -4, 1, 0, 0
94400, -6, 0, 0, 0
94600, -6, 0, 0, 0
94800, -7, 0, 0, 0
95000, -7, 0, 0, 0
95200, -7, 0, 0, 0
95400, -6, 0, 0, 0
95600, -4, 0, 0, 0
95800, -3, 0, -1, -1
96000, -1, 0, -1, -1
96200, 2, 0, 0, 0
96400, 5, 0, 0, 0
96600, 8, 0, -1, -1
96800, 12, 0, 0, 0
97000, -6, 0, 0, 0
97200, -1, 1, 0, 0
97400, 4, 1, 1, 1
97600, 9, 0, 0, 0
97800, -7, 1, 0, 0
98000, -2, 0, -1, -1
98200, 6, 0, 0, 0
98400, -10, 0, -1, -1
98600, -2, 0, 0, 0
98800, 5, 0, 0, 0
99000, -7, 0, 0, 0
99200, 1, 0, 0, 0
99400, 10, 1, 1, 1
99600, -2, 0, 0, 0
99800, 7, 0, 0, 0
100000, -4, 0, 0, 0
101000, 9, 0, 0, 0
102000, -10, 0, 0, 0
103000, 2, 0, -1, -1
104000, 3, 0, -1, -1
105000, -6, 0, 0, 0
106000, -5, 1, 1, 1
107000, 3, 0, 0, 0
108000, 1, 0, -1, -1
109000, 9, 0, -1, -1
110000, 7, 0, 0, 0
111000, -5, 0, 0, 0
112000, 10, 0, 0, 0
113000, -4, 0, 0, 0
114000, 11, 0, 0, 0
115000, -4, 0, -1, -1
116000, 9, 0, 0, 0
117000, -6, 0, 0, 0
118000, 5, 0, 0, 0
119000, 7, 0, 0, 0
120000, 0, 1, 1, 1
121000, 0, 0, 0, 0
122000, 9, 0, 0, 0
123000, -8, 0, 0, 0
124000, 0, 1, 0, 0
125000, -1, 0, 0, 0
126000, 6, 1, 1, 1
127000, 3, 0, 0, 0
128000, 8, 0, 0, 0
129000, 6, 0, 0, 0
130000, -6, 0, 0, 0
131000, 6, 0, 0, 0
132000, -7, 0, 0, 0
133000, 4, 0, 0, 0
134000, 6, 0, 0, 0
135000, 1, 0, 0, 0
136000, 3, 1, 1, 1
137000, -5, 0, 0, 0
138000, -4, 0, 0, 0
139000, 3, 0, 0, 0
140000, 3, 0, 0, 0
141000, -6, 0, 0, 0
142000, 9, 1, 1, 1
143000, -1, 0, 0, 0
144000, -3, 1, 1, 1
145000, 2, 1, 1, 1
146000, -2, 0, 0, 0
147000, 1, 0, 0, 0
148000, -3, 0, 0, 0
149000, 0, 0, 0, 0
150000, -5, 0, 0, 0
151000, -3, 0, 0, 0
152000, 5, -1, -1, -1
153000, 5, -1, -1, -1
154000, -1, 0, 0, 0
155000, 0, 0, 0, 0
156000, 6, 0, 0, 0
157000, 5, 0, 0, 0
158000, -3, 0, 0, 0
159000, -5, 0, 0, 0
160000, 0, 0, 0, 0
161000, -3, 0, 0, 0
162000, 1, 1, 0, 0
163000, -3, 0, 0, 0
164000, -1, -1, -1, -1
165000, -5, 0, -1, -1
166000, -2, 0, 0, 0
167000, 6, 1, 0, 0
168000, 7, 0, 0, 0
169000, 0, 0, 0, 0
170000, 1, 0, 0, 0
171000, 7, 0, 0, 0
172000, 6, 0, 0, 0
173000, -1, 0, 0, 0
174000, -3, 0, 0, 0
175000, 1, 0, 0, 0
176000, -1, 0, 0, 0
177000, 3, 0, 0, 0
178000, 0, 0, 0, 0
179000, 2, 0, 0, 0
180000, -1, 0, 0, 0
181000, 1, 0, 0, 0
182000, -4, 0, 0, 0
183000, -3, 0, 0, 0
184000, 3, 0, 0, 0
185000, 4, 0, 0, 0
186000, -3, 0, 0, 0
187000, -3, 0, 0, 0
188000, 2, 0, 0, 0
189000, 0, 0, 0, 0
190000, 4, 0, 0, 0
191000, 2, 0, 0, 0
192000, 5, -1, -1, -1
193000, 2, 0, 0, 0
194000, 4, 0, -1, -1
195000, 1, 0, 0, 0
196000, 3, 0, 0, 0
197000, -2, 0, 0, 0
198000, -1, -1, -1, -1
199000, 5, 0, 0, 0
200000, 5, 0, 0, 0
201000, 0, 1, 1, 1
202000, -1, 0, 0, 0
203000, 3, 0, 0, 0
204000, 2, 0, 0, 0
205000, 5, -1, -1, -1
206000, 3, 1, 1, 1
207000, 6, 0, 0, 0
208000, 3, 0, 0, 0
209000, 4, 0, -1, -1
210000, 1, 0, 0, 0
211000, 3, 0, 0, 0
212000, -2, 0, -1, -1
213000, -1, 0, 0, 0
214000, 4, 0, 0, 0
215000, 4, 0, 0, 0
216000, -1, 0, 0, 0
217000, -2, 0, 0, 0
218000, 2, 0, 0, 0
219000, 0, 0, 0, 0
220000, 3, 0, 0, 0
221000, 1, 1, 1, 1
222000, 3, 0, 0, 0
223000, 0, 0, 0, 0
224000, 2, 0, 0, 0
225000, -1, 0, 0, 0
226000, -1, 0, 0, 0
227000, 4, 0, 0, 0
228000, 5, 0, 0, 0
229000, 0, 0, 0, 0
230000, 0, 0, 0, 0
231000, 3, 0, 0, 0
232000, 2, 0, 0, 0
233000, -4, 0, 0, 0
234000, 3, 0, 0, 0
235000, -3, 0, 0, 0
236000, 3, 0, 0, 0
237000, -4, 0, 0, 0
238000, 2, 0, 0, 0
239000, 3, 0, -1, -1
240000, -1, -1, -1, -1
241000, 0, 0, 0, 0
242000, 4, 0, -1, -1
243000, 5, 0, 0, 0
244000, -1, 0, 0, 0
245000, -2, -1, -1, -1
246000, 1, 0, -1, -1
247000, 0, 0, 0, 0
248000, 3, 0, 0, 0
249000, 1, 0, 0, 0
250000, 2, 0, -1, -1
251000, -1, 0, -1, -1
252000, 2, 1, 1, 1
253000, -2, 0, 0, 0
254000, -2, 0, 0, 0
255000, 2, -1, -1, -1
256000, 3, 1, 0, 0
257000, -2, 0, 0, 0
258000, -3, 0, 0, 0
259000, 1, 0, 0, 0
260000, 0, 0, 0, 0
261000, 2, 0, 0, 0
262000, 0, 0, 0, 0
263000, 2, 0, 0, 0
264000, 0, 0, 0, 0
265000, 1, 0, 0, 0
266000, -2, 0, 0, 0
267000, -2, 0, 0, 0
268000, 2, -1, -1, -1
269000, 3, 0, 0, 0
270000, -1, 0, 0, 0
271000, -2, -1, -1, -1
272000, 1, 0, 0, 0
273000, 0, 0, 0, 0
274000, 3, 0, 0, 0
275000, 0, 0, 0, 0
276000, 2, 0, 0, 0
277000, 0, 0, 0, 0
278000, 1, 0, 0, 0
279000, -2, 0, 0, 0
280000, -1, 0, 0, 0
281000, 3, 1, 1, 1
282000, 3, 0, 0, 0
283000, -1, 0, 0, 0
284000, -2, 0, 0, 0
285000, 2, 0, 0, 0
286000, 0, 0, 0, 0
287000, 2, 0, 0, 0
288000, 0, 0, -1, -1
289000, 3, 0, 0, 0
290000, 0, 0, 0, 0
291000, 1, 0, 0, 0
292000, -2, 0, 0, 0
293000, -1, 0, -1, -1
294000, 3, 0, 0, 0
295000, 3, 0, 0, 0
296000, -1, 0, 0, 0
297000, -2, 0, 0, 0
298000, 1, 0, 0, 0
299000, 0, 0, 0, 0
300000, 2, 1, 1, 1
301000, 0, 0, 0, 0
302000, 1, 0, 0, 0
303000, -1, 0, 0, 0
304000, 0, 0, 0, 0
305000, 4, 0, 0, 0
306000, -2, 0, 0, 0
307000, 1, 0, 0, 0
308000, 1, 0, 0, 0
309000, 4, 0, 0, 0
310000, 3, 0, -1, -1
311000, -1, 0, 0, 0
312000, -3, 0, 0, 0
313000, -1, 0, 0, 0
314000, 4, 0, 0, 0
315000, -1, 0, 0, 0
316000, 4, 1, 1, 1
317000, 4, 0, 0, 0
318000, 1, 0, 0, 0
319000, 1, -1, -1, -1
320000, -2, 0, 0, 0
321000, 4, 0, 0, 0
322000, 0, 0, 0, 0
323000, -1, 0, 0, 0
324000, 1, 0, 0, 0
325000, -1, 0, 0, 0
326000, 1, 0, 0, 0
327000, 0, 1, 1, 1
328000, 0, -1, -1, -1
329000, -2, 0, 0, 0
330000, -2, 0, 0, 0
331000, 2, 0, 0, 0
332000, 2, 0, 0, 0
333000, -2, 0, 0, 0
334000, 4, 0, 0, 0
335000, 0, 1, 0, 0
336000, -1, 0, 0, 0
337000, 1, 0, 0, 0
338000, -2, 0, 0, 0
339000, 0, 0, 0, 0
340000, 5, 1, 0, 0
341000, -2, 0, 0, 0
342000, 2, 0, 0, 0
343000, 2, 0, 0, 0
344000, -1, 0, 0, 0
345000, -2, -1, -1, -1
346000, 1, 0, 0, 0
347000, 0, 0, 0, 0
348000, 2, 0, 0, 0
349000, 1, 0, 0, 0
350000, 3, 0, 0, 0
351000, 1, 0, 0, 0
352000, 1, 0, 0, 0
353000, -1, 0, 0, 0
354000, -1, 0, 0, 0
355000, 2, 0, 0, 0
356000, 2, -1, -1, -1
357000, -2, -1, -1, -1
358000, -2, 0, 0, 0
359000, 0, 0, 0, 0
360000, -1, 0, 0, 0
361000, 1, 0, 0, 0
362000, -1, 0, 0, 0
363000, 0, 1, 0, 0
364000, -2, 1, 0, 0
365000, -2, 0, 0, 0
366000, 1, 0, -1, -1
367000, 1, 0, -1, -1
368000, -2, -1, -1, -1
369000, 4, 0, 0, 0
370000, -1, 0, 0, 0
371000, -2, 0, 0, 0
372000, 0, 0, 0, 0
373000, -1, 0, 0, 0
374000, 0, 0, 0, 0
375000, -2, 0, 0, 0
376000, -1, 0, 0, 0
377000, 1, -1, -1, -1
378000, 1, 0, 0, 0
379000, -1, 1, 0, 0
380000, -1, 0, 0, 0
381000, 0, 0, -1, -1
382000, -1, 0, 0, 0
383000, 1, -1, -1, -1
384000, 0, 0, 0, 0
385000, 1, 0, 0, 0
386000, -1, 0, 0, 0
387000, 0, 0, 0, 0
388000, 3, 0, 0, 0
389000, 3, 0, 0, 0
390000, 0, 0, 0, 0
391000, 0, 0, 0, 0
392000, 2, 0, 0, 0
393000, 2, 1, 0, 0
394000, 3, 0, 0, 0
395000, 2, 0, 0, 0
396000, 3, 0, 0, 0
397000, 0, 0, -1, -1
398000, 1, 0, 0, 0
399000, -1, -1, -1, -1
400000, 0, 1, 1, 1
401000, 2, 0, 0, 0
402000, 1, 0, 0, 0
403000, -1, 0, 0, 0
404000, 3, 0, 0, 0
405000, -1, 0, 0, 0
406000, -2, 0, 0, 0
407000, -1, 0, 0, 0
408000, 3, 0, 0, 0
409000, -2, 0, 0, 0
410000, 1, 0, 0, 0
411000, 1, 0, 0, 0
412000, -2, 0, 0, 0
413000, -2, 0, 0, 0
414000, 0, 0, 0, 0
415000, -1, 0, 0, 0
416000, 1, 0, 0, 0
417000, 0, 0, 0, 0
418000, 1, 0, 0, 0
419000, -1, 0, 0, 0
420000, 0, 0, 0, 0
421000, 2, 0, 0, 0
422000, 2, 0, 0, 0
423000, 0, 0, 0, 0
424000, -1, 0, -1, -1
425000, 1, 0, 0, 0
426000, 0, 0, 0, 0
427000, 2, -1, -1, -1
428000, 1, 0, 0, 0
429000, 2, 1, 0, 0
430000, 0, 0, 0, 0
431000, 0, 0, 0, 0
432000, -2, 0, 0, 0
433000, -1, 0, 0, 0
434000, 0, -1, -1, -1
435000, 1, 1, 1, 1
436000, 2, 0, 0, 0
437000, 1, 0, 0, 0
438000, 2, 0, 0, 0
439000, 1, 0, 0, 0
440000, 2, 0, 0, 0
441000, 0, 0, 0, 0
442000, 1, 1, 1, 1
443000, 3, 0, 0, 0
444000, -2, 0, 0, 0
445000, 0, 0, 0, 0
446000, -1, -1, -1, -1
447000, 2, 0, 0, 0
448000, 0, 0, 0, 0
449000, 1, -1, -1, -1
450000, 0, 0, 0, 0
451000, 1, 0, 0, 0
452000, -1, 0, 0, 0
453000, -1, 0, 0, 0
454000, 1, 0, 0, 0
455000, 2, 1, 1, 1
456000, -2, 0, 0, 0
457000, 2, -1, -1, -1
458000, -1, 0, 0, 0
459000, -2, 0, 0, 0
460000, -1, 0, 0, 0
461000, 2, -1, -1, -1
462000, -2, 0, 0, 0
463000, 1, 1, 0, 0
464000, 1, 0, 0, 0
465000, -1, 0, 0, 0
466000, 2, -1, -1, -1
467000, 0, 0, 0, 0
468000, -1, 0, 0, 0
469000, 1, 0, 0, 0
470000, -1, 0, 0, 0
471000, 0, 0, 0, 0
472000, -2, 0, 0, 0
473000, -1, 0, 0, 0
474000, 1, 0, 0, 0
475000, 1, 0, 0, 0
476000, -2, 0, 0, 0
477000, 1, -1, -1, -1
478000, -1, 0, 0, 0
479000, -2, 0, 0, 0
480000, -1, 0, 0, 0
481000, 2, 0, 0, 0
482000, -2, 0, 0, 0
483000, 1, 0, 0, 0
484000, 1, 0, 0, 0
485000, -1, 1, 0, 0
486000, -2, -1, -1, -1
487000, 0, 0, 0, 0
488000, 0, 0, 0, 0
489000, 1, 0, 0, 0
490000, 0, 0, 0, 0
491000, 1, 0, 0, 0
492000, -2, 0, 0, 0
493000, -1, 0, 0, 0
494000, 2, 0, 0, 0
495000, 1, 0, 0, 0
496000, -2, 0, -1, -1
497000, 3, 0, 0, 0
498000, -1, -1, -1, -1
499000, -1, 0, 0, 0
500000, 0, 0, 0, 0
501000, -2, 0, 0, 0
502000, -1, 0, 0, 0
503000, 2, 0, 0, 0
504000, 1, 0, 0, 0
505000, -1, -1, -1, -1
506000, -1, 0, 0, 0
507000, 1, 0, 0, 0
508000, -1, -1, -1, -1
509000, 1, 0, 0, 0
510000, -1, 0, 0, 0
511000, 0, 0, 0, 0
512000, -1, 0, 0, 0
513000, -1, 1, 1, 1
514000, 2, 1, 1, 1
515000, 1, 0, 0, 0
516000, -2, 0, 0, 0
517000, 2, 0, 0, 0
518000, -1, 0, 0, 0
519000, 2, 0, 0, 0
520000, -1, 0, 0, 0
521000, 2, 0, 0, 0
522000, 2, 0, 0, 0
523000, 0, 0, 0, 0
524000, 0, 0, 0, 0
525000, 2, 0, 0, 0
526000, 2, 0, 0, 0
527000, -1, 1, 0, 0
528000, 2, 0, 0, 0
529000, -1, 0, 0, 0
530000, 1, -1, -1, -1
531000, -2, 0, 0, 0
532000, 0, 0, 0, 0
533000, 1, 0, 0, 0
534000, -1, 0, 0, 0
535000, -2, 0, 0, 0
536000, 0, 0, 0, 0
537000, -1, 1, 0, 0
538000, 0, 0, 0, 0
539000, -2, 0, 0, 0
540000, -1, 0, 0, 0
541000, 2, 0, 0, 0
542000, 2, 0, 0, 0
543000, 0, 0, 0, 0
544000, 0, 0, 0, 0
545000, 1, -1, -1, -1
546000, 0, -1, -1, -1
547000, 2, 0, 0, 0
548000, 1, 0, 0, 0
549000, 2, 0, 0, 0
550000, 0, 0, 0, 0
551000, 0, 0, 0, 0
552000, 3, 1, 1, 1
553000, 2, 0, 0, 0
554000, 0, 0, 0, 0
555000, -1, -1, -1, -1
556000, 1, 0, 0, 0
557000, -1, -1, -1, -1
558000, 0, 0, 0, 0
559000, -1, 0, 0, 0
560000, 0, 1, 0, 0
561000, 2, 0, 0, 0
562000, 1, 0, 0, 0
563000, -1, 0, 0, 0
564000, -1, 0, 0, 0
565000, 0, 0, 0, 0
566000, -1, 0, 0, 0
567000, -1, 0, 0, 0
568000, 2, 0, 0, 0
569000, -2, -1, -1, -1
570000, 1, 0, 0, 0
571000, 0, -1, -1, -1
572000, -1, 1, 1, 1
573000, 2, 0, 0, 0
574000, -1, -1, -1, -1
575000, -1, 0, 0, 0
576000, -1, 0, 0, 0
577000, 2, 0, 0, 0
578000, 2, 0, 0, 0
579000, 1, 0, 0, 0
580000, 0, 0, 0, 0
581000, 2, 0, 0, 0
582000, 1, -1, -1, -1
583000, 0, 0, 0, 0
584000, -2, 0, 0, 0
585000, 0, 0, 0, 0
586000, 2, 1, 1, 1
587000, -1, 0, 0, 0
588000, 1, 1, 1, 1
589000, 1, 1, 1, 1
590000, -1, 0, 0, 0
591000, 2, 0, 0, 0
592000, -1, -1, -1, -1
593000, -2, -1, -1, -1
594000, -1, -1, -1, -1
595000, 2, 0, 0, 0
596000, -2, 0, 0, 0
597000, 1, 0, 0, 0
598000, 1, 0, 0, 0
599000, 2, 0, 0, 0
600000, 1, 0, 0, 0
601000, -1, 0, 0, 0
602000, 2, 0, 0, 0
603000, -1, 0, 0, 0
604000, 1, 0, 0, 0
605000, 2, 0, 0, 0
606000, 1, 0, 0, 0
607000, 1, 0, 0, 0
608000, 2, 0, 0, 0
609000, 2, 0, 0, 0
610000, -1, 0, 0, 0
611000, 2, 0, 0, 0
612000, 0, 0, 0, 0
613000, 1, 0, 0, 0
614000, 1, -1, -1, -1
615000, 0, -1, -1, -1
616000, 1, 1, 0, 0
617000, 2, 0, 0, 0
618000, 1, 0, 0, 0
619000, -1, 0, 0, 0
620000, 1, 0, -1, -1
621000, -1, 0, 0, 0
622000, 0, 0, 0, 0
623000, 2, 0, 0, 0
624000, -1, 0, 0, 0
625000, 0, 0, 0, 0
626000, 0, 0, 0, 0
627000, 0, 0, 0, 0
628000, 2, 0, 0, 0
629000, 1, 1, 1, 1
630000, 2, 1, 1, 1
631000, 0, 0, 0, 0
632000, 0, 0, 0, 0
633000, 2, 0, 0, 0
634000, 2, 0, 0, 0
635000, 0, 0, 0, 0
636000, -1, -1, -1, -1
637000, 0, 0, 0, 0
638000, -1, 0, 0, 0
639000, -1, 0, 0, 0
640000, 2, 0, 0, 0
641000, -2, 0, 0, 0
642000, 0, 0, 0, 0
643000, 0, 0, 0, 0
644000, 2, 0, 0, 0
645000, 0, -1, -1, -1
646000, 1, -1, -1, -1
647000, 0, 0, 0, 0
648000, 1, 1, 1, 1
649000, -1, 0, 0, 0
650000, -1, 0, 0, 0
651000, 1, 0, 0, 0
652000, 1, 0, 0, 0
653000, 2, 0, 0, 0
654000, 1, 0, 0, 0
655000, 2, 0, 0, 0
656000, 0, 0, 0, 0
657000, 1, 0, 0, 0
658000, 0, 1, 1, 1
659000, 0, 0, 0, 0
660000, 1, 0, 0, 0
661000, 0, 0, 0, 0
662000, 1, 0, 0, 0
663000, 1, 0, 0, 0
664000, 1, 0, 0, 0
665000, 0, 0, 0, 0
666000, 0, 0, 0, 0
667000, -2, -1, -1, -1
668000, 2, 0, 0, 0
669000, 1, 1, 1, 1
670000, -1, 0, 0, 0
671000, 0, 0, 0, 0
672000, 0, 1, 1, 1
673000, 0, 0, 0, 0
674000, 1, 0, -1, -1
675000, 2, 0, 0, 0
676000, 0, 0, 0, 0
677000, 0, 0, 0, 0
678000, 0, -1, -1, -1
679000, 0, 0, 0, 0
680000, 1, 0, 0, 0
681000, 0, 0, 0, 0
682000, 1, 1, 1, 1
683000, -1, 0, 0, 0
684000, -1, 0, 0, 0
685000, 0, 0, 0, 0
686000, 0, 0, 0, 0
687000, 1, 0, 0, 0
688000, 0, -1, -1, -1
689000, 1, 0, 0, 0
690000, 0, 0, 0, 0
691000, 0, 0, 0, 0
692000, 2, 0, 0, 0
693000, 1, 0, 0, 0
694000, -1, 0, 0, 0
695000, 1, -1, -1, -1
696000, -1, 0, 0, 0
697000, 1, -1, -1, -1
698000, -1, 0, 0, 0
699000, 1, 0, 0, 0
700000, 1, 0, 0, 0
701000, 0, 0, 0, 0
702000, -1, 0, 0, 0
703000, 0, 0, 0, 0
704000, 0, 1, 0, 0
705000, 0, 0, 0, 0
706000, 2, 0, 0, 0
707000, -1, 0, 0, 0
708000, 1, 0, 0, 0
709000, 1, 0, 0, 0
710000, -1, 1, 1, 1
711000, 1, 0, 0, 0
712000, -1, 0, 0, 0
713000, 1, -1, -1, -1
714000, -2, 0, 0, 0
715000, 1, 0, 0, 0
716000, 0, -1, -1, -1
717000, 0, 0, 0, 0
718000, -1, 0, 0, 0
719000, 0, 0, 0, 0
720000, 0, 0, 0, 0
721000, 1, 1, 1, 1
722000, -1, 0, 0, 0
723000, -1, 0, 0, 0
724000, 0, -1, -1, -1
725000, 1, 0, 0, 0
726000, 2, 0, 0, 0
727000, 1, 0, 0, 0
728000, -1, 0, 0, 0
729000, 1, 0, 0, 0
730000, 2, 0, 0, 0
731000, 1, 0, 0, 0
732000, 1, 0, 0, 0
733000, -1, 0, 0, 0
734000, -1, 0, 0, 0
735000, 0, 0, 0, 0
736000, -1, -1, -1, -1
737000, 0, 0, 0, 0
738000, 0, 1, 1, 1
739000, -1, 0, 0, 0
740000, 0, 0, 0, 0
741000, 1, 0, 0, 0
742000, 2, 0, 0, 0
743000, 1, 0, 0, 0
744000, -1, 0, 0, 0
745000, 1, -1, -1, -1
746000, 2, 0, 0, 0
747000, 1, 0, 0, 0
748000, 0, 0, 0, 0
749000, 2, 0, 0, 0
750000, 2, 0, 0, 0
751000, 0, 0, 0, 0
752000, 2, 0, 0, 0
753000, -1, 0, 0, 0
754000, 2, 0, 0, 0
755000, 1, 0, 0, 0
756000, 0, 0, 0, 0
757000, 0, 0, 0, 0
758000, 1, 0, 0, 0
759000, 0, 0, 0, 0
760000, 1, 0, 0, 0
761000, 0, 0, 0, 0
762000, 0, 0, -1, -1
763000, -1, 0, 0, 0
764000, -1, 0, 0, 0
765000, 0, 0, 0, 0
766000, 0, 0, 0, 0
767000, 1, 0, 0, 0
768000, -1, -1, -1, -1
769000, 0, 0, 0, 0
770000, -1, 0, 0, 0
771000, -1, -1, -1, -1
772000, 1, 0, 0, 0
773000, 0, 0, 0, 0
774000, 1, 0, 0, 0
775000, 2, 0, 0, 0
776000, 2, 0, 0, 0
777000, 1, 0, 0, 0
778000, 0, 0, 0, 0
779000, -1, 0, 0, 0
780000, -1, 0, 0, 0
781000, 0, 0, 0, 0
782000, -1, 0, 0, 0
783000, 0, -1, -1, -1
784000, 0, 0, 0, 0
785000, 0, 0, 0, 0
786000, 1, 0, 0, 0
787000, 2, 0, 0, 0
788000, 0, 1, 0, 0
789000, -1, 0, 0, 0
790000, 0, 0, 0, 0
791000, -1, 0, 0, 0
792000, 0, 0, 0, 0
793000, 2, 0, 0, 0
794000, -1, 0, 0, 0
795000, 1, 1, 1, 1
796000, 1, 1, 1, 1
797000, 1, 0, 0, 0
798000, 0, 0, 0, 0
799000, 1, 0, 0, 0
800000, 0, 0, 0, 0
801000, -1, -1, -1, -1
802000, 1, 0, 0, 0
803000, 0, -1, -1, -1
804000, -1, 0, 0, 0
805000, 1, 0, 0, 0
806000, -1, 0, 0, 0
807000, 1, 0, 0, 0
808000, 1, -1, -1, -1
809000, 0, 0, 0, 0
810000, 0, 0, 0, 0
811000, 1, 0, 0, 0
812000, 1, 1, 1, 1
813000, 1, 0, 0, -1
814000, 0, 0, 0, 0
815000, 0, 0, 0, 0
816000, 0, 0, 0, 0
817000, -1, 0, 0, 0
818000, 0, -1, -1, -1
819000, 0, -1, -1, -1
820000, 1, 0, 0, 0
821000, 0, 0, 0, 0
822000, 1, 0, 0, 0
823000, 0, 1, 0, 0
824000, 0, 0, 0, 0
825000, 0, -1, -1, -1
826000, 0, 0, 0, 0
827000, 1, 0, 0, 0
828000, 1, 0, 0, 0
829000, 1, 0, 0, 0
830000, 0, 0, 0, 0
831000, 0, 0, 0, 0
832000, 1, 0, 0, 0
833000, 1, 0, 0, 0
834000, -1, 0, 0, 0
835000, 1, 0, 0, 0
836000, -1, 0, 0, 0
837000, 1, 0, 0, 0
838000, 2, 1, 1, 1
839000, 0, 0, 0, 0
840000, -1, 0, 0, 0
841000, 0, -1, -1, -1
842000, -1, -1, -1, -1
843000, 0, 0, 0, 0
844000, 0, 0, 0, 0
845000, 0, 0, 0, 0
846000, 1, -1, -1, -1
847000, 1, 0, 0, 0
848000, 0, 0, 0, 0
849000, 2, 0, 0, 0
850000, 0, 0, 0, 0
851000, 1, 0, 0, 0
852000, 1, 0, 0, 0
853000, 1, 0, 0, 0
854000, 1, 0, 0, 0
855000, 1, 0, 0, 0
856000, 1, 0, 0, 0
857000, 2, 0, 0, 0
858000, 0, -1, -1, -1
859000, 1, 0, 0, 0
860000, -1, 0, 0, 0
861000, -1, 0, 0, 0
862000, 1, 0, 0, 0
863000, 0, 0, 0, 0
864000, 1, 0, 0, 0
865000, 0, 0, 0, 0
866000, 0, 0, 0, 0
867000, -1, 0, 0, 0
868000, -1, 0, 0, 0
869000, 0, -1, -1, -1
870000, 0, 0, 0, 0
871000, 1, 0, 0, 0
872000, 0, 0, 0, 0
873000, 1, 0, 0, 0
874000, 0, 1, 1, 1
875000, -1, 0, 0, 0
876000, 0, 0, 0, 0
877000, 0, 0, 0, 0
878000, 1, 0, 0, 0
879000, 0, 0, 0, 0
880000, 0, 0, 0, 0
881000, -1, 0, 0, 0
882000, 1, 0, 0, 0
883000, 0, 0, 0, 0
884000, 0, 0, 0, 0
885000, 1, 0, 0, 0
886000, 0, 0, 0, 0
887000, 0, 0, 0, 0
888000, 0, 1, 1, 1
889000, -1, 0, -1, -1
890000, 0, 0, 0, 0
891000, 0, 0, 0, 0
892000, 1, 0, 0, 0
893000, 0, 0, 0, 0
894000, 0, -1, -1, -1
895000, -1, -1, -1, -1
896000, -1, 0, 0, 0
897000, 0, 0, 0, 0
898000, 0, 0, 0, 0
899000, 0, 0, -1, -1
900000, 0, 0, 0, 0
901000, 0, 0, 0, 0
902000, -1, 0, 0, 0
903000, -1, 0, 0, 0
904000, 1, 0, 0, 0
905000, 0, 0, 0, 0
906000, 0, 0, 0, 0
907000, 0, 0, 0, 0
908000, 1, 0, 0, 0
909000, -1, 0, 0, 0
910000, -1, 0, 0, 0
911000, 1, 0, 0, 0
912000, 0, 0, 0, 0
913000, 1, 0, 0, 0
914000, 0, 0, 0, 0
915000, 1, 0, 0, 0
916000, 0, 0, 0, 0
917000, 0, 0, 0, 0
918000, 1, 0, 0, 0
919000, 0, 0, 0, 0
920000, 1, 0, 0, 0
921000, 0, 0, 0, 0
922000, 1, 0, 0, 0
923000, -1, 0, 0, 0
924000, -1, 0, 0, 0
925000, 0, 0, 0, 0
926000, 0, 0, 0, 0
927000, 0, 0, 0, 0
928000, 0, 0, 0, 0
929000, 0, 0, 0, 0
930000, 1, 0, 0, 0
931000, 2, 1, 1, 1
932000, 0, 0, 0, 0
933000, -1, 0, 0, 0
934000, 0, 0, 0, 0
935000, 1, 0, -1, -1
936000, -1, 0, 0, 0
937000, 0, 0, 0, 0
938000, 0, 0, 0, 0
939000, 0, 1, 1, 1
940000, 2, 0, 0, 0
941000, -1, 0, 0, 0
942000, 1, 0, 0, 0
943000, 1, 0, 0, 0
944000, 0, 0, 0, 0
945000, 0, 0, 0, 0
946000, 0, 0, 0, 0
947000, 0, 0, 0, 0
948000, 0, -1, -1, -1
949000, 0, 0, 0, 0
950000, 0, 0, 0, 0
951000, 2, 0, 0, 0
952000, 1, 0, 0, 0
953000, 0, 0, 0, 0
954000, 1, -1, -1, -1
955000, -1, 0, 0, 0
956000, 1, 0, 0, 0
957000, 1, 0, 0, 0
958000, 0, 0, 0, 0
959000, -1, 0, 0, 0
960000, 0, 0, 0, 0
961000, 0, 0, 0, 0
962000, 1, 0, 0, 0
963000, 0, 0, 0, 0
964000, 0, 0, 0, 0
965000, 0, 0, 0, 0
966000, 0, 0, 0, 0
967000, 1, 0, 0, 0
968000, 0, 0, 0, 0
969000, 1, 0, 0, 0
970000, 0, 0, 0, 0
971000, 0, 0, 0, 0
972000, 0, 0, 0, 0
973000, 0, 0, 0, 0
974000, 1, 0, 0, 0
975000, 0, -1, -1, -1
976000, 0, 0, 0, 0
977000, -1, 0, 0, 0
978000, 0, 0, 0, 0
979000, 0, 0, 0, 0
980000, 0, 0, 0, 0
981000, 0, 0, 0, 0
982000, 0, 0, 0, 0
983000, 0, 0, 0, 0
984000, 2, 0, 0, 0
985000, 1, 0, 0, 0
986000, -1, 0, 0, 0
987000, -1, 0, 0, 0
988000, 0, 0, 0, 0
989000, 1, 0, 0, 0
990000, 1, 0, 0, 0
991000, 0, 0, 0, 0
992000, 0, 0, 0, 0
993000, 1, 0, 0, 0
994000, 0, 0, 0, 0
995000, 1, 0, 0, 0
996000, -1, -1, -1, -1
997000, 0, 0, 0, 0
998000, 1, 0, 0, 0
999000, 1, 0, 0, 0


==> plots/exp_accuracy.csv <==
13, 2, 27, 0.203991
13, 2, 28, 0.0989865
13, 2, 29, 0.0717912
13, 2, 30, 0.0594718
13, 2, 31, 0.040477
13, 2, 32, 0.0352604
13, 2, 33, 0.0312169
13, 2, 34, 0.0310735
13, 2, 35, 0.0305995
13, 2, 36, 0.0301745
13, 2, 37, 0.0301087
13, 1, 27, 0.146188
13, 1, 28, 0.0711092
13, 1, 29, 0.0577103
13, 1, 30, 0.0523574
13, 1, 31, 0.0369653
13, 1, 32, 0.0334702
13, 1, 33, 0.0303494
13, 1, 34, 0.0306475
13, 1, 35, 0.0303759
13, 1, 36, 0.0300684
13, 1, 37, 0.0300564
13, 0, 27, 0.118919
13, 0, 28, 0.0578292
13, 0, 29, 0.0506458
13, 0, 30, 0.0487531
13, 0, 31, 0.0352191
13, 0, 32, 0.032606
13, 0, 33, 0.0299525
13, 0, 34, 0.0304255
13, 0, 35, 0.0302734
13, 0, 36, 0.030013
13, 0, 37, 0.0300314
14, 2, 27, 0.208534
14, 2, 28, 0.0962391
14, 2, 29, 0.0534501
14, 2, 30, 0.0391742
14, 2, 31, 0.0191031
14, 2, 32, 0.0133385
14, 2, 33, 0.00906022
14, 2, 34, 0.00876131
14, 2, 35, 0.00823143
14, 2, 36, 0.00777585
14, 2, 37, 0.00769175
14, 1, 27, 0.150571
14, 1, 28, 0.0675326
14, 1, 29, 0.0391845
14, 1, 30, 0.0318598
14, 1, 31, 0.0155245
14, 1, 32, 0.0115278
14, 1, 33, 0.00818139
14, 1, 34, 0.00832706
14, 1, 35, 0.00801233
14, 1, 36, 0.00766509
14, 1, 37, 0.00763672
14, 0, 27, 0.12259
14, 0, 28, 0.0539828
14, 0, 29, 0.0321198
14, 0, 30, 0.0282057
14, 0, 31, 0.013777
14, 0, 32, 0.0106426
14, 0, 33, 0.0077743
14, 0, 34, 0.00810554
14, 0, 35, 0.00789658
14, 0, 36, 0.00761161
14, 0, 37, 0.00761023
15, 2, 27, 0.22082
15, 2, 28, 0.100958
15, 2, 29, 0.0544776
15, 2, 30, 0.0383903
15, 2, 31, 0.0145425
15, 2, 32, 0.00824175
15, 2, 33, 0.00373374
15, 2, 34, 0.00329656
15, 2, 35, 0.00269239
15, 2, 36, 0.00221032
15, 2, 37, 0.00211332
15, 1, 27, 0.162924
15, 1, 28, 0.0722263
15, 1, 29, 0.0402864
15, 1, 30, 0.0310245
15, 1, 31, 0.0108944
15, 1, 32, 0.00641684
15, 1, 33, 0.00286557
15, 1, 34, 0.00284734
15, 1, 35, 0.00247913
15, 1, 36, 0.00209148
15, 1, 37, 0.0020576
15, 0, 27, 0.13464
15, 0, 28, 0.0585618
15, 0, 29, 0.0331827
15, 0, 30, 0.0273145
15, 0, 31, 0.00916857
15, 0, 32, 0.00552236
15, 0, 33, 0.0024652
15, 0, 34, 0.00263288
15, 0, 35, 0.00236339
15, 0, 36, 0.00204057
15, 0, 37, 0.00202406


==> plots/exp_cordic_accuracy.csv <==
30, 0.339983
31, 0.209011
32, 0.068089
33, 0.0341652
34, 0.0171869
35, 0.00871213
36, 0.00446863
37, 0.00229889
38, 0.00121334
39, 0.000675548
40, 0.000408631

iters 27 widths 32 4
27, 0.198823
iters 28 widths 33 4
28, 0.0998194
iters 29 widths 34 4
29, 0.0495666
iters 30 widths 35 4
30, 0.0247237
iters 31 widths 36 4
31, 0.0125245
iters 32 widths 38 4
32, 0.00600529
iters 33 widths 39 4
33, 0.00300677
iters 34 widths 40 4
34, 0.00148971
iters 35 widths 41 4

use this:

    const int L = ZW > 40 ? ZW - ZI + (XtraIters<ZW-ZI>::B0 +
                                       XtraIters<ZW-ZI>::B1 +
                                       XtraIters<ZW-ZI>::B2) :
      ZW - ZI;


==> plots/log_accuracy.csv <==
26, 14, 0, 10, 0.200045
27, 14, 0, 10, 0.122374
28, 14, 0, 10, 0.104205
29, 14, 0, 10, 0.102904
30, 14, 0, 10, 0.105785
31, 14, 0, 10, 0.100713
32, 14, 0, 10, 0.100113
33, 14, 0, 10, 0.0990054
34, 14, 0, 10, 0.0997556
35, 14, 0, 10, 0.099854
36, 14, 0, 10, 0.099763
29, 14, 0, 9, 0.197038
30, 14, 0, 9, 0.200205
31, 14, 0, 9, 0.195117
32, 14, 0, 9, 0.194493
33, 14, 0, 9, 0.193403
34, 14, 0, 9, 0.194143
35, 14, 0, 9, 0.194221
36, 14, 0, 9, 0.194154
26, 14, 1, 10, 0.146345
27, 14, 1, 10, 0.0971088
28, 14, 1, 10, 0.0878355
29, 14, 1, 10, 0.0923082
30, 14, 1, 10, 0.0996056
31, 14, 1, 10, 0.0976373
32, 14, 1, 10, 0.0985048
33, 14, 1, 10, 0.0982695
34, 14, 1, 10, 0.0993122
35, 14, 1, 10, 0.0996516
36, 14, 1, 10, 0.0996689
29, 14, 1, 9, 0.185386
30, 14, 1, 9, 0.193941
31, 14, 1, 9, 0.191965
32, 14, 1, 9, 0.192913
33, 14, 1, 9, 0.192673
34, 14, 1, 9, 0.193703
35, 14, 1, 9, 0.194026
36, 14, 1, 9, 0.194057
26, 14, 2, 10, 0.212842
27, 14, 2, 10, 0.115363
28, 14, 2, 10, 0.0801257
29, 14, 2, 10, 0.0794138
30, 14, 2, 10, 0.0893202
31, 14, 2, 10, 0.0920895
32, 14, 2, 10, 0.0954646
33, 14, 2, 10, 0.0966713
34, 14, 2, 10, 0.0985063
35, 14, 2, 10, 0.0992123
36, 14, 2, 10, 0.0994784
27, 14, 2, 9, 0.158355
28, 14, 2, 9, 0.153193
29, 14, 2, 9, 0.167591
30, 14, 2, 9, 0.182547
31, 14, 2, 9, 0.18603
32, 14, 2, 9, 0.189778
33, 14, 2, 9, 0.191063
34, 14, 2, 9, 0.192914
35, 14, 2, 9, 0.1936
36, 14, 2, 9, 0.193866
27, 14, 3, 10, 0.279552
28, 14, 3, 10, 0.127739
29, 14, 3, 10, 0.0777668
30, 14, 3, 10, 0.0772912
31, 14, 3, 10, 0.0835349
32, 14, 3, 10, 0.0902648
33, 14, 3, 10, 0.0937925
34, 14, 3, 10, 0.0969588
35, 14, 3, 10, 0.0984351
36, 14, 3, 10, 0.0990347
27, 14, 3, 9, 0.248501
28, 14, 3, 9, 0.154453
29, 14, 3, 9, 0.147759
30, 14, 3, 9, 0.165051
31, 14, 3, 9, 0.175697
32, 14, 3, 9, 0.184035
33, 14, 3, 9, 0.188034
34, 14, 3, 9, 0.191353
35, 14, 3, 9, 0.192844
36, 14, 3, 9, 0.19342
28, 14, 4, 10, 0.313315
29, 14, 4, 10, 0.132379
30, 14, 4, 10, 0.0774147
31, 14, 4, 10, 0.0744329
32, 14, 4, 10, 0.0821714
33, 14, 4, 10, 0.0887778
34, 14, 4, 10, 0.0940781
35, 14, 4, 10, 0.096911
36, 14, 4, 10, 0.0982497
28, 14, 4, 9, 0.271128
29, 14, 4, 9, 0.154723
30, 14, 4, 9, 0.146313
31, 14, 4, 9, 0.159993
32, 14, 4, 9, 0.173963
33, 14, 4, 9, 0.182388
34, 14, 4, 9, 0.188338
35, 14, 4, 9, 0.191301
36, 14, 4, 9, 0.192664
26, 15, 0, 10, 0.175595
27, 15, 0, 10, 0.0865541
28, 15, 0, 10, 0.0616066
29, 15, 0, 10, 0.0567354
30, 15, 0, 10, 0.0580168
31, 15, 0, 10, 0.0503214
32, 15, 0, 10, 0.04931
33, 15, 0, 10, 0.0480231
34, 15, 0, 10, 0.0486793
35, 15, 0, 10, 0.0487505
36, 15, 0, 10, 0.0486369
26, 15, 0, 9, 0.219415
27, 15, 0, 9, 0.130551
28, 15, 0, 9, 0.107412
29, 15, 0, 9, 0.103733
30, 15, 0, 9, 0.105404
31, 15, 0, 9, 0.0976849
32, 15, 0, 9, 0.0966319
33, 15, 0, 9, 0.0953566
34, 15, 0, 9, 0.0960091
35, 15, 0, 9, 0.096069
36, 15, 0, 9, 0.0959703
28, 15, 0, 8, 0.201305
29, 15, 0, 8, 0.19817
30, 15, 0, 8, 0.200092
31, 15, 0, 8, 0.192404
32, 15, 0, 8, 0.191325
33, 15, 0, 8, 0.190083
34, 15, 0, 8, 0.190715
35, 15, 0, 8, 0.190771
36, 15, 0, 8, 0.190692
26, 15, 1, 10, 0.130008
27, 15, 1, 10, 0.0685863
28, 15, 1, 10, 0.0487638
29, 15, 1, 10, 0.0470668
30, 15, 1, 10, 0.0518105
31, 15, 1, 10, 0.0473133
32, 15, 1, 10, 0.0477009
33, 15, 1, 10, 0.0472755
34, 15, 1, 10, 0.0482542
35, 15, 1, 10, 0.0485363
36, 15, 1, 10, 0.0485326
26, 15, 1, 9, 0.158263
27, 15, 1, 9, 0.101478
28, 15, 1, 9, 0.0895495
29, 15, 1, 9, 0.0926195
30, 15, 1, 9, 0.0989949
31, 15, 1, 9, 0.0945261
32, 15, 1, 9, 0.0950306
33, 15, 1, 9, 0.0945831
34, 15, 1, 9, 0.0955893
35, 15, 1, 9, 0.0958557
36, 15, 1, 9, 0.0958659
28, 15, 1, 8, 0.179921
29, 15, 1, 8, 0.186198
30, 15, 1, 8, 0.193562
31, 15, 1, 8, 0.189157
32, 15, 1, 8, 0.189744
33, 15, 1, 8, 0.189324
34, 15, 1, 8, 0.190302
35, 15, 1, 8, 0.190571
36, 15, 1, 8, 0.190578
26, 15, 2, 10, 0.220164
27, 15, 2, 10, 0.115339
28, 15, 2, 10, 0.0585357
29, 15, 2, 10, 0.0403335
30, 15, 2, 10, 0.0426445
31, 15, 2, 10, 0.042522
32, 15, 2, 10, 0.0448708
33, 15, 2, 10, 0.0457945
34, 15, 2, 10, 0.0474466
35, 15, 2, 10, 0.0480956
36, 15, 2, 10, 0.048323
26, 15, 2, 9, 0.207213
27, 15, 2, 9, 0.113345
28, 15, 2, 9, 0.0795385
29, 15, 2, 9, 0.0788733
30, 15, 2, 9, 0.0881442
31, 15, 2, 9, 0.0889788
32, 15, 2, 9, 0.0920054
33, 15, 2, 9, 0.0930478
34, 15, 2, 9, 0.0947728
35, 15, 2, 9, 0.0954268
36, 15, 2, 9, 0.0956573
28, 15, 2, 8, 0.154206
29, 15, 2, 8, 0.167685
30, 15, 2, 8, 0.181701
31, 15, 2, 8, 0.183178
32, 15, 2, 8, 0.186584
33, 15, 2, 8, 0.187732
34, 15, 2, 8, 0.189494
35, 15, 2, 8, 0.190168
36, 15, 2, 8, 0.190377
27, 15, 3, 10, 0.308993
28, 15, 3, 10, 0.141686
29, 15, 3, 10, 0.061254
30, 15, 3, 10, 0.0384101
31, 15, 3, 10, 0.0373187
32, 15, 3, 10, 0.0406567
33, 15, 3, 10, 0.0432619
34, 15, 3, 10, 0.0459612
35, 15, 3, 10, 0.0473157
36, 15, 3, 10, 0.0478887
27, 15, 3, 9, 0.274258
28, 15, 3, 9, 0.12564
29, 15, 3, 9, 0.0771703
30, 15, 3, 9, 0.0757119
31, 15, 3, 9, 0.0806361
32, 15, 3, 9, 0.0867826
33, 15, 3, 9, 0.0902097
34, 15, 3, 9, 0.0932265
35, 15, 3, 9, 0.0946481
36, 15, 3, 9, 0.0952234
27, 15, 3, 8, 0.245524
28, 15, 3, 8, 0.154649
29, 15, 3, 8, 0.147532
30, 15, 3, 8, 0.163769
31, 15, 3, 8, 0.172862
32, 15, 3, 8, 0.18077
33, 15, 3, 8, 0.184647
34, 15, 3, 8, 0.187924
35, 15, 3, 8, 0.1893
36, 15, 3, 8, 0.189955
28, 15, 4, 10, 0.351027
29, 15, 4, 10, 0.152499
30, 15, 4, 10, 0.0630901
31, 15, 4, 10, 0.0387181
32, 15, 4, 10, 0.0364072
33, 15, 4, 10, 0.0394633
34, 15, 4, 10, 0.0434444
35, 15, 4, 10, 0.0458599
36, 15, 4, 10, 0.0471191
28, 15, 4, 9, 0.311325
29, 15, 4, 9, 0.13265
30, 15, 4, 9, 0.0766642
31, 15, 4, 9, 0.072124
32, 15, 4, 9, 0.0790327
33, 15, 4, 9, 0.0852274
34, 15, 4, 9, 0.0904127
35, 15, 4, 9, 0.0931326
36, 15, 4, 9, 0.0944456
28, 15, 4, 8, 0.269226
29, 15, 4, 8, 0.155002
30, 15, 4, 8, 0.145323
31, 15, 4, 8, 0.157394
32, 15, 4, 8, 0.170781
33, 15, 4, 8, 0.178962
34, 15, 4, 8, 0.18487
35, 15, 4, 8, 0.187793
36, 15, 4, 8, 0.189115
26, 14, 0, 13, 0.130375
27, 14, 0, 13, 0.0539448
28, 14, 0, 13, 0.0287543
29, 14, 0, 13, 0.0220427
30, 14, 0, 13, 0.0229808
31, 14, 0, 13, 0.0179426
32, 14, 0, 13, 0.0171123
33, 14, 0, 13, 0.0160869
34, 14, 0, 13, 0.0167826
35, 14, 0, 13, 0.0168911
36, 14, 0, 13, 0.0168099
26, 14, 0, 12, 0.138637
27, 14, 0, 12, 0.0610041
28, 14, 0, 12, 0.0376898
29, 14, 0, 12, 0.0330078
30, 14, 0, 12, 0.0347627
31, 14, 0, 12, 0.0297145
32, 14, 0, 12, 0.0289736
33, 14, 0, 12, 0.0279264
34, 14, 0, 12, 0.0286406
35, 14, 0, 12, 0.0287569
36, 14, 0, 12, 0.0286752
26, 14, 0, 11, 0.157662
27, 14, 0, 11, 0.0794847
28, 14, 0, 11, 0.0588052
29, 14, 0, 11, 0.0560725
30, 14, 0, 11, 0.0585446
31, 14, 0, 11, 0.0534938
32, 14, 0, 11, 0.0528308
33, 14, 0, 11, 0.0517339
34, 14, 0, 11, 0.0524884
35, 14, 0, 11, 0.0525914
36, 14, 0, 11, 0.0524991
26, 14, 1, 13, 0.114601
27, 14, 1, 13, 0.0599196
28, 14, 1, 13, 0.0303969
29, 14, 1, 13, 0.017885
30, 14, 1, 13, 0.0178576
31, 14, 1, 13, 0.0154217
32, 14, 1, 13, 0.0157319
33, 14, 1, 13, 0.0154053
34, 14, 1, 13, 0.0163638
35, 14, 1, 13, 0.0166904
36, 14, 1, 13, 0.0167073
26, 14, 1, 12, 0.115706
27, 14, 1, 12, 0.0596706
28, 14, 1, 12, 0.0334136
29, 14, 1, 12, 0.0262306
30, 14, 1, 12, 0.0291206
31, 14, 1, 12, 0.0269397
32, 14, 1, 12, 0.0274847
33, 14, 1, 12, 0.0272132
34, 14, 1, 12, 0.0282184
35, 14, 1, 12, 0.0285601
36, 14, 1, 12, 0.0285753
26, 14, 1, 11, 0.122107
27, 14, 1, 11, 0.0665313
28, 14, 1, 11, 0.0479708
29, 14, 1, 11, 0.0470431
30, 14, 1, 11, 0.0525696
31, 14, 1, 11, 0.0505498
32, 14, 1, 11, 0.0512711
33, 14, 1, 11, 0.0509777
34, 14, 1, 11, 0.0520442
35, 14, 1, 11, 0.0523895
36, 14, 1, 11, 0.0524002
26, 14, 2, 13, 0.249711
27, 14, 2, 13, 0.138754
28, 14, 2, 13, 0.068663
29, 14, 2, 13, 0.0285333
30, 14, 2, 13, 0.015028
31, 14, 2, 13, 0.0128591
32, 14, 2, 13, 0.0136465
33, 14, 2, 13, 0.0142529
34, 14, 2, 13, 0.0156444
35, 14, 2, 13, 0.0162745
36, 14, 2, 13, 0.016517
26, 14, 2, 12, 0.242068
27, 14, 2, 12, 0.130731
28, 14, 2, 12, 0.0624053
29, 14, 2, 12, 0.0290917
30, 14, 2, 12, 0.0231735
31, 14, 2, 12, 0.0230632
32, 14, 2, 12, 0.0249684
33, 14, 2, 12, 0.0258569
34, 14, 2, 12, 0.0274661
35, 14, 2, 12, 0.0281365
36, 14, 2, 12, 0.0283763
26, 14, 2, 11, 0.229128
27, 14, 2, 11, 0.11904
28, 14, 2, 11, 0.0597887
29, 14, 2, 11, 0.041275
30, 14, 2, 11, 0.0440479
31, 14, 2, 11, 0.0456782
32, 14, 2, 11, 0.0484712
33, 14, 2, 11, 0.0495154
34, 14, 2, 11, 0.0512632
35, 14, 2, 11, 0.051945
36, 14, 2, 11, 0.0522127
27, 14, 3, 13, 0.345918
28, 14, 3, 13, 0.17115
29, 14, 3, 13, 0.0757645
30, 14, 3, 13, 0.0292622
31, 14, 3, 13, 0.0154919
32, 14, 3, 13, 0.0121108
33, 14, 3, 13, 0.0126937
34, 14, 3, 13, 0.0144545
35, 14, 3, 13, 0.0155849
36, 14, 3, 13, 0.0160995
27, 14, 3, 12, 0.334766
28, 14, 3, 12, 0.160575
29, 14, 3, 12, 0.0677015
30, 14, 3, 12, 0.0287737
31, 14, 3, 12, 0.0211559
32, 14, 3, 12, 0.0218353
33, 14, 3, 12, 0.0236884
34, 14, 3, 12, 0.0260948
35, 14, 3, 12, 0.0273975
36, 14, 3, 12, 0.0279549
27, 14, 3, 11, 0.31383
28, 14, 3, 11, 0.143263
29, 14, 3, 11, 0.0616228
30, 14, 3, 11, 0.0399339
31, 14, 3, 11, 0.039894
32, 14, 3, 11, 0.0440781
33, 14, 3, 11, 0.0469404
34, 14, 3, 11, 0.0497818
35, 14, 3, 11, 0.0511877
36, 14, 3, 11, 0.0517654
28, 14, 4, 13, 0.385888
29, 14, 4, 13, 0.181589
30, 14, 4, 13, 0.0784521
31, 14, 4, 13, 0.0348918
32, 14, 4, 13, 0.0159932
33, 14, 4, 13, 0.011878
34, 14, 4, 13, 0.0128316
35, 14, 4, 13, 0.0144046
36, 14, 4, 13, 0.0154263
28, 14, 4, 12, 0.374122
29, 14, 4, 12, 0.170547
30, 14, 4, 12, 0.0700248
31, 14, 4, 12, 0.0319668
32, 14, 4, 12, 0.0209453
33, 14, 4, 12, 0.0210866
34, 14, 4, 12, 0.0239058
35, 14, 4, 12, 0.0260451
36, 14, 4, 12, 0.0272292
28, 14, 4, 11, 0.351682
29, 14, 4, 11, 0.151707
30, 14, 4, 11, 0.0627572
31, 14, 4, 11, 0.0398458
32, 14, 4, 11, 0.0389735
33, 14, 4, 11, 0.0428988
34, 14, 4, 11, 0.0472046
35, 14, 4, 11, 0.0497245
36, 14, 4, 11, 0.051014
26, 15, 0, 13, 0.142294
27, 15, 0, 13, 0.0562992
28, 15, 0, 13, 0.0272845
29, 15, 0, 13, 0.0175625
30, 15, 0, 13, 0.0167146
31, 15, 0, 13, 0.00911818
32, 15, 0, 13, 0.0078345
33, 15, 0, 13, 0.00664455
34, 15, 0, 13, 0.00717804
35, 15, 0, 13, 0.00723514
36, 15, 0, 13, 0.00712782
26, 15, 0, 12, 0.14643
27, 15, 0, 12, 0.0594613
28, 15, 0, 12, 0.0308631
29, 15, 0, 12, 0.0225397
30, 15, 0, 12, 0.0225485
31, 15, 0, 12, 0.0148569
32, 15, 0, 12, 0.0137053
33, 15, 0, 12, 0.0124822
34, 15, 0, 12, 0.0130605
35, 15, 0, 12, 0.0131224
36, 15, 0, 12, 0.0130136
26, 15, 0, 11, 0.155742
27, 15, 0, 11, 0.0672215
28, 15, 0, 11, 0.0401015
29, 15, 0, 11, 0.0336066
30, 15, 0, 11, 0.0344046
31, 15, 0, 11, 0.0267127
32, 15, 0, 11, 0.0256495
33, 15, 0, 11, 0.0243751
34, 15, 0, 11, 0.0250077
35, 15, 0, 11, 0.0250637
36, 15, 0, 11, 0.0249475
26, 15, 1, 13, 0.118514
27, 15, 1, 13, 0.0598789
28, 15, 1, 13, 0.0301828
29, 15, 1, 13, 0.0151548
30, 15, 1, 13, 0.0117681
31, 15, 1, 13, 0.00710134
32, 15, 1, 13, 0.00659725
33, 15, 1, 13, 0.00606531
34, 15, 1, 13, 0.00680105
35, 15, 1, 13, 0.00702549
36, 15, 1, 13, 0.00702326
26, 15, 1, 12, 0.11907
27, 15, 1, 12, 0.0594085
28, 15, 1, 12, 0.0300684
29, 15, 1, 12, 0.0176339
30, 15, 1, 12, 0.0170029
31, 15, 1, 12, 0.0123917
32, 15, 1, 12, 0.0122964
33, 15, 1, 12, 0.0118109
34, 15, 1, 12, 0.0126629
35, 15, 1, 12, 0.0129111
36, 15, 1, 12, 0.0129078
26, 15, 1, 11, 0.121965
27, 15, 1, 11, 0.0599728
28, 15, 1, 11, 0.0336068
29, 15, 1, 11, 0.026043
30, 15, 1, 11, 0.0284456
31, 15, 1, 11, 0.0238996
32, 15, 1, 11, 0.0241305
33, 15, 1, 11, 0.0236364
34, 15, 1, 11, 0.0245813
35, 15, 1, 11, 0.0248537
36, 15, 1, 11, 0.0248438
26, 15, 2, 13, 0.242475
27, 15, 2, 13, 0.138122
28, 15, 2, 13, 0.0707284
29, 15, 2, 13, 0.0303573
30, 15, 2, 13, 0.0120893
31, 15, 2, 13, 0.00728656
32, 15, 2, 13, 0.00549966
33, 15, 2, 13, 0.00535588
34, 15, 2, 13, 0.00616472
35, 15, 2, 13, 0.00665109
36, 15, 2, 13, 0.00683562
26, 15, 2, 12, 0.238571
27, 15, 2, 12, 0.133851
28, 15, 2, 12, 0.0666371
29, 15, 2, 12, 0.0280473
30, 15, 2, 12, 0.0137949
31, 15, 2, 12, 0.0105332
32, 15, 2, 12, 0.0103771
33, 15, 2, 12, 0.0107271
34, 15, 2, 12, 0.0119549
35, 15, 2, 12, 0.0125104
36, 15, 2, 12, 0.0127124
26, 15, 2, 11, 0.232013
27, 15, 2, 11, 0.126138
28, 15, 2, 11, 0.0606954
29, 15, 2, 11, 0.0282592
30, 15, 2, 11, 0.0217981
31, 15, 2, 11, 0.020333
32, 15, 2, 11, 0.0216691
33, 15, 2, 11, 0.0223228
34, 15, 2, 11, 0.0238139
35, 15, 2, 11, 0.0244262
36, 15, 2, 11, 0.0246486
27, 15, 3, 13, 0.346407
28, 15, 3, 13, 0.174912
29, 15, 3, 13, 0.0808294
30, 15, 3, 13, 0.0328377
31, 15, 3, 13, 0.0164878
32, 15, 3, 13, 0.00757859
33, 15, 3, 13, 0.00527626
34, 15, 3, 13, 0.00538168
35, 15, 3, 13, 0.00608612
36, 15, 3, 13, 0.00648048
27, 15, 3, 12, 0.340697
28, 15, 3, 12, 0.169272
29, 15, 3, 12, 0.0758493
30, 15, 3, 12, 0.0295203
31, 15, 3, 12, 0.0151773
32, 15, 3, 12, 0.00992048
33, 15, 3, 12, 0.00954401
34, 15, 3, 12, 0.0108311
35, 15, 3, 12, 0.0118298
36, 15, 3, 12, 0.0123287
27, 15, 3, 11, 0.329818
28, 15, 3, 11, 0.158891
29, 15, 3, 11, 0.0676385
30, 15, 3, 11, 0.0280741
31, 15, 3, 11, 0.0195491
32, 15, 3, 11, 0.0189678
33, 15, 3, 11, 0.0203571
34, 15, 3, 11, 0.0224793
35, 15, 3, 11, 0.0236882
36, 15, 3, 11, 0.0242312
28, 15, 4, 13, 0.391309
29, 15, 4, 13, 0.188228
30, 15, 4, 13, 0.0853816
31, 15, 4, 13, 0.0418958
32, 15, 4, 13, 0.0183421
33, 15, 4, 13, 0.00851108
34, 15, 4, 13, 0.00524719
35, 15, 4, 13, 0.00532424
36, 15, 4, 13, 0.00593357
28, 15, 4, 12, 0.385292
29, 15, 4, 12, 0.182349
30, 15, 4, 12, 0.0801035
31, 15, 4, 12, 0.0373361
32, 15, 4, 12, 0.0162629
33, 15, 4, 12, 0.0100345
34, 15, 4, 12, 0.0096257
35, 15, 4, 12, 0.0107467
36, 15, 4, 12, 0.0116553
28, 15, 4, 11, 0.373599
29, 15, 4, 11, 0.17135
30, 15, 4, 11, 0.0712006
31, 15, 4, 11, 0.0327739
32, 15, 4, 11, 0.0195085
33, 15, 4, 11, 0.0183206
34, 15, 4, 11, 0.0205041
35, 15, 4, 11, 0.0223859
36, 15, 4, 11, 0.0235057
27, 14, 3, 14, 0.351597
28, 14, 3, 14, 0.176564
29, 14, 3, 14, 0.0806513
30, 14, 3, 14, 0.0319539
31, 14, 3, 14, 0.0151905
32, 14, 3, 14, 0.00850248
33, 14, 3, 14, 0.00781506
34, 14, 3, 14, 0.0088289
35, 14, 3, 14, 0.00973422
36, 14, 3, 14, 0.0101948
27, 15, 3, 14, 0.349294
28, 15, 3, 14, 0.177724
29, 15, 3, 14, 0.0834608
30, 15, 3, 14, 0.0350195
31, 15, 3, 14, 0.0183395
32, 15, 3, 14, 0.00796297
33, 15, 3, 14, 0.00416697
34, 15, 3, 14, 0.0029839
35, 15, 3, 14, 0.00328452
36, 15, 3, 14, 0.00357432

==> plots/mul-add-error.csv <==
1, 1, 1, 2.17e-08, 2.55366e-08
1, 1, 2, 4.24608e-08, 5.72039e-08
1, 1, 4, 7.77319e-08, 9.25593e-08
1, 1, 8, 1.41836e-07, 1.44279e-07
1, 1, 16, 2.56063e-07, 2.2562e-07
1, 1, 32, 4.65777e-07, 3.60884e-07
1, 1, 64, 8.65339e-07, 5.78912e-07
1, 1, 128, 1.66914e-06, 1.02183e-06
1, 1, 256, 3.27395e-06, 1.83685e-06
1, 1, 512, 6.48616e-06, 3.399e-06
1, 1, 1024, 1.29996e-05, 6.69182e-06
7, 7, 1, 2.29999e-08, 2.55836e-08
7, 7, 2, 4.24609e-08, 5.06943e-08
7, 7, 4, 7.77319e-08, 8.04354e-08
7, 7, 8, 1.41836e-07, 1.22993e-07
7, 7, 16, 2.56063e-07, 1.81115e-07
7, 7, 32, 4.65777e-07, 2.60521e-07
7, 7, 64, 8.65339e-07, 3.73499e-07
7, 7, 128, 1.66914e-06, 5.26067e-07
7, 7, 256, 3.27395e-06, 7.65167e-07
7, 7, 512, 6.48616e-06, 1.07044e-06
7, 7, 1024, 1.29996e-05, 1.52178e-06
14, 14, 1, 2.29999e-08, 2.50666e-08
14, 14, 2, 4.24609e-08, 5.0667e-08
14, 14, 4, 7.77319e-08, 8.04089e-08
14, 14, 8, 1.41836e-07, 1.23145e-07
14, 14, 16, 2.56063e-07, 1.80894e-07
14, 14, 32, 4.65777e-07, 2.60514e-07
14, 14, 64, 8.65339e-07, 3.73431e-07
14, 14, 128, 1.66914e-06, 5.25578e-07
14, 14, 256, 3.27395e-06, 7.65243e-07
14, 14, 512, 6.48616e-06, 1.06944e-06
14, 14, 1024, 1.29996e-05, 1.51979e-06


==> plots/new-32-results/add-beta-1.csv <==
1, -1, 147773, 49061, 2, 62621, 133179, 6.55681e-07, 0.181089, 0.0713754, 23463970, 0.126106
2, -1, 235562, 1070135, 2, 115654, 208657, 5.48555e-07, 0.156202, 0.0305316, 17350392, 0.093249
3, -1, 707373, 50414, 1, 675980, 49098, 4.76715e-07, 0.158909, -0.0233733, 12587330, 0.0676501
4, -1, 397758, 150543, 1, 123543, 200848, 4.76715e-07, 0.166054, -0.0538323, 10418387, 0.0559932
5, -1, 185843, 43322, 1, 123543, 200848, 4.76714e-07, 0.170373, -0.0674953, 9549088, 0.0513212
6, -1, 579299, 186690, 1, 122521, 136886, 4.76714e-07, 0.173349, -0.075789, 9054403, 0.0486625
7, -1, 579299, 186690, 1, 122521, 136886, 4.76714e-07, 0.174743, -0.0794842, 8840289, 0.0475118
8, -1, 579299, 186690, 1, 122521, 136886, 4.76714e-07, 0.175418, -0.0812458, 8739196, 0.0469684
9, -1, 579299, 186690, 1, 122521, 136886, 4.76714e-07, 0.175789, -0.0821852, 8686310, 0.0466842
10, -1, 579299, 186690, 1, 122521, 136886, 4.76714e-07, 0.175954, -0.0826071, 8662398, 0.0465557
11, -1, 579299, 186690, 1, 122521, 136886, 4.76714e-07, 0.176037, -0.082822, 8650207, 0.0464902
12, -1, 579299, 186690, 1, 122521, 136886, 4.76714e-07, 0.176081, -0.0829347, 8643810, 0.0464558
13, -1, 579299, 186690, 1, 122521, 136886, 4.76714e-07, 0.176099, -0.0829792, 8641327, 0.0464424
14, -1, 579299, 186690, 1, 122521, 136886, 4.76714e-07, 0.176111, -0.0830099, 8639577, 0.046433
15, -1, 579299, 186690, 1, 122521, 136886, 4.76714e-07, 0.176116, -0.0830223, 8638890, 0.0464293
16, -1, 579299, 186690, 1, 122521, 136886, 4.76714e-07, 0.176118, -0.083028, 8638530, 0.0464274
17, -1, 579299, 186690, 1, 122521, 136886, 4.76714e-07, 0.176119, -0.0830316, 8638332, 0.0464264
18, -1, 579299, 186690, 1, 122521, 136886, 4.76714e-07, 0.17612, -0.083033, 8638260, 0.046426


==> plots/new-32-results/add-beta-14.csv <==
1, -1, 42483, 174579, 1, 11042, 437838, 4.76682e-07, 0.1196, -0.0224085, 9020131, 0.0484783
2, -1, 257203, 162282, 1, 15399, 273650, 4.76556e-07, 0.0612027, -0.0189311, 3910766, 0.0210182
3, -1, 109149, 765162, 1, 135365, 51466, 4.76556e-07, 0.0301116, -0.00645916, 2178573, 0.0117086
4, -1, 102073, 21989, 1, 259680, 195990, 4.76537e-07, 0.015191, -0.00377812, 1039902, 0.00558891
5, -1, 304649, 117118, 1, 463973, 228106, 4.76603e-07, 0.00745424, -0.000826994, 594679, 0.00319608
6, -1, 547268, 461148, 1, 425858, 398094, 4.75954e-07, 0.00379696, -0.000826677, 254462, 0.0013676
7, -1, 299468, 683025, 1, 672478, 77748, 4.7562e-07, 0.00191731, -0.000364409, 122599, 0.000658903
8, -1, 52329, 85609, 1, 745077, 262515, 4.74699e-07, 0.000962684, -5.71029e-05, 62377, 0.000335243
9, -1, 329267, 328906, 1, 381627, 265341, 4.75198e-07, 0.000495616, 4.75862e-05, 28664, 0.000154053
10, -1, 1687315, 1218118, 1, 66693, 1547721, 4.75198e-07, 0.000246704, 0.000150443, 15076, 8.10253e-05
11, -1, 750926, 1310708, 1, 882723, 1318004, 4.75198e-07, 0.000124548, 0.000197442, 8084, 4.34471e-05
12, -1, 928697, 590226, 1, 510221, 1128882, 4.74618e-07, 6.38324e-05, 0.000216978, 4253, 2.28576e-05
13, -1, 908022, 653801, 1, 981482, 263672, 4.74618e-07, 3.50038e-05, 0.000238863, 3607, 1.93857e-05
14, -1, 215329, 215392, 1, 281204, 359779, 4.71182e-07, 2.39432e-05, 0.000242507, 2917, 1.56773e-05
15, -1, 457990, 458045, 1, 671493, 244817, 4.73754e-07, 2.12452e-05, 0.000241131, 2538, 1.36404e-05
16, -1, 215329, 215392, 1, 671493, 244817, 4.73754e-07, 2.17504e-05, 0.000234736, 1990, 1.06952e-05
17, -1, 215329, 215392, 1, 671493, 244817, 4.71182e-07, 2.24384e-05, 0.000230844, 1692, 9.09358e-06
18, -1, 215329, 215392, 1, 671493, 244817, 4.71182e-07, 2.27555e-05, 0.000229173, 1566, 8.4164e-06


==> plots/new-32-results/add-beta-7.csv <==
1, -1, 42483, 174579, 1, 25659, 283813, 4.76682e-07, 0.119419, -0.0207629, 9156415, 0.0492108
2, -1, 122335, 350726, 1, 360363, 183564, 4.76556e-07, 0.060911, -0.0172839, 4036869, 0.021696
3, -1, 109149, 765162, 1, 32347, 384557, 4.76556e-07, 0.0299671, -0.00480897, 2318652, 0.0124615
4, -1, 308679, 432122, 1, 1879138, 54575, 4.76572e-07, 0.0151054, -0.00213132, 1185137, 0.00636947
5, -1, 172482, 173963, 1, 55531, 1905135, 4.76603e-07, 0.00768929, 0.000824652, 770203, 0.00413942
6, -1, 331462, 1066033, 1, 143905, 401662, 4.75954e-07, 0.00423427, 0.000822476, 448571, 0.00241083
7, -1, 592724, 737774, 1, 250631, 38112, 4.75643e-07, 0.00281009, 0.00128364, 358979, 0.00192932
8, -1, 53303, 1535875, 1, 691672, 257473, 4.75643e-07, 0.00244017, 0.000895794, 288482, 0.00155043
9, -1, 592724, 737774, 1, 586190, 177391, 4.75643e-07, 0.00245565, -4.16567e-05, 202709, 0.00108945
10, -1, 629830, 844083, 1, 1288, 128459, 4.75643e-07, 0.00253922, -0.000463761, 171214, 0.000920182
11, -1, 629830, 844083, 1, 997676, 650156, 4.75643e-07, 0.0025997, -0.00067674, 157026, 0.00084393
12, -1, 629830, 844083, 1, 1093866, 108293, 4.75643e-07, 0.00263664, -0.000790045, 149922, 0.000805749
13, -1, 629830, 844083, 1, 1093866, 108293, 4.75643e-07, 0.00265297, -0.00083583, 147182, 0.000791023
14, -1, 629830, 844083, 1, 1093866, 108293, 4.75643e-07, 0.00266414, -0.000865937, 145420, 0.000781554
15, -1, 629830, 844083, 1, 1093866, 108293, 4.75643e-07, 0.00266832, -0.000878363, 144653, 0.000777431
16, -1, 629830, 844083, 1, 1093866, 108293, 4.75643e-07, 0.00267044, -0.000884576, 144272, 0.000775384
17, -1, 629830, 844083, 1, 1093866, 108293, 4.75643e-07, 0.00267184, -0.000888155, 144069, 0.000774293
18, -1, 629830, 844083, 1, 1093866, 108293, 4.75643e-07, 0.00267249, -0.000889714, 143985, 0.000773841


==> plots/new-32-results/add-beta-is-alpha.csv <==
1, -1, 147773, 49061, 2, 62621, 133179, 6.55681e-07, 0.181089, 0.0713754, 23463970, 0.126106
2, -1, 125060, 390685, 1, 62266, 195584, 4.76701e-07, 0.0901287, 0.0348524, 11605450, 0.062373
3, -1, 243760, 119209, 1, 343532, 138945, 4.76556e-07, 0.0451289, 0.0175712, 5811287, 0.0312325
4, -1, 724806, 81586, 1, 153687, 515714, 4.76556e-07, 0.022489, 0.00869262, 2879035, 0.0154733
5, -1, 187515, 848037, 1, 703502, 52379, 4.76659e-07, 0.0112336, 0.00444298, 1436562, 0.00772074
6, -1, 1049812, 598442, 1, 1337704, 773653, 4.76659e-07, 0.0056194, 0.00232335, 717063, 0.00385382
7, -1, 592724, 737774, 1, 250631, 38112, 4.75643e-07, 0.00281009, 0.00128364, 358979, 0.00192932
8, -1, 502374, 3384498, 1, 1058815, 525598, 4.76248e-07, 0.00140732, 0.00074992, 178822, 0.000961071
9, -1, 242525, 2831938, 1, 1611493, 24976, 4.75291e-07, 0.000707929, 0.00048712, 89307, 0.000479977
10, -1, 813664, 523852, 1, 1969549, 329077, 4.74762e-07, 0.00035394, 0.000357311, 44298, 0.000238078
11, -1, 487193, 154371, 1, 1089699, 492659, 4.73927e-07, 0.00017876, 0.000294843, 22189, 0.000119254
12, -1, 133762, 4103326, 1, 2020213, 267200, 4.74618e-07, 8.8872e-05, 0.000263247, 10887, 5.85117e-05
13, -1, 1633711, 1845521, 1, 795322, 10755, 4.74618e-07, 4.54088e-05, 0.000248892, 5508, 2.96025e-05
14, -1, 215329, 215392, 1, 281204, 359779, 4.71182e-07, 2.39432e-05, 0.000242507, 2917, 1.56773e-05
15, -1, 982160, 1665366, 1, 1338333, 1007331, 4.74501e-07, 1.3807e-05, 0.00024011, 1751, 9.41068e-06
16, -1, 543581, 695300, 1, 2653280, 1836894, 4.74618e-07, 9.15808e-06, 0.000239417, 1254, 6.73957e-06
17, -1, 768863, 446646, 1, 4821088, 133554, 4.74501e-07, 7.26089e-06, 0.000239035, 1042, 5.60019e-06
18, -1, 9666, 1725666, 1, 244727, 2184015, 4.74501e-07, 6.70195e-06, 0.000238831, 971, 5.2186e-06

